Dissecting Supervised Contrastive Learning

Minimizing cross-entropy over the softmax scores of a linear map composed with a high-capacity encoder is arguably the most popular choice for training neural networks on supervised learning tasks. However, recent works show that one can directly optimize the encoder instead, to obtain equally (or even more) discriminative representations via a supervised variant of a contrastive objective. In this work, we address the question whether there are fundamental differences in the sought-for representation geometry in the output space of the encoder at minimal loss. Specifically, we prove, under mild assumptions, that both losses attain their minimum once the representations of each class collapse to the vertices of a regular simplex, inscribed in a hypersphere. We provide empirical evidence that this configuration is attained in practice and that reaching a close-to-optimal state typically indicates good generalization performance. Yet, the two losses show remarkably different optimization behavior. The number of iterations required to perfectly fit to data scales superlinearly with the amount of randomly flipped labels for the supervised contrastive loss. This is in contrast to the approximately linear scaling previously reported for networks trained with cross-entropy.

==> figures/ce/raw/000.csv <==
-20.976,14.433
-8.982,-2.707
-20.822,17.282
-19.479,18.170
27.045,-2.683
6.240,-7.394
13.898,-25.992
-28.941,5.479
22.363,10.136
-3.092,27.537
10.883,-20.881
-0.206,21.034
20.219,-0.716
-29.592,-6.925
21.842,-13.346
-2.686,-15.258
-6.990,-13.904
8.828,1.547
-23.964,8.363
9.075,29.415
-8.701,22.656
2.422,20.081
-7.815,-23.126
8.189,12.664
9.012,16.864
-23.118,-5.324
-4.022,2.536
-20.947,22.115
19.355,6.735
-31.152,11.081
14.903,28.612
-32.271,6.879
-27.435,-1.512
8.754,26.190
22.949,18.893
-21.234,22.825
19.569,-16.462
16.263,-7.073
22.041,0.910
27.053,4.078
-3.061,-29.819
20.541,19.802
-13.933,-14.364
18.289,-17.941
1.471,-8.601
-9.249,20.911
-7.027,-22.456
24.090,9.615
-30.061,5.565
3.102,14.399
-26.621,-8.011
15.192,0.110
-22.849,24.550
-12.227,2.954
9.829,-5.780
9.787,17.537
5.137,16.609
14.534,-22.722
10.626,-2.179
8.768,1.329
-1.603,-15.940
6.799,10.512
-19.148,-14.597
10.134,8.846
3.071,-9.787
9.672,19.470
-11.206,-4.206
-5.979,-28.129
-20.894,-16.280
28.847,-2.482
-15.605,-8.920
4.331,-13.968
-19.120,7.934
22.998,-11.706
-30.799,13.396
-24.872,10.766
9.421,6.918
-19.777,22.172
-16.909,-8.849
14.490,-16.469
16.206,4.999
-26.959,17.887
-31.358,8.305
8.681,31.586
-25.625,4.155
5.183,-23.687
28.127,11.682
20.363,8.464
-12.443,-17.981
-15.363,-13.145
-0.336,1.211
-16.050,-19.265
-3.714,31.400
3.622,-20.629
25.820,15.198
4.348,-3.432
20.503,10.145
-5.407,-27.734
1.042,-13.677
1.503,10.532
-22.616,14.028
20.831,3.390
3.972,16.651
-23.038,-4.962
18.845,-16.418
12.313,-20.334
17.701,21.117
-27.909,-13.164
12.537,7.956
17.687,-17.366
-26.430,-2.499
10.442,-8.718
1.837,31.441
-0.688,2.847
8.387,-5.427
-29.577,3.671
9.508,18.894
-18.863,3.163
6.468,-17.028
3.459,-12.327
-6.490,21.354
9.651,11.996
23.984,-15.140
6.386,-9.551
11.915,-19.079
2.490,21.058
-7.209,-3.006
-6.576,-4.526
11.840,-15.892
29.834,4.033
-14.013,1.451
-27.209,2.796
-14.805,0.604
4.875,1.411
-23.788,1.921
3.589,32.024
5.088,-6.977
8.521,-1.959
24.949,5.634
19.092,-6.262
-6.268,2.552
-7.082,26.001
-8.675,14.028
-20.330,25.774
-0.855,-26.338
-4.329,-17.244
-25.532,-1.862
-13.879,-3.817
13.090,-3.512
13.324,-2.687
2.135,1.786
1.721,25.645
-3.884,-22.737
9.118,-7.742
17.840,-20.083
-16.771,14.013
-7.711,-0.944
24.308,10.978
-21.762,-15.290
20.896,-13.421
-7.549,-17.692
-18.275,25.963
-20.180,22.557
30.416,3.561
24.238,12.879
-1.003,18.856
4.540,-19.524
17.648,2.853
-6.575,21.181
23.449,15.365
-15.556,20.917
-19.646,-23.882
4.324,-16.745
11.271,-6.991
-19.487,0.749
-14.996,19.746
25.986,1.089
1.892,-26.120
-5.320,20.682
13.964,-3.437
18.323,10.827
-17.478,-10.990
-10.116,13.989
-5.990,-8.522
-13.547,11.636
-3.214,-11.153
0.078,-5.148
0.659,-3.795
-4.224,4.831
2.176,-25.035
-5.354,8.938
-11.393,-14.249
0.681,-0.165
14.162,0.483
16.250,-24.004
-18.255,-20.855
-2.442,-21.802
-14.518,17.802
-2.155,-3.126
13.768,-21.939
-8.973,-11.925
-16.787,-2.020
1.356,0.788
14.501,20.361
22.923,-10.628
20.017,-13.100
-17.036,-21.493
6.910,4.162
20.137,-6.294
-10.322,-8.948
15.948,19.252
-14.718,-19.977
10.959,-25.280
-1.526,24.817
1.665,-22.062
16.283,10.357
-28.149,17.751
-25.696,2.841
8.965,-1.444
-0.147,27.664
18.893,-9.478
7.642,31.671
-3.664,-2.634
-8.288,-6.414
16.047,-18.952
-6.027,-28.202
9.823,-19.022
-18.804,-0.924
20.294,19.962
-10.091,-19.128
-25.395,-16.896
-28.164,3.904
-19.190,25.188
-23.612,-10.702
25.747,0.044
21.603,-13.018
22.789,10.835
-10.555,7.193
23.833,-9.547
15.482,0.203
0.417,17.164
-1.464,-17.327
-11.555,13.136
21.287,-6.566
-1.879,-5.984
-19.068,-0.390
16.892,-17.352
-31.028,3.049
-13.457,6.392
-22.949,-17.112
-7.161,-29.315
-17.120,0.510
2.345,-23.536
-10.378,12.836
18.018,17.040
3.655,23.503
-1.139,-17.911
-1.288,19.682
-14.605,3.452
15.870,3.266
25.358,-4.595
-29.493,0.357
5.873,18.546
-18.002,14.971
-23.363,-5.534
28.655,12.923
-11.973,5.934
-7.281,-5.918
29.861,-2.273
-12.615,-26.552
15.987,-23.353
21.299,10.621
14.140,-5.703
-11.699,11.224
14.244,10.541
17.997,20.286
-18.324,15.409
2.161,-15.078
9.731,-28.395
-9.029,-9.180
-0.430,18.339
18.524,-7.401
-7.506,-22.174
6.421,-25.099
14.008,-5.524
-15.070,3.408
1.253,-16.026
-6.689,-14.953
-17.219,-2.780
-22.318,13.997
4.064,12.560
-12.212,27.337
14.157,-15.649
-3.105,16.969
4.725,1.182
17.429,-18.421
23.614,13.912
1.436,-21.325
21.453,-19.647
30.164,-2.963
-16.848,-1.775
0,0
-11.932,26.310
0,0
26.765,-29.011
0,0

==> figures/ce/raw/100.csv <==
-24.065,18.467
-12.883,2.678
-23.831,21.177
-22.487,22.059
22.285,4.023
1.805,-1.164
8.583,-18.296
-31.988,9.699
18.192,15.858
-6.138,31.431
5.829,-13.618
-3.503,25.350
15.696,5.610
-32.926,-1.970
16.807,-6.155
-7.199,-8.860
-11.347,-7.752
4.662,7.311
-27.176,12.623
5.620,32.603
-11.783,26.632
-0.959,24.532
-12.497,-16.417
4.435,17.729
5.384,21.711
-26.790,-0.272
-7.852,7.779
-22.882,24.776
15.129,12.559
-30.598,13.740
10.638,31.081
-31.844,10.214
-30.887,3.177
5.435,30.509
19.080,24.102
-22.694,24.949
14.472,-9.158
11.597,-0.489
17.535,7.201
22.546,10.354
-8.112,-22.506
16.758,24.872
-18.139,-8.439
13.168,-10.591
-2.894,-2.471
-12.371,24.959
-11.703,-15.760
19.859,15.433
-32.040,9.503
-0.480,19.190
-30.307,-2.921
10.821,6.198
-22.692,24.951
-15.858,7.891
5.367,0.482
6.165,22.372
1.585,21.342
9.325,-15.208
6.280,3.884
4.596,7.104
-6.167,-9.458
3.002,15.656
-23.238,-8.847
6.202,14.208
-1.377,-3.523
6.117,24.190
-15.108,1.191
-10.895,-21.032
-25.004,-10.489
24.051,4.278
-19.573,-3.392
-0.305,-7.390
-22.443,12.366
17.997,-4.576
-29.780,15.530
-27.994,14.874
5.436,12.371
-22.231,25.364
-20.845,-3.371
9.514,-9.352
11.992,10.816
-27.210,19.836
-31.434,11.526
4.807,32.767
-28.934,8.589
0.161,-16.457
23.876,17.519
16.178,14.217
-16.819,-11.773
-19.490,-7.348
-4.298,6.664
-20.386,-13.110
-6.328,32.895
-1.247,-13.652
21.752,20.733
0.106,2.478
16.376,15.800
-10.323,-20.641
-3.502,-7.240
-2.174,15.493
-22.145,14.545
19.972,6.022
3.980,17.867
-23.171,-3.394
17.293,-12.597
10.770,-16.506
17.559,22.540
-28.218,-11.272
12.045,9.995
16.127,-13.528
-26.405,-1.191
9.380,-5.700
2.356,31.786
-1.056,4.725
7.498,-2.696
-29.286,4.529
9.471,20.167
-18.812,4.396
5.189,-13.626
2.431,-9.338
-6.112,21.973
9.371,13.684
22.359,-11.212
5.391,-6.631
10.429,-15.345
2.675,21.976
-7.636,-1.000
-7.072,-2.403
10.474,-12.362
28.784,6.959
-14.126,2.947
-26.993,3.778
-14.930,2.124
4.325,3.580
-23.673,3.062
4.091,32.390
4.221,-4.270
7.759,0.556
24.076,8.277
17.913,-3.078
-6.518,4.251
-6.554,26.361
-8.484,14.977
-19.567,25.772
-2.305,-22.616
-5.352,-14.232
-25.505,-0.561
-14.180,-2.000
12.159,-0.727
12.418,0.053
1.663,3.832
2.067,26.288
-5.125,-19.357
8.125,-4.835
16.177,-16.069
-16.415,14.708
-8.051,0.917
23.649,13.259
-22.291,-13.046
19.407,-9.714
-8.511,-14.771
-17.543,26.008
-19.507,22.714
29.334,6.540
23.650,15.038
-0.816,19.784
3.214,-16.035
16.846,5.401
-6.201,21.806
22.971,17.340
-15.016,21.287
-20.544,-21.018
3.108,-13.441
10.254,-4.052
-19.503,2.101
-14.501,20.193
24.918,4.061
0.384,-22.310
-4.986,21.373
13.015,-0.624
17.800,12.898
-17.952,-8.859
-9.896,14.895
-6.647,-6.127
-13.332,12.562
-4.036,-8.488
-0.600,-2.743
0.017,-1.454
-4.440,6.464
0.702,-21.283
-5.403,10.289
-12.132,-11.691
0.172,1.950
13.355,3.053
14.482,-19.803
-19.073,-18.132
-3.684,-18.428
-14.091,18.365
-2.705,-0.930
12.132,-17.957
-4.552,-19.524
-11.818,-10.531
6.002,-7.241
19.554,11.579
25.482,-16.395
23.338,-19.251
-12.659,-28.477
11.549,-3.878
24.069,-13.172
-5.758,-16.787
20.929,10.590
-10.459,-27.273
12.631,-27.523
4.028,15.226
5.453,-28.623
20.930,2.269
-22.285,7.717
-20.359,-6.275
13.345,-9.048
5.471,17.958
22.737,-16.200
13.230,21.990
0.975,-10.630
-3.679,-14.340
18.557,-23.858
-1.954,-30.620
13.530,-25.476
-13.750,-9.574
25.201,11.412
-5.912,-26.307
-20.323,-24.224
-22.739,-5.357
-13.275,15.030
-18.798,-18.915
29.741,-7.019
23.986,-18.456
27.299,2.957
-5.402,-1.665
26.186,-15.290
19.767,-7.263
5.674,8.083
2.573,-24.302
-6.175,3.888
25.182,-13.384
2.593,-13.700
-13.990,-9.082
19.788,-22.847
-25.570,-6.257
-8.266,-2.518
-18.386,-24.895
-2.774,-30.588
-12.053,-8.169
6.026,-29.822
-5.034,3.645
22.871,8.592
9.057,14.158
2.869,-24.836
4.091,10.394
-9.492,-5.319
20.262,-4.383
28.359,-11.040
-24.159,-8.739
11.057,9.571
-12.426,5.405
-18.370,-14.061
30.693,4.560
-6.831,-2.897
-2.678,-13.838
29.410,-8.157
-7.694,-29.948
16.614,-25.262
25.837,2.702
18.237,-12.841
-6.381,2.084
18.946,2.365
22.968,11.634
-12.728,5.808
6.195,-22.062
10.826,-28.315
-4.504,-16.956
4.886,9.160
22.453,-14.268
-3.503,-29.064
9.201,-28.919
18.115,-12.678
-9.947,-5.377
5.274,-22.983
-2.437,-22.273
-12.267,-11.259
-16.685,4.348
9.077,3.888
-6.366,17.275
17.885,-22.157
2.222,7.780
9.305,-6.747
19.578,-23.027
28.219,5.868
5.256,-27.940
20.926,-21.815
29.250,-8.656
-11.620,18.446
0,0
-1.888,5.882
0,0
10.142,-20.423
0,0

==> figures/ce/raw/150.csv <==
-25.620,21.031
-16.336,8.010
-24.268,22.577
-23.249,23.621
17.530,11.711
-2.505,5.728
2.692,-8.386
-30.791,12.086
14.449,21.652
-7.767,31.992
0.402,-4.605
-5.935,28.828
11.324,12.585
-32.801,2.745
11.505,2.595
-11.719,-1.552
-15.611,-0.918
0.851,13.263
-29.106,15.802
2.634,32.547
-13.915,29.606
-3.511,28.214
-17.381,-8.409
1.318,22.410
2.472,26.021
-29.916,4.495
-11.155,12.826
-22.198,24.604
11.278,18.563
-29.331,15.373
6.999,31.754
-30.630,12.503
-32.234,7.076
2.779,32.530
15.397,28.285
-22.030,24.753
9.035,-0.144
6.937,7.042
13.206,14.091
18.247,17.176
-13.655,-13.243
13.535,29.304
-22.174,-2.017
7.675,-1.465
-7.110,4.254
-14.564,28.038
-16.569,-7.788
16.024,21.395
-30.851,11.928
-3.341,23.422
-32.842,1.920
6.687,12.737
-22.028,24.754
-18.864,12.416
1.034,7.408
3.265,26.659
-1.222,25.472
3.636,-5.695
2.160,10.408
0.773,13.079
-10.777,-1.984
-0.192,20.481
-27.095,-2.745
2.798,19.405
-5.734,3.463
3.322,28.290
-18.577,6.557
-16.208,-12.207
-28.910,-4.293
19.244,12.061
-23.186,2.249
-5.000,0.233
-24.968,16.047
12.766,4.033
-28.527,16.842
-28.408,17.044
1.940,17.740
-21.618,25.110
-24.406,2.177
4.263,-0.688
8.141,16.826
-26.110,20.417
-30.188,13.567
1.929,32.617
-30.807,12.045
-5.253,-7.458
20.030,23.490
12.400,20.081
-21.161,-4.780
-23.390,-1.176
-7.808,12.082
-24.681,-6.198
-7.700,32.007
-6.386,-5.179
18.201,26.165
-3.869,8.746
12.698,21.478
-15.629,-11.829
-8.053,0.116
-5.196,20.017
-20.351,12.781
19.580,8.208
5.061,17.331
-22.507,-3.101
15.615,-7.910
9.055,-11.734
18.444,22.332
-27.934,-10.259
12.268,11.032
14.426,-8.792
-25.454,-1.418
8.527,-2.605
4.303,29.699
-0.692,5.528
6.952,-0.188
-27.845,3.414
10.500,19.714
-17.771,3.985
3.902,-9.682
1.582,-6.238
-4.427,20.367
9.964,14.035
20.591,-6.358
4.629,-3.704
8.811,-10.763
4.061,20.887
-7.428,0.111
-6.994,-1.051
9.073,-8.208
28.108,9.671
-13.368,3.047
-25.685,2.898
-14.199,2.274
4.385,4.940
-22.537,2.488
6.016,30.338
3.689,-1.782
7.450,2.609
23.687,10.447
16.915,0.278
-5.969,4.721
-4.615,24.306
-7.134,13.982
-17.272,23.123
-3.970,-17.922
-6.259,-11.004
-24.546,-0.806
-13.779,-1.237
11.573,1.848
11.881,2.534
1.851,4.959
3.727,24.710
-6.436,-15.349
7.389,-1.965
14.293,-10.975
-14.805,13.259
-7.684,1.730
23.647,14.693
-22.394,-11.317
17.858,-5.284
-9.329,-11.707
-15.294,23.435
-17.362,20.324
28.605,9.354
23.778,16.227
0.558,18.724
1.824,-11.886
16.533,7.442
-4.522,20.213
23.291,18.169
-13.081,19.258
-21.349,-17.955
1.918,-9.681
9.491,-1.134
-18.593,1.933
-12.641,18.296
24.178,6.903
-1.361,-17.464
-3.373,19.894
12.401,2.001
18.005,13.956
-17.914,-7.407
-8.502,13.820
-6.871,-4.203
-11.960,11.537
-4.552,-6.014
-0.815,-0.848
-0.125,0.301
-3.815,6.788
-0.980,-16.560
-4.474,10.053
-12.558,-9.370
0.281,3.230
13.007,5.168
12.400,-14.314
-19.713,-15.389
-4.981,-14.447
-12.347,16.671
-2.695,0.543
10.262,-12.885
-1.391,-26.053
-7.711,-18.891
9.651,-14.744
24.075,2.358
24.262,-18.986
22.297,-21.258
-8.373,-30.323
15.232,-11.457
25.226,-17.693
-2.358,-23.783
25.320,1.615
-6.964,-30.629
12.889,-28.093
9.444,4.338
6.992,-30.226
24.703,-5.505
-16.363,-4.052
-15.567,-15.930
16.590,-15.771
11.026,6.805
23.439,-19.990
18.768,10.851
4.567,-18.015
-0.179,-21.533
18.045,-25.005
0.509,-31.182
14.251,-27.402
-9.490,-18.225
29.484,2.636
-3.085,-31.136
-14.812,-28.020
-17.775,-15.333
-7.196,2.950
-15.049,-26.567
28.553,-11.719
22.886,-20.622
30.667,-4.421
-0.874,-10.846
24.922,-18.115
22.907,-13.788
10.492,-1.677
5.176,-29.736
-1.190,-6.164
25.455,-17.363
5.903,-20.533
-9.681,-17.825
19.129,-24.173
-20.557,-16.320
-3.686,-11.793
-13.413,-28.656
-0.176,-31.204
-7.754,-16.898
7.233,-30.164
-0.115,-6.285
27.036,0.050
14.193,3.787
5.429,-30.187
9.147,0.185
-5.078,-14.274
23.582,-11.268
27.044,-14.805
-19.398,-18.325
15.769,0.002
-7.070,-5.333
-14.267,-22.400
30.879,-2.902
-2.340,-12.005
0.820,-21.030
28.168,-12.589
-4.264,-31.033
16.344,-26.173
29.455,-4.778
21.057,-18.731
-1.525,-7.722
22.803,-5.568
27.357,2.660
-7.329,-5.010
8.821,-27.549
11.335,-28.784
-1.163,-23.839
9.817,-0.814
24.199,-19.066
-0.849,-31.212
9.941,-29.323
20.950,-18.597
-5.519,-14.358
7.872,-28.413
0.462,-28.288
-8.198,-19.545
-11.233,-6.560
13.439,-5.004
-0.397,5.383
18.409,-24.734
7.158,-2.196
12.864,-14.080
18.944,-24.321
30.983,-1.847
6.967,-30.233
20.137,-23.329
27.990,-12.971
-18.698,29.995
0,0
-1.083,8.364
0,0
17.122,-36.196
0,0

==> figures/ce/raw/200.csv <==
-24.790,20.923
-20.143,12.951
-23.588,22.231
-22.686,23.123
11.768,19.786
-7.533,12.695
-4.599,2.814
-29.550,13.644
10.027,27.331
-9.272,30.740
-6.188,5.262
-8.383,30.975
6.115,19.715
-31.936,6.584
5.030,12.102
-16.965,5.926
-20.485,5.921
-3.549,19.059
-27.948,16.608
-0.514,31.922
-14.662,28.692
-6.296,31.325
-23.092,0.002
-2.206,26.686
-0.807,29.880
-31.522,8.300
-14.811,17.452
-21.760,23.970
6.742,24.478
-28.157,16.261
3.110,31.700
-29.393,13.972
-31.081,9.787
-0.393,31.921
10.058,30.074
-21.612,24.099
2.384,9.734
1.376,14.877
8.039,21.120
13.080,24.141
-20.338,-3.028
8.513,30.579
-26.699,4.260
0.950,8.572
-11.979,10.986
-15.680,28.173
-22.260,0.576
11.471,27.285
-29.609,13.519
-6.509,27.149
-32.057,5.988
1.824,19.293
-21.610,24.100
-22.088,16.378
-4.049,14.434
-0.006,30.497
-4.339,29.099
-3.355,4.909
-2.650,16.924
-3.642,18.902
-16.150,5.718
-3.801,24.915
-31.351,3.099
-1.097,24.299
-10.800,10.539
0.180,31.911
-22.389,11.527
-22.539,-2.637
-32.588,1.643
13.400,20.268
-27.149,7.532
-10.527,8.153
-26.741,18.441
6.385,13.344
-27.415,17.453
-27.306,17.618
-2.065,22.832
-21.249,24.408
-28.294,7.341
-2.095,8.688
3.631,22.733
-25.228,20.409
-28.966,14.815
-1.101,31.919
-29.566,13.611
-11.792,2.382
14.544,28.078
7.950,25.832
-26.102,2.244
-27.727,4.776
-11.755,17.176
-29.535,0.707
-9.215,30.755
-12.524,3.906
12.510,29.086
-8.445,14.909
8.372,27.007
-21.953,-2.279
-13.364,7.671
-8.548,24.067
-16.569,9.398
19.904,10.774
7.603,15.865
-20.472,-3.299
14.071,-1.512
7.457,-5.157
20.624,21.360
-26.460,-9.338
13.506,11.913
12.847,-2.311
-22.967,-2.422
8.206,1.380
8.173,25.910
0.804,6.083
7.083,2.916
-24.582,1.026
12.934,18.377
-15.177,2.698
2.947,-4.366
1.280,-2.209
-0.906,17.270
11.755,13.897
18.915,0.264
4.449,0.045
7.358,-4.484
7.073,18.590
-6.141,1.147
-5.901,0.351
7.946,-2.596
28.006,12.976
-11.227,2.544
-22.639,0.878
-12.095,1.851
5.414,6.325
-19.773,0.946
9.842,26.607
3.849,1.306
7.928,5.025
24.006,12.970
16.371,4.615
-4.176,4.779
-0.698,20.531
-4.118,11.805
-12.720,18.406
-5.484,-11.385
-6.634,-6.740
-22.048,-1.838
-12.178,-0.722
11.635,5.032
12.014,5.574
3.076,5.997
7.159,21.677
-7.413,-9.876
7.242,1.687
12.441,-3.923
-11.341,10.374
-6.157,2.311
24.519,16.131
-21.526,-9.302
16.504,0.695
-9.566,-7.683
-10.827,18.840
-13.044,15.996
28.427,12.806
24.836,17.304
3.572,16.463
0.717,-6.240
16.981,9.803
-1.011,17.133
24.627,18.718
-9.120,15.491
-21.542,-13.886
1.110,-4.640
9.301,2.579
-16.197,1.020
-8.801,14.732
23.994,10.423
-2.998,-10.702
0.030,16.990
12.422,5.256
19.195,14.854
-16.846,-5.828
-5.408,11.522
-6.229,-1.932
-8.883,9.308
-4.349,-2.913
-0.178,1.358
0.618,2.293
-1.917,6.622
-2.522,-9.996
-2.114,9.038
-12.203,-6.475
1.393,4.504
13.413,7.656
10.248,-6.617
-19.660,-11.821
-5.941,-9.026
-8.688,13.419
-1.719,2.116
8.432,-5.839
1.019,-31.813
-4.227,-26.897
12.640,-21.818
28.187,-7.234
23.070,-21.492
21.305,-23.296
-4.998,-31.735
18.279,-18.694
23.943,-20.484
0.312,-30.097
29.270,-7.642
-3.868,-31.869
12.974,-28.980
14.761,-7.623
7.831,-30.884
27.890,-13.112
-10.307,-17.222
-11.215,-25.674
19.147,-21.948
16.562,-5.617
22.329,-22.284
24.298,-1.648
7.476,-24.883
2.608,-28.112
17.523,-26.360
2.293,-31.894
14.172,-28.385
-5.820,-26.606
30.727,-6.186
-0.704,-32.031
-10.027,-30.627
-13.191,-25.531
-0.852,-10.890
-10.589,-30.449
27.064,-15.994
21.832,-22.787
29.440,-10.856
3.163,-20.065
23.667,-20.812
24.816,-19.385
14.954,-11.882
6.419,-31.238
3.469,-16.667
24.152,-20.229
8.497,-26.731
-5.952,-26.330
18.484,-25.669
-15.910,-26.621
0.412,-21.115
-8.952,-30.936
1.718,-31.942
-4.031,-25.406
8.039,-30.826
4.456,-16.615
30.187,-8.491
19.113,-7.406
6.550,-31.208
13.938,-10.689
-1.200,-23.125
26.071,-17.608
25.618,-18.279
-15.101,-27.924
20.104,-9.987
-1.887,-16.849
-10.807,-30.309
29.790,-9.828
1.646,-21.105
3.609,-27.618
26.688,-16.631
-1.674,-32.015
16.018,-27.339
29.287,-11.275
21.883,-22.736
2.953,-17.848
26.082,-13.361
30.662,-6.507
-2.083,-16.651
10.010,-30.199
11.611,-29.584
1.444,-30.026
14.434,-11.335
23.013,-21.555
1.154,-31.979
10.393,-30.061
21.893,-22.727
-1.624,-23.242
8.982,-30.544
2.478,-31.877
-4.762,-27.448
-5.917,-18.304
17.307,-13.988
5.773,-8.189
17.845,-26.135
11.773,-12.687
15.759,-20.974
18.319,-25.792
30.008,-9.120
7.809,-30.890
19.379,-24.975
26.515,-16.913
-25.376,36.496
0,0
2.929,10.148
0,0
20.477,-46.936
0,0

==> figures/ce/raw/300.csv <==
-25.833,19.075
-27.341,17.138
-24.969,20.059
-24.326,20.741
-3.266,28.773
-18.587,19.915
-18.314,13.987
-29.380,13.912
-3.749,30.361
-15.374,27.224
-18.991,15.164
-14.820,27.487
-7.337,27.633
-31.402,9.474
-9.466,22.068
-26.995,13.298
-29.724,12.587
-14.528,25.346
-28.157,15.948
-10.098,29.238
-18.836,25.263
-13.547,28.043
-31.970,7.781
-11.701,28.737
-10.343,29.167
-31.008,10.497
-23.129,21.912
-23.672,21.396
-6.001,30.114
-28.314,15.705
-8.012,29.754
-29.257,14.133
-30.620,11.412
-10.027,29.257
-4.081,30.335
-23.568,21.497
-11.828,19.935
-11.613,23.226
-5.716,29.033
-1.786,30.447
-31.409,6.755
-4.954,30.249
-31.499,9.207
-13.094,18.867
-22.249,17.830
-19.510,24.811
-31.749,8.478
-2.925,30.412
-29.426,13.829
-14.409,27.674
-31.527,9.128
-10.526,26.509
-23.567,21.498
-26.647,18.068
-15.681,21.839
-9.820,29.315
-12.641,28.400
-16.969,15.572
-14.215,23.918
-14.623,25.210
-26.409,13.324
-13.242,28.167
-32.024,7.602
-11.573,28.781
-21.435,17.743
-9.695,29.349
-28.572,15.294
-32.374,6.332
-32.266,6.744
-2.020,29.436
-30.771,11.063
-21.670,16.143
-27.258,17.254
-8.260,23.188
-27.757,16.546
-27.676,16.663
-12.766,28.353
-23.314,21.739
-30.958,10.619
-15.298,18.284
-8.646,29.436
-26.150,18.692
-28.928,14.705
-10.440,29.138
-29.392,13.890
-23.762,12.079
-1.511,30.449
-5.026,30.241
-31.854,8.152
-31.490,9.232
-21.039,22.465
-32.332,6.496
-15.338,27.241
-24.004,12.893
-2.686,30.423
-18.889,21.348
-4.726,30.274
-32.256,6.783
-23.909,15.231
-16.654,26.565
-2.186,7.438
25.193,15.596
16.745,16.236
-7.968,-0.199
18.436,8.321
12.574,5.358
23.515,18.544
-13.939,-4.625
20.461,15.086
17.326,7.717
-9.596,-0.403
14.440,8.608
18.911,22.717
9.818,9.457
13.887,9.142
-9.952,0.948
21.169,18.726
-2.656,4.107
9.264,4.806
8.449,5.461
10.763,15.425
19.492,15.877
22.591,10.025
11.315,7.203
12.631,5.651
16.844,17.777
3.634,5.434
3.636,5.098
13.458,6.650
26.066,14.884
0.203,4.960
-8.557,1.352
-0.590,4.404
13.301,10.535
-6.434,2.093
19.551,22.649
11.117,7.691
14.941,10.370
25.651,15.559
21.354,11.747
5.869,7.707
11.513,17.519
7.366,11.530
2.423,13.779
1.310,-0.223
1.496,1.590
-8.776,0.120
-1.240,3.105
17.766,11.090
18.158,11.438
11.489,9.887
17.451,19.734
0.190,-0.004
13.765,8.567
16.705,6.881
1.822,9.158
3.878,6.010
25.131,16.355
-10.249,-3.291
20.755,9.821
-0.922,0.467
3.875,14.440
1.726,12.170
26.129,14.778
24.957,16.610
13.883,15.815
7.169,3.470
22.751,14.562
10.661,15.320
24.672,17.018
4.468,12.667
-11.436,-5.341
7.807,4.290
15.511,9.412
-3.791,3.003
4.550,12.270
26.121,14.792
3.363,0.646
11.392,15.439
18.412,11.353
24.551,17.187
-5.903,-0.482
6.370,11.095
2.885,3.921
3.385,9.096
4.068,3.887
8.107,6.863
8.897,7.495
7.919,9.159
3.882,1.066
8.271,10.410
-2.608,0.376
9.932,8.769
19.616,12.777
14.470,5.221
-9.494,-3.931
1.499,0.720
4.371,11.505
7.120,6.902
13.198,5.233
1.797,-33.345
-2.004,-33.497
12.946,-30.116
24.677,-20.065
18.614,-26.483
17.259,-27.511
-2.472,-33.485
17.581,-27.277
19.287,-25.929
1.364,-33.386
24.687,-20.051
-1.695,-33.502
10.847,-31.074
17.679,-23.814
6.895,-32.415
22.862,-22.382
-6.093,-32.508
-7.112,-32.985
16.810,-27.827
19.583,-22.589
18.045,-26.929
25.473,-18.891
8.059,-32.079
3.401,-33.144
14.354,-29.366
2.727,-33.239
11.771,-30.675
-3.237,-33.449
25.181,-19.334
0.540,-33.446
-5.769,-33.201
-8.342,-32.736
3.318,-27.674
-6.120,-33.150
21.738,-23.621
17.664,-27.216
23.780,-21.265
5.436,-31.976
19.074,-26.108
19.963,-25.340
17.273,-26.017
5.821,-32.683
6.198,-30.030
19.449,-25.791
8.360,-31.985
-3.332,-33.444
15.093,-28.935
-9.588,-32.432
2.788,-32.937
-5.087,-33.288
2.302,-33.291
-1.748,-33.501
7.054,-32.372
7.096,-29.869
24.533,-20.265
21.643,-23.206
5.921,-32.659
16.508,-25.498
0.977,-33.417
20.945,-24.422
20.589,-24.764
-8.946,-32.595
21.538,-23.828
1.379,-30.903
-6.267,-33.127
24.119,-20.824
3.911,-32.770
4.293,-32.997
21.435,-23.934
-0.154,-33.480
13.195,-29.990
23.636,-21.447
17.703,-27.187
5.559,-30.751
22.426,-22.878
25.096,-19.462
1.237,-30.827
8.564,-31.919
9.796,-31.488
2.241,-33.298
16.871,-25.782
18.570,-26.518
1.888,-33.336
8.859,-31.821
17.710,-27.181
0.582,-33.443
7.776,-32.165
2.864,-33.221
-2.441,-33.486
-2.439,-32.317
18.726,-26.393
9.591,-25.302
14.602,-29.224
14.272,-26.816
15.309,-28.804
14.967,-29.011
24.342,-20.526
6.879,-32.419
15.781,-28.510
21.297,-24.073
-41.359,30.708
0,0
25.318,18.375
0,0
11.908,-53.794
0,0

==> figures/ce/raw/900.csv <==
-28.755,14.338
-28.836,14.181
-28.713,14.419
-28.684,14.476
-28.186,15.393
-28.579,14.675
-28.744,14.359
-28.964,13.926
-28.189,15.388
-28.392,15.022
-28.721,14.405
-28.379,15.046
-28.250,15.279
-29.124,13.600
-28.355,15.089
-28.942,13.971
-29.009,13.836
-28.396,15.014
-28.884,14.086
-28.285,15.217
-28.484,14.853
-28.351,15.097
-29.179,13.486
-28.314,15.164
-28.289,15.209
-29.089,13.672
-28.633,14.573
-28.656,14.530
-28.220,15.333
-28.894,14.066
-28.250,15.279
-28.956,13.943
-29.057,13.738
-28.283,15.219
-28.193,15.380
-28.651,14.538
-28.443,14.929
-28.373,15.057
-28.219,15.334
-28.164,15.432
-29.203,13.434
-28.205,15.359
-29.133,13.582
-28.493,14.836
-28.711,14.423
-28.504,14.815
-29.157,13.532
-28.178,15.407
-28.967,13.920
-28.370,15.063
-29.135,13.577
-28.311,15.170
-28.651,14.538
-28.797,14.256
-28.476,14.867
-28.280,15.226
-28.332,15.131
-28.666,14.511
-28.410,14.988
-28.400,15.008
-28.930,13.994
-28.344,15.109
-29.184,13.474
-28.311,15.169
-28.696,14.452
-28.278,15.230
-28.910,14.034
-29.223,13.393
-29.211,13.419
-28.168,15.424
-29.069,13.713
-28.747,14.353
-28.831,14.190
-28.315,15.162
-28.860,14.133
-28.855,14.143
-28.335,15.126
-28.641,14.558
-29.085,13.681
-28.552,14.725
-28.261,15.260
-28.771,14.307
-28.933,13.988
-28.291,15.206
-28.965,13.924
-28.920,14.015
-28.161,15.437
-28.206,15.357
-29.167,13.511
-29.132,13.584
-28.577,14.679
-29.218,13.403
-28.391,15.024
-28.898,14.059
-28.175,15.412
-28.553,14.724
-28.202,15.365
-29.210,13.421
-28.822,14.208
-28.423,14.965
25.953,17.887
26.248,17.455
26.060,17.733
26.079,17.704
26.334,17.325
26.303,17.371
26.141,17.613
26.104,17.667
26.172,17.568
26.330,17.331
26.061,17.731
26.242,17.463
25.952,17.890
26.118,17.647
26.214,17.505
26.020,17.790
26.089,17.690
26.044,17.755
26.251,17.450
26.214,17.506
25.954,17.886
26.129,17.631
26.361,17.284
26.220,17.496
26.296,17.383
26.020,17.791
26.118,17.647
26.128,17.632
26.282,17.403
26.281,17.404
26.069,17.720
26.029,17.777
26.071,17.716
26.158,17.589
26.041,17.760
25.967,17.867
26.200,17.525
26.198,17.529
26.257,17.441
26.287,17.396
26.092,17.685
25.911,17.949
26.003,17.816
25.839,18.051
26.237,17.470
26.190,17.540
26.059,17.734
26.097,17.677
26.235,17.473
26.233,17.477
26.139,17.616
25.984,17.844
26.210,17.511
26.229,17.482
26.343,17.311
25.970,17.863
26.105,17.666
26.227,17.486
26.124,17.639
26.334,17.326
26.177,17.560
25.846,18.041
25.876,17.999
26.285,17.399
26.217,17.500
26.009,17.806
26.247,17.455
26.232,17.478
25.955,17.885
26.201,17.524
25.911,17.948
26.155,17.593
26.236,17.472
26.240,17.466
26.057,17.736
25.925,17.929
26.285,17.399
26.253,17.447
25.967,17.868
26.240,17.465
26.195,17.533
26.118,17.646
25.996,17.825
26.149,17.602
26.001,17.818
26.173,17.566
26.163,17.580
26.160,17.585
26.088,17.691
26.251,17.450
26.056,17.738
26.150,17.600
26.142,17.612
26.222,17.493
26.348,17.304
26.150,17.600
26.215,17.504
25.945,17.899
26.142,17.612
26.320,17.345
1.913,-32.215
1.627,-32.234
2.739,-32.146
3.450,-32.069
3.105,-32.108
3.022,-32.117
1.593,-32.236
3.042,-32.115
3.146,-32.104
1.880,-32.217
3.450,-32.069
1.650,-32.232
2.591,-32.160
3.142,-32.104
2.300,-32.185
3.350,-32.081
1.330,-32.251
1.267,-32.254
2.994,-32.120
3.248,-32.093
3.071,-32.112
3.493,-32.064
2.387,-32.178
2.035,-32.206
2.834,-32.137
1.984,-32.210
2.657,-32.154
1.537,-32.239
3.477,-32.066
1.817,-32.221
1.358,-32.249
1.186,-32.258
2.095,-32.201
1.334,-32.250
3.287,-32.088
3.047,-32.115
3.401,-32.075
2.203,-32.193
3.133,-32.105
3.186,-32.100
3.066,-32.113
2.219,-32.192
2.293,-32.186
3.155,-32.103
2.410,-32.176
1.530,-32.240
2.883,-32.132
1.107,-32.261
1.991,-32.209
1.405,-32.247
1.951,-32.212
1.646,-32.233
2.312,-32.184
2.363,-32.180
3.442,-32.070
3.296,-32.087
2.227,-32.191
3.046,-32.115
1.850,-32.219
3.242,-32.093
3.222,-32.096
1.147,-32.260
3.276,-32.089
1.900,-32.216
1.324,-32.251
3.419,-32.073
2.078,-32.203
2.103,-32.201
3.270,-32.090
1.765,-32.225
2.756,-32.144
3.393,-32.076
3.050,-32.114
2.232,-32.191
3.326,-32.084
3.473,-32.066
1.889,-32.217
2.425,-32.175
2.515,-32.167
1.946,-32.212
3.055,-32.114
3.103,-32.109
1.920,-32.214
2.447,-32.173
3.050,-32.114
1.820,-32.221
2.366,-32.180
1.994,-32.209
1.595,-32.236
1.594,-32.236
3.112,-32.108
2.636,-32.156
2.851,-32.135
2.900,-32.130
2.897,-32.130
2.875,-32.132
3.431,-32.071
2.299,-32.185
2.928,-32.127
3.263,-32.091
-45.634,21.984
0,0
41.525,27.701
0,0
3.104,-50.768
0,0

==> figures/cor2/raw.csv <==
wd,norm,loss
0.002,2.945,0.0759
0.004,2.5637,0.1208
0.006,2.3425,0.1566
0.008,2.1868,0.1873
0.01,2.0666,0.2144
0.012,1.9691,0.239
0.014,1.8858,0.2609
0.016,1.8155,0.2818
0.018,1.7523,0.3007
0.02,1.6961,0.3184
0.022,1.6464,0.3357
0.024,1.6001,0.3511
0.026,1.558,0.3661
0.028,1.5189,0.3803
0.03,1.4827,0.3939
0.032,1.4487,0.4066
0.034,1.4173,0.419
0.036,1.3874,0.4308
0.038,1.3595,0.4422
0.04,1.3327,0.453
0.042,1.3072,0.4633
0.044,1.2835,0.4736
0.046,1.2602,0.4829
0.048,1.2385,0.4924
0.05,1.2174,0.5013


==> figures/fig_data/CE-Fixed_fit.csv <==
x y
0.0 3180.3788196615537
0.00909090909090909 3198.0885289088556
0.01818181818181818 3215.896853390194
0.02727272727272727 3233.8043422373603
0.03636363636363636 3251.8115476399494
0.045454545454545456 3269.91902486238
0.05454545454545454 3288.1273322610245
0.06363636363636363 3306.437031301419
0.07272727272727272 3324.8486865755835
0.08181818181818182 3343.362865819424
0.09090909090909091 3361.980139930245
0.09999999999999999 3380.701082984351
0.10909090909090909 3399.5262722547486
0.11818181818181818 3418.4562882289474
0.12727272727272726 3437.49171462686
0.13636363636363635 3456.6331384188
0.14545454545454545 3475.881149843584
0.15454545454545454 3495.23634242673
0.16363636363636364 3514.699312998761
0.17272727272727273 3534.2706617136046
0.18181818181818182 3553.950992067106
0.1909090909090909 3573.740910915631
0.19999999999999998 3593.6410284947815
0.20909090909090908 3613.6519584382127
0.21818181818181817 3633.774317796553
0.22727272727272727 3654.0087270564345
0.23636363636363636 3674.355810159623
0.24545454545454545 3694.8161945222587
0.2545454545454545 3715.390511054205
0.2636363636363636 3736.079394178498
0.2727272727272727 3756.8834818509154
0.2818181818181818 3777.8034155796436
0.2909090909090909 3798.839840445063
0.3 3819.9934051196356
0.3090909090909091 3841.264761887909
0.3181818181818182 3862.6545666666307
0.32727272727272727 3884.1634790249736
0.33636363636363636 3905.792162204873
0.34545454545454546 3927.5412831414787
0.35454545454545455 3949.4115124837226
0.36363636363636365 3971.4035246149933
0.3727272727272727 3993.5179976739378
0.3818181818181818 4015.755613575367
0.3909090909090909 4038.117058031285
0.39999999999999997 4060.603020572036
0.40909090909090906 4083.2141945675603
0.41818181818181815 4105.9512772487815
0.42727272727272725 4128.814969729101
0.43636363636363634 4151.8059770260215
0.44545454545454544 4174.925008082884
0.45454545454545453 4198.172775790728
0.4636363636363636 4221.5499970102765
0.4727272727272727 4245.057392594038
0.4818181818181818 4268.695687408537
0.4909090909090909 4292.465610356668
0.5 4316.367894400161
0.509090909090909 4340.403276582197
0.5181818181818182 4364.5724980501245
0.5272727272727272 4388.876304078321
0.5363636363636364 4413.3154440911685
0.5454545454545454 4437.890671686163
0.5545454545454546 4462.602744657156
0.5636363636363636 4487.452425017717
0.5727272727272728 4512.440479024637
0.5818181818181818 4537.567677201547
0.5909090909090908 4562.834794362686
0.6 4588.242609636792
0.609090909090909 4613.79190649112
0.6181818181818182 4639.483472755609
0.6272727272727272 4665.318100647172
0.6363636363636364 4691.296586794125
0.6454545454545454 4717.419732260748
0.6545454545454545 4743.688342571992
0.6636363636363636 4770.103227738315
0.6727272727272727 4796.66520228066
0.6818181818181818 4823.37508525557
0.6909090909090909 4850.233700280446
0.7 4877.2418755589415
0.7090909090909091 4904.400443906503
0.7181818181818181 4931.710242776049
0.7272727272727273 4959.172114283797
0.7363636363636363 4986.786905235222
0.7454545454545454 5014.555467151178
0.7545454545454545 5042.478656294153
0.7636363636363636 5070.5573336946645
0.7727272727272727 5098.792365177821
0.7818181818181817 5127.184621390014
0.7909090909090909 5155.734977825768
0.7999999999999999 5184.444314854731
0.8090909090909091 5213.313517748829
0.8181818181818181 5242.343476709564
0.8272727272727273 5271.535086895453
0.8363636363636363 5300.889248449643
0.8454545454545455 5330.406866527663
0.8545454545454545 5360.088851325334
0.8636363636363636 5389.936118106835
0.8727272727272727 5419.9495872329335
0.8818181818181817 5450.13018418935
0.8909090909090909 5480.478839615313
0.9 5510.996489332244


==> figures/fig_data/CE-Fixed_raw.csv <==
x y
0.0 2500
0.1 3000
0.2 3500
0.3 3500
0.4 4000
0.5 4500
0.6 5000
0.7 5000
0.8 5500
0.9 5000


==> figures/fig_data/CE-Vanilla_fit.csv <==
x y
0.0 3577.135123167707
0.00909090909090909 3610.760355209935
0.01818181818181818 3644.7016659550814
0.02727272727272727 3678.962026557257
0.03636363636363636 3713.5444360995575
0.045454545454545456 3748.451921856594
0.05454545454545454 3783.687539559496
0.06363636363636363 3819.254373663406
0.07272727272727272 3855.1555376174815
0.08181818181818182 3891.394174137445
0.09090909090909091 3927.9734554806873
0.09999999999999999 3964.8965837239634
0.10909090909090909 4002.1667910436954
0.11818181818181818 4039.787339998908
0.12727272727272726 4077.7615238168314
0.13636363636363635 4116.0926666811765
0.14545454545454545 4154.7841240231355
0.15454545454545454 4193.8392828151045
0.16363636363636364 4233.261561867172
0.17272727272727273 4273.054412126397
0.18181818181818182 4313.221316978897
0.1909090909090909 4353.765792554778
0.19999999999999998 4394.691388035927
0.20909090909090908 4436.001685966699
0.21818181818181817 4477.700302567532
0.22727272727272727 4519.790888051499
0.23636363636363636 4562.277126943837
0.24545454545454545 4605.162738404493
0.2545454545454545 4648.451476553682
0.2636363636363636 4692.147130800518
0.2727272727272727 4736.253526174738
0.2818181818181818 4780.774523661526
0.2909090909090909 4825.7140205395
0.3 4871.075950721881
0.3090909090909091 4916.864285100844
0.3181818181818182 4963.083031895137
0.32727272727272727 5009.736237000941
0.33636363636363636 5056.827984346045
0.34545454545454546 5104.3623962473475
0.35454545454545455 5152.343633771707
0.36363636363636365 5200.775897100202
0.3727272727272727 5249.663425895805
0.3818181818181818 5299.010499674507
0.3909090909090909 5348.821438179947
0.39999999999999997 5399.100601761549
0.40909090909090906 5449.852391756219
0.41818181818181815 5501.081250873628
0.42727272727272725 5552.791663585119
0.43636363636363634 5604.988156516271
0.44545454545454544 5657.675298843145
0.45454545454545453 5710.857702692268
0.4636363636363636 5764.540023544358
0.4727272727272727 5818.7269606418695
0.4818181818181818 5873.423257400346
0.4909090909090909 5928.633701823652
0.5 5984.363126923104
0.509090909090909 6040.616411140544
0.5181818181818182 6097.39847877539
0.5272727272727272 6154.714300415694
0.5363636363636364 6212.568893373265
0.5454545454545454 6270.967322122866
0.5545454545454546 6329.914698745553
0.5636363636363636 6389.416183376176
0.5727272727272728 6449.476984655088
0.5818181818181818 6510.102360184093
0.5909090909090908 6571.297616986692
0.6 6633.068111972649
0.609090909090909 6695.419252406916
0.6181818181818182 6758.356496382988
0.6272727272727272 6821.885353300681
0.6363636363636364 6886.011384348421
0.6454545454545454 6950.740202990054
0.6545454545454545 7016.077475456244
0.6636363636363636 7082.028921240474
0.6727272727272727 7148.6003135997325
0.6818181818181818 7215.797480059878
0.6909090909090909 7283.626302925781
0.7 7352.092719796236
0.7090909090909091 7421.202724083747
0.7181818181818181 7490.962365539156
0.7272727272727273 7561.377750781243
0.7363636363636363 7632.455043831276
0.7454545454545454 7704.200466652605
0.7545454545454545 7776.620299695319
0.7636363636363636 7849.7208824460195
0.7727272727272727 7923.508613982767
0.7818181818181817 7997.989953535249
0.7909090909090909 8073.171421050202
0.7999999999999999 8149.059597762157
0.8090909090909091 8225.66112676955
0.8181818181818181 8302.982713616242
0.8272727272727273 8381.031126878506
0.8363636363636363 8459.813198757542
0.8454545454545455 8539.33582567755
0.8545454545454545 8619.605968889431
0.8636363636363636 8700.630655080156
0.8727272727272727 8782.416976987872
0.8818181818181817 8864.972094022787
0.8909090909090909 8948.30323289389
0.9 9032.417688241563


==> figures/fig_data/CE-Vanilla_raw.csv <==
x y
0.0 3000
0.1 4000
0.2 4500
0.3 5000
0.4 5500
0.5 6000
0.6 6500
0.7 6500
0.8 9000
0.9 9000


==> figures/fig_data/CE_fit.csv <==
x y
0.0 4226.928087270129
0.010101010101010102 4258.169679858784
0.020202020202020204 4289.642181771496
0.030303030303030304 4321.347299679135
0.04040404040404041 4353.286752866721
0.05050505050505051 4385.46227332666
0.06060606060606061 4417.8756058526615
0.07070707070707072 4450.528508134361
0.08080808080808081 4483.422750852628
0.09090909090909091 4516.560117775589
0.10101010101010102 4549.942405855356
0.11111111111111112 4583.571425325469
0.12121212121212122 4617.448999799062
0.13131313131313133 4651.576966367752
0.14141414141414144 4685.95717570126
0.15151515151515152 4720.591492147765
0.16161616161616163 4755.481793835012
0.17171717171717174 4790.6299727721425
0.18181818181818182 4826.037934952309
0.19191919191919193 4861.707600456021
0.20202020202020204 4897.640903555271
0.21212121212121213 4933.839792818423
0.22222222222222224 4970.306231215883
0.23232323232323235 5007.042196226534
0.24242424242424243 5044.049679944984
0.25252525252525254 5081.330689189583
0.26262626262626265 5118.8872456112485
0.27272727272727276 5156.721385803098
0.2828282828282829 5194.835161410885
0.29292929292929293 5233.230639244251
0.30303030303030304 5271.909901388813
0.31313131313131315 5310.87504531906
0.32323232323232326 5350.1281840120955
0.33333333333333337 5389.671446062228
0.3434343434343435 5429.506975796381
0.3535353535353536 5469.636933390392
0.36363636363636365 5510.063494986144
0.37373737373737376 5550.788852809572
0.38383838383838387 5591.815215289544
0.393939393939394 5633.1448071776185
0.4040404040404041 5674.779869668685
0.4141414141414142 5716.7226605225
0.42424242424242425 5758.975454186116
0.43434343434343436 5801.540541917225
0.4444444444444445 5844.420231908402
0.4545454545454546 5887.616849412271
0.4646464646464647 5931.132736867604
0.4747474747474748 5974.970254026341
0.48484848484848486 6019.131778081549
0.494949494949495 6063.619703796342
0.5050505050505051 6108.436443633732
0.5151515151515152 6153.584427887456
0.5252525252525253 6199.066104813761
0.5353535353535354 6244.883940764172
0.5454545454545455 6291.04042031923
0.5555555555555556 6337.538046423227
0.5656565656565657 6384.379340519934
0.5757575757575758 6431.566842689331
0.5858585858585859 6479.10311178535
0.595959595959596 6526.990725574637
0.6060606060606061 6575.232280876331
0.6161616161616162 6623.83039370289
0.6262626262626263 6672.787699401946
0.6363636363636365 6722.106852799216
0.6464646464646465 6771.790528342459
0.6565656565656566 6821.8414202465165
0.6666666666666667 6872.262242639403
0.6767676767676768 6923.055729709487
0.686868686868687 6974.224635853764
0.696969696969697 7025.771735827214
0.7070707070707072 7077.699824893274
0.7171717171717172 7130.0117189754155
0.7272727272727273 7182.710254809844
0.7373737373737375 7235.798290099331
0.7474747474747475 7289.278703668174
0.7575757575757577 7343.154395618313
0.7676767676767677 7397.428287486592
0.7777777777777778 7452.10332240319
0.787878787878788 7507.182465251214
0.797979797979798 7562.668702827481
0.8080808080808082 7618.565044004483
0.8181818181818182 7674.8745198935485
0.8282828282828284 7731.600184009214
0.8383838383838385 7788.745112434806
0.8484848484848485 7846.312403989253
0.8585858585858587 7904.30518039512
0.8686868686868687 7962.726586447897
0.8787878787878789 8021.579790186528
0.888888888888889 8080.867983065209
0.8989898989898991 8140.594380126455
0.9090909090909092 8200.762220175431
0.9191919191919192 8261.374765955603
0.9292929292929294 8322.435304325645
0.9393939393939394 8383.947146437702
0.9494949494949496 8445.913627916922
0.9595959595959597 8508.33810904235
0.9696969696969697 8571.223974929151
0.9797979797979799 8634.574635712166
0.98989898989899 8698.393526730835
1.0 8762.684108715497


==> figures/fig_data/CE_fixweights_fit.csv <==
x y
0.0 2874.7420575187875
0.010101010101010102 2891.841950914938
0.020202020202020204 2909.043559994899
0.030303030303030304 2926.34748979638
0.04040404040404041 2943.7543489560508
0.05050505050505051 2961.264749730947
0.06060606060606061 2978.879308020007
0.07070707070707072 2996.598643385736
0.08080808080808081 3014.4233790759954
0.09090909090909091 3032.354142045928
0.10101010101010102 3050.3915629800044
0.11111111111111112 3068.5362763142143
0.12121212121212122 3086.7889202583747
0.13131313131313133 3105.1501368185814
0.14141414141414144 3123.6205718197893
0.15151515151515152 3142.2008749285296
0.16161616161616163 3160.891699675757
0.17171717171717174 3179.6937034798425
0.18181818181818182 3198.607547669692
0.19191919191919193 3217.6338975080084
0.20202020202020204 3236.7734222146933
0.21212121212121213 3256.0267949903837
0.22222222222222224 3275.394693040131
0.23232323232323235 3294.877797597221
0.24242424242424243 3314.476793947136
0.25252525252525254 3334.1923714516543
0.26262626262626265 3354.025223573104
0.27272727272727276 3373.9760478987487
0.2828282828282829 3394.0455461653273
0.29292929292929293 3414.234424283735
0.30303030303030304 3434.5433923638516
0.31313131313131315 3454.973164739522
0.32323232323232326 3475.5244599936773
0.33333333333333337 3496.198000983613
0.3434343434343435 3516.9945148664115
0.3535353535353536 3537.9147331245217
0.36363636363636365 3558.959391591485
0.37373737373737376 3580.1292304778203
0.38383838383838387 3601.4249943970544
0.393939393939394 3622.8474323919177
0.4040404040404041 3644.397297960688
0.4141414141414142 3666.0753490836933
0.42424242424242425 3687.8823482499747
0.43434343434343436 3709.8190624841036
0.4444444444444445 3731.8862633731596
0.4545454545454546 3754.0847270938725
0.4646464646464647 3776.4152344399226
0.4747474747474748 3798.878570849401
0.48484848484848486 3821.47552643244
0.494949494949495 3844.206895999
0.5050505050505051 3867.073479086829
0.5151515151515152 3890.0760799895834
0.5252525252525253 3913.2155077851153
0.5353535353535354 3936.4925763639376
0.5454545454545455 3959.9081044578425
0.5555555555555556 3983.462915668705
0.5656565656565657 4007.1578384974496
0.5757575757575758 4030.993706373191
0.5858585858585859 4054.9713576825498
0.595959595959596 4079.0916357991414
0.6060606060606061 4103.355389113238
0.6161616161616162 4127.763471061613
0.6262626262626263 4152.316740157554
0.6363636363636365 4177.016060021065
0.6464646464646465 4201.862299409241
0.6565656565656566 4226.856332246823
0.6666666666666667 4251.9990376569385
0.6767676767676768 4277.291299992024
0.686868686868687 4302.734008864929
0.696969696969697 4328.328059180207
0.7070707070707072 4354.074351165594
0.7171717171717172 4379.973790403667
0.7272727272727273 4406.027287863708
0.7373737373737375 4432.23575993373
0.7474747474747475 4458.600128452723
0.7575757575757577 4485.12132074307
0.7676767676767677 4511.800269643169
0.7777777777777778 4538.637913540239
0.787878787878788 4565.635196403332
0.797979797979798 4592.793067816531
0.8080808080808082 4620.112483012352
0.8181818181818182 4647.59440290534
0.8282828282828284 4675.239794125873
0.8383838383838385 4703.049629054157
0.8484848484848485 4731.024885854429
0.8585858585858587 4759.166548509364
0.8686868686868687 4787.475606854681
0.8787878787878789 4815.953056613963
0.888888888888889 4844.599899433678
0.8989898989898991 4873.417142918409
0.9090909090909092 4902.405800666299
0.9191919191919192 4931.566892304698
0.9292929292929294 4960.901443526028
0.9393939393939394 4990.410486123861
0.9494949494949496 5020.095058029211
0.9595959595959597 5049.956203347038
0.9696969696969697 5079.994972392981
0.9797979797979799 5110.212421730289
0.98989898989899 5140.609614206992
1.0 5171.187618993285


==> figures/fig_data/CE_fixweights_raw.csv <==
x y
0.0 2000
0.1 3000
0.2 3500
0.3 3500
0.4 3500
0.5 3500
0.6 4000
0.7 4500
0.8 4500
0.9 6000
1.0 4500


==> figures/fig_data/CE_loss.csv <==
x y
0 5.5985918045043945
1 5.612422466278076
2 5.630893707275391
3 5.977348327636719
4 6.612845420837402
5 6.352701663970947
6 6.513064384460449
7 6.4430389404296875
8 6.822043418884277
9 6.959915637969971
10 6.683574676513672
11 6.52239990234375
12 6.405203342437744
13 6.409272193908691
14 6.447509765625
15 6.4369120597839355
16 6.466701030731201
17 6.438377857208252
18 6.1769914627075195
19 6.257043838500977
20 6.364556789398193
21 6.29718542098999
22 6.299131393432617
23 6.1288251876831055
24 6.085169792175293
25 6.143144130706787
26 6.212137222290039
27 6.244306564331055
28 6.167102813720703
29 6.529237747192383
30 6.241008758544922
31 6.143617630004883
32 6.191142559051514
33 6.389775276184082
34 6.264573097229004
35 6.214432716369629
36 6.2594780921936035
37 6.1014885902404785
38 6.389225006103516
39 6.157232284545898
40 7.03542423248291
41 6.438215255737305
42 6.1414594650268555
43 6.473878860473633
44 6.470448017120361
45 6.956206798553467
46 6.631008148193359
47 6.379014015197754
48 6.297458648681641
49 6.758298873901367
50 6.318807601928711
51 6.274419784545898
52 6.965926170349121
53 6.320051193237305
54 6.681033134460449
55 6.442760467529297
56 6.327047348022461
57 6.620957374572754
58 6.1661295890808105
59 6.452277660369873
60 6.096077919006348
61 6.782374382019043
62 6.976269245147705
63 6.16321325302124
64 6.124075889587402
65 6.408145427703857
66 6.698762893676758
67 6.153099060058594
68 6.21190071105957
69 6.3388824462890625
70 6.161698341369629
71 6.024946212768555
72 6.201079368591309
73 6.2095627784729
74 6.208183765411377
75 6.264623641967773
76 6.021792411804199
77 6.169862747192383
78 6.097770690917969
79 6.329229354858398
80 6.122239589691162
81 6.335634231567383
82 6.200161457061768
83 6.163431167602539
84 6.111626625061035
85 6.111361503601074
86 6.336458683013916
87 6.201147079467773
88 6.135490417480469
89 6.352638244628906
90 6.183140277862549
91 6.1403961181640625
92 6.0710625648498535
93 6.034337997436523
94 6.026528358459473
95 6.075061321258545
96 6.066535472869873
97 6.056649208068848
98 5.993677139282227
99 5.865656852722168
100 5.978160858154297
101 6.0049028396606445
102 6.337035655975342
103 6.130282402038574
104 6.039773464202881
105 6.06716251373291
106 6.164400100708008
107 6.250028610229492
108 6.195438385009766
109 6.137799263000488
110 6.134180068969727
111 6.4228410720825195
112 6.349727630615234
113 6.167679786682129
114 6.470986366271973
115 6.268961429595947
116 6.03938627243042
117 6.162684917449951
118 6.341645240783691
119 6.398951530456543
120 6.235515117645264
121 6.33674955368042
122 6.433114051818848
123 6.43521785736084
124 6.280324459075928
125 6.33658504486084
126 6.430212020874023
127 6.085444450378418
128 6.355578422546387
129 6.152797698974609
130 6.1596856117248535
131 5.995094299316406
132 6.172192573547363
133 6.275095462799072
134 6.119224548339844
135 6.0585479736328125
136 6.064054489135742
137 6.032259464263916
138 6.2476091384887695
139 6.067808151245117
140 6.169058799743652
141 6.096640586853027
142 6.247896194458008
143 6.227319240570068
144 6.175612926483154
145 6.204348564147949
146 6.598636627197266
147 6.360074043273926
148 6.260519981384277
149 6.633030414581299
150 6.243338108062744
151 6.320505619049072
152 6.282354831695557
153 6.188278675079346
154 6.442309379577637
155 6.822502613067627
156 6.09748649597168
157 6.432359218597412
158 6.055025100708008
159 6.580821514129639
160 6.537662029266357
161 6.518970489501953
162 6.587953567504883
163 6.433648109436035
164 6.19586181640625
165 6.252433776855469
166 6.273011684417725
167 6.259615421295166
168 6.21681022644043
169 6.176340579986572
170 6.748566150665283
171 6.183825492858887
172 6.46757698059082
173 6.660344123840332
174 6.746365547180176
175 6.518045902252197
176 6.606046676635742
177 6.585941314697266
178 6.306246757507324
179 6.526226043701172
180 6.406193256378174
181 6.587172508239746
182 6.417309761047363
183 6.46843147277832
184 6.348658084869385
185 6.340743541717529
186 6.376787185668945
187 6.587989330291748
188 6.855247974395752
189 6.663090705871582
190 6.717314720153809
191 6.508767604827881
192 6.7197265625
193 6.601484298706055
194 6.8087158203125
195 6.450797080993652
196 6.771481037139893
197 6.646522045135498
198 6.680071830749512
199 6.69461727142334
200 6.346002578735352
201 6.456201553344727
202 6.656623840332031
203 7.031755447387695
204 6.4721150398254395
205 6.361321449279785
206 6.284381866455078
207 6.600518703460693
208 6.484616279602051
209 6.68787956237793
210 6.323050022125244
211 6.567427158355713
212 6.164973735809326
213 6.198543071746826
214 6.707090377807617
215 6.4618988037109375
216 6.163941860198975
217 6.4507856369018555
218 6.715588092803955
219 6.772428035736084
220 6.128580093383789
221 6.092886924743652
222 6.082854747772217
223 6.038766384124756
224 6.559148788452148
225 6.529599189758301
226 6.307561874389648
227 6.616602420806885
228 6.376798629760742
229 5.931617736816406
230 6.816402435302734
231 7.037642478942871
232 6.381103992462158
233 6.219259262084961
234 6.880163192749023
235 6.138070106506348
236 6.0373077392578125
237 6.284934997558594
238 6.832265377044678
239 7.016544342041016
240 6.037729263305664
241 6.825112342834473
242 6.369415760040283
243 6.79941463470459
244 6.524708271026611
245 6.114627838134766
246 6.438968658447266
247 6.865367889404297
248 6.4401702880859375
249 6.0705108642578125
250 6.256270408630371
251 6.258731365203857
252 6.046762466430664
253 7.157903671264648
254 6.242420673370361
255 7.013454437255859
256 6.478704452514648
257 6.151401042938232
258 6.972715377807617
259 6.262116432189941
260 6.499578475952148
261 6.967368125915527
262 6.164505481719971
263 6.138167381286621
264 6.358123779296875
265 6.297381401062012
266 6.039124011993408
267 6.273067474365234
268 6.26806116104126
269 6.099089622497559
270 6.070611476898193
271 6.837617874145508
272 6.698104381561279
273 6.198587417602539
274 6.54909086227417
275 6.39811372756958
276 6.670095443725586
277 6.257723331451416
278 7.259674549102783
279 6.453269004821777
280 6.31611442565918
281 6.4313812255859375
282 6.656444072723389
283 6.864668369293213
284 6.606747627258301
285 6.0782270431518555
286 6.350451946258545
287 7.513673782348633
288 6.908363342285156
289 7.1732072830200195
290 6.356029510498047
291 7.363471031188965
292 6.556626319885254
293 6.338442802429199
294 6.27433443069458
295 6.8846259117126465
296 6.402714252471924
297 7.637417793273926
298 6.883200645446777
299 6.443757057189941
300 7.570912837982178
301 6.513018608093262
302 7.107086181640625
303 7.156484127044678
304 7.3467512130737305
305 6.659255027770996
306 7.151598930358887
307 6.728631496429443
308 6.98226261138916
309 6.619903564453125
310 7.883871555328369
311 7.666367530822754
312 7.88958740234375
313 6.445337295532227
314 7.127857208251953
315 7.6119585037231445
316 6.599937438964844
317 7.4386115074157715
318 6.9149298667907715
319 7.295395374298096
320 7.706962585449219
321 6.730938911437988
322 7.5876665115356445
323 7.174239158630371
324 6.880962371826172
325 7.197025299072266
326 6.62841272354126
327 6.652102470397949
328 7.794459342956543
329 7.668367385864258
330 6.5802459716796875
331 7.205850601196289
332 6.80879545211792
333 6.692022323608398
334 6.828680038452148
335 7.255012512207031
336 7.715435981750488
337 7.0050177574157715
338 7.562546253204346
339 7.2321624755859375
340 7.8563337326049805
341 7.237513542175293
342 7.332937240600586
343 6.718101501464844
344 6.530300140380859
345 6.7514190673828125
346 7.431398391723633
347 7.301682472229004
348 7.525997161865234
349 6.9993157386779785
350 6.520231246948242
351 7.556661128997803
352 7.040255546569824
353 7.820484161376953
354 7.461823463439941
355 7.130812168121338
356 7.533494472503662
357 7.595629692077637
358 7.154317855834961
359 7.584008693695068
360 6.505685329437256
361 7.0825629234313965
362 7.55369234085083
363 7.022156715393066
364 7.355127334594727
365 6.917498588562012
366 6.915653228759766
367 6.645244598388672
368 7.057531356811523
369 7.222440242767334
370 6.8283257484436035
371 7.422402381896973
372 7.317014217376709
373 6.621804237365723
374 7.676792144775391
375 6.746491432189941
376 7.599579811096191
377 7.308040142059326
378 6.628586769104004
379 7.098454475402832
380 6.811530590057373
381 7.19610071182251
382 7.7358479499816895
383 6.855156898498535
384 7.633467674255371
385 6.930855751037598
386 7.127062797546387
387 7.576526641845703
388 7.3817949295043945
389 7.281174659729004
390 7.1241278648376465
391 7.337047576904297
392 7.544659614562988
393 7.463393211364746
394 7.1656341552734375
395 7.60282039642334
396 7.237973213195801
397 6.754001617431641
398 7.212831020355225
399 7.344972610473633
400 7.354143142700195
401 7.471529960632324
402 7.199701309204102
403 7.324000835418701
404 7.083616256713867
405 7.337887763977051
406 7.215014457702637
407 7.697066307067871
408 7.479146957397461
409 7.582174301147461
410 7.185011863708496
411 7.088665962219238
412 7.515547275543213
413 7.148780822753906
414 7.397426605224609
415 7.679350852966309
416 7.373908519744873
417 7.255458831787109
418 7.2430572509765625
419 7.1205339431762695
420 7.015368938446045
421 7.563315391540527
422 7.07951545715332
423 6.823740005493164
424 7.038704872131348
425 7.045668601989746
426 7.2258195877075195
427 7.223433494567871
428 7.031092643737793
429 7.189151763916016
430 6.936248779296875
431 7.138347625732422
432 7.204882621765137
433 7.342019081115723
434 6.909468650817871
435 7.312891006469727
436 7.6285176277160645
437 6.88044548034668
438 7.503876686096191
439 6.7900590896606445
440 7.117888927459717
441 7.4744110107421875
442 6.812017440795898
443 7.014664649963379
444 7.079254150390625
445 7.237023830413818
446 7.2660393714904785
447 6.925016403198242
448 6.675632953643799
449 7.131819725036621
450 7.022846698760986
451 6.853030681610107
452 7.123422622680664
453 6.498525619506836
454 6.349953651428223
455 6.622541427612305
456 6.893801689147949
457 7.288411617279053
458 6.569302082061768
459 7.241153240203857
460 6.820925712585449
461 7.289186954498291
462 6.599095344543457
463 6.838165283203125
464 6.60536003112793
465 6.909706115722656
466 6.5907816886901855
467 6.645553112030029
468 6.687668800354004
469 6.486234664916992
470 6.676638603210449
471 6.703619480133057
472 6.480342864990234
473 6.966549873352051
474 6.473886489868164
475 6.733822822570801
476 6.719049453735352
477 6.641200065612793
478 7.034075736999512
479 6.678256988525391
480 7.337734699249268
481 6.373016357421875
482 6.811993598937988
483 6.28535795211792
484 6.529504299163818
485 6.918312072753906
486 6.32231330871582
487 6.972710132598877
488 6.779910087585449
489 6.421717643737793
490 6.983860969543457
491 6.399557113647461
492 6.998618125915527
493 6.718236446380615
494 6.832602500915527
495 6.406490802764893
496 6.821932315826416
497 6.568465232849121
498 6.7128801345825195
499 6.6576313972473145
500 7.06501579284668
501 7.055302619934082
502 6.869601249694824
503 6.925666809082031
504 6.708990097045898
505 6.79720401763916
506 6.982785224914551
507 6.815583229064941
508 6.95639181137085
509 7.287592887878418
510 7.189540863037109
511 6.8547163009643555
512 7.120352745056152
513 6.91037654876709
514 7.444126129150391
515 6.902889728546143
516 7.364313125610352
517 6.853653907775879
518 7.579667091369629
519 6.642498016357422
520 7.271631240844727
521 6.870802879333496
522 7.378591537475586
523 7.344903945922852
524 6.9803924560546875
525 6.811969757080078
526 6.925873756408691
527 7.125207424163818
528 6.801261901855469
529 7.246555328369141
530 7.24151611328125
531 6.811152458190918
532 6.624691963195801
533 7.037529945373535
534 7.700164794921875
535 7.778255462646484
536 6.746283054351807
537 7.487520217895508
538 7.252500534057617
539 7.787917137145996
540 7.1791486740112305
541 7.649857997894287
542 7.183719635009766
543 7.492118835449219
544 7.951291084289551
545 7.880677223205566
546 7.529073238372803
547 7.371658802032471
548 7.3984270095825195
549 7.045036315917969
550 7.530946731567383
551 7.205534934997559
552 7.382917404174805
553 7.449452877044678
554 7.007622241973877
555 7.6582465171813965
556 7.268488883972168
557 7.355410099029541
558 7.492875576019287
559 7.099417686462402
560 6.888888359069824
561 6.753007888793945
562 7.680931568145752
563 7.291379928588867
564 6.770232200622559
565 7.286964416503906
566 7.096990585327148
567 6.996865272521973
568 6.595522403717041
569 6.938191890716553
570 6.653086185455322
571 7.127685546875
572 6.9304280281066895
573 7.467020034790039
574 6.789061546325684
575 6.872926712036133
576 7.353898525238037
577 7.356727600097656
578 7.664517879486084
579 7.837223052978516
580 7.215391159057617
581 7.676975250244141
582 7.422041893005371
583 7.423069000244141
584 7.822073936462402
585 7.421326637268066
586 7.922660827636719
587 7.820350646972656
588 7.819490432739258
589 7.621341228485107
590 7.541587829589844
591 7.814705848693848
592 7.644303321838379
593 7.889754295349121
594 7.323172569274902
595 8.017078399658203
596 7.689533710479736
597 7.2487640380859375
598 7.088543891906738
599 7.483301162719727
600 7.155862808227539
601 7.596762657165527
602 7.186402320861816
603 7.406582832336426
604 6.7505574226379395
605 6.704398155212402
606 7.011756896972656
607 6.761626243591309
608 7.304928779602051
609 6.429137706756592
610 7.460515022277832
611 6.696427345275879
612 6.691082954406738
613 6.797876358032227
614 7.748388290405273
615 6.614636421203613
616 7.644294738769531
617 6.9285783767700195
618 7.411944389343262
619 6.7122979164123535
620 7.132765293121338
621 7.494112491607666
622 7.1202569007873535
623 6.612591743469238
624 7.1428680419921875
625 7.538959980010986
626 6.963610649108887
627 6.487931251525879
628 7.549726486206055
629 7.1226806640625
630 6.9198408126831055
631 7.437915802001953
632 6.763531684875488
633 6.975375175476074
634 7.596719741821289
635 7.297453880310059
636 7.284552097320557
637 7.720389366149902
638 7.444499969482422
639 7.676028251647949
640 7.95434045791626
641 7.374636650085449
642 7.559140205383301
643 7.445725440979004
644 7.1422119140625
645 7.978712558746338
646 7.590425491333008
647 7.697048187255859
648 7.38694953918457
649 7.690238952636719
650 7.3628668785095215
651 7.3290510177612305
652 7.81419038772583
653 7.26019287109375
654 7.193671226501465
655 7.574681282043457
656 7.052123069763184
657 7.42504358291626
658 6.5639495849609375
659 7.161010265350342
660 7.093663692474365
661 7.465803623199463
662 7.829648971557617
663 7.247425556182861
664 7.907958030700684
665 7.577668190002441
666 7.429594039916992
667 7.639694690704346
668 8.007354736328125
669 7.470742225646973
670 7.120216369628906
671 7.602361679077148
672 7.319206237792969
673 7.7084550857543945
674 6.907420635223389
675 7.924371719360352
676 7.566326141357422
677 8.224742889404297
678 7.6843037605285645
679 8.450992584228516
680 7.75773286819458
681 8.167280197143555
682 8.152078628540039
683 7.592100620269775
684 7.726414203643799
685 7.499505996704102
686 7.579662322998047
687 7.580605506896973
688 7.684657096862793
689 7.5069499015808105
690 7.448397159576416
691 7.316250324249268
692 6.94476842880249
693 7.554856300354004
694 7.221822738647461
695 7.265265464782715
696 7.645593643188477
697 6.69315242767334
698 6.933681964874268
699 7.082716464996338
700 7.0597734451293945
701 7.1309814453125
702 7.152104377746582
703 6.940981864929199
704 7.125289440155029
705 7.326756000518799
706 7.2637553215026855
707 7.454545021057129
708 6.944612979888916
709 6.962672233581543
710 6.953322410583496
711 7.364402770996094
712 7.317946910858154
713 7.509810924530029
714 7.437721252441406
715 7.509512424468994
716 7.689838409423828
717 7.052645683288574
718 7.852570533752441
719 7.928956985473633
720 7.904776096343994
721 7.546387195587158
722 7.656925201416016
723 7.586738586425781
724 7.801273345947266
725 7.683296203613281
726 7.808507919311523
727 7.725899696350098
728 6.837182998657227
729 7.57917594909668
730 7.081541061401367
731 7.343489646911621
732 7.391658306121826
733 7.507796764373779
734 6.9796600341796875
735 6.852788925170898
736 6.993899822235107
737 6.785806655883789
738 6.854182243347168
739 7.157949447631836
740 6.776063919067383
741 7.325263023376465
742 7.259250640869141
743 6.430685043334961
744 6.296912670135498
745 6.977574825286865
746 7.919252872467041
747 6.826160430908203
748 6.896929740905762
749 7.2133941650390625
750 6.896252632141113
751 7.725615501403809
752 7.204836368560791
753 7.355874061584473
754 7.062311172485352
755 6.439347267150879
756 7.32258415222168
757 6.724892616271973
758 7.397190093994141
759 7.083216190338135
760 7.198516845703125
761 6.877167701721191
762 7.023850440979004
763 7.545417785644531
764 7.055631160736084
765 6.879899978637695
766 7.739232063293457
767 7.462338447570801
768 6.634443283081055
769 6.764105319976807
770 6.722287178039551
771 7.075793266296387
772 6.776238441467285
773 7.15592098236084
774 7.066699981689453
775 7.347439765930176
776 6.623345375061035
777 7.020263195037842
778 7.307986259460449
779 7.086810111999512
780 7.104111671447754
781 7.383482933044434
782 6.831027984619141
783 7.309313774108887
784 7.490909099578857
785 7.4531426429748535
786 7.249720096588135
787 7.534627437591553
788 7.396037578582764
789 7.066675662994385
790 7.293191909790039
791 7.380640983581543
792 7.439594268798828
793 7.265196800231934
794 6.927215576171875
795 7.013795375823975
796 6.874134540557861
797 7.402712821960449
798 6.927047252655029
799 7.341170787811279
800 6.946262359619141
801 7.137584209442139
802 7.254766464233398
803 7.522171974182129
804 7.545208930969238
805 6.917656898498535
806 7.095600128173828
807 7.136144638061523
808 7.6185173988342285
809 6.986099720001221
810 6.733219146728516
811 7.072168350219727
812 7.220785617828369
813 7.05911111831665
814 7.111512184143066
815 6.795740127563477
816 7.108883857727051
817 7.067054748535156
818 7.327126502990723
819 6.974020481109619
820 6.9621734619140625
821 7.163023471832275
822 7.163912773132324
823 6.636115550994873
824 7.683021545410156
825 7.071179389953613
826 7.272737503051758
827 7.547882556915283
828 7.6708269119262695
829 7.401562690734863
830 7.158390045166016
831 6.775790691375732
832 7.302997589111328
833 7.259167671203613
834 7.088980197906494
835 6.881383895874023
836 7.204549789428711
837 7.125094890594482
838 7.023000717163086
839 7.318137168884277
840 7.5585856437683105
841 7.292444229125977
842 6.948391914367676
843 6.982035160064697
844 7.276696681976318
845 7.000862121582031
846 7.022412300109863
847 7.10138463973999
848 7.280696868896484
849 6.860725402832031
850 7.014610290527344
851 7.208181381225586
852 6.69077205657959
853 6.944005012512207
854 7.11234712600708
855 7.3275346755981445
856 7.463808536529541
857 7.153997421264648
858 7.1820068359375
859 6.970616817474365
860 7.387827396392822
861 7.092484474182129
862 7.538051605224609
863 7.532299041748047
864 7.073473930358887
865 7.389604568481445
866 7.637152671813965
867 7.39046049118042
868 7.807818412780762
869 7.015056610107422
870 7.244779586791992
871 7.874261856079102
872 7.590114116668701
873 7.413726806640625
874 7.849337577819824
875 7.69033145904541
876 7.37764835357666
877 7.258985996246338
878 7.316898822784424
879 7.589987277984619
880 6.924150466918945
881 7.324493408203125
882 7.826510906219482
883 7.082885265350342
884 7.271212577819824
885 6.8067097663879395
886 6.728368759155273
887 7.544193744659424
888 7.574169158935547
889 7.591599464416504
890 6.945342063903809
891 7.3634490966796875
892 7.586958408355713
893 7.028736114501953
894 7.027592182159424
895 7.051919937133789
896 7.017908573150635
897 7.419487953186035
898 7.779180526733398
899 7.401431083679199
900 7.175252437591553
901 7.282442569732666
902 6.935737609863281
903 7.0501203536987305
904 7.272177696228027
905 7.200618743896484
906 7.015448570251465
907 6.810688495635986
908 6.690080642700195
909 7.526789665222168
910 7.223562240600586
911 6.5106730461120605
912 6.836573123931885
913 6.699923515319824
914 7.318031311035156
915 7.431952476501465
916 7.740091800689697
917 6.515212059020996
918 7.202802658081055
919 6.688526153564453
920 6.821624755859375
921 7.312259197235107
922 6.643275260925293
923 6.321013927459717
924 6.858231067657471
925 7.327174186706543
926 6.578408718109131
927 7.165860176086426
928 7.366422176361084
929 7.206098556518555
930 7.618379592895508
931 7.346994400024414
932 6.843158721923828
933 7.301054000854492
934 6.843786239624023
935 6.813965797424316
936 7.661211013793945
937 7.245708465576172
938 7.148528099060059
939 7.027904510498047
940 7.4991912841796875
941 7.315542221069336
942 6.963775634765625
943 7.636477470397949
944 7.3501081466674805
945 7.714805603027344
946 7.658642292022705
947 7.477890968322754
948 7.443528652191162
949 7.313126087188721
950 7.5582122802734375
951 7.158397674560547
952 7.534059524536133
953 7.690441131591797
954 7.378025054931641
955 7.632593154907227
956 7.346251487731934
957 7.597165107727051
958 7.698081970214844
959 6.871898651123047
960 7.30899715423584
961 7.535142421722412
962 7.502674102783203
963 7.019606590270996
964 7.234898567199707
965 7.2773542404174805
966 7.137158393859863
967 7.4289164543151855
968 7.202279567718506
969 7.52144718170166
970 7.0949811935424805
971 7.067333698272705
972 7.046501159667969
973 7.236518859863281
974 6.866947650909424
975 7.308347702026367
976 6.943132400512695
977 6.971562385559082
978 6.813356399536133
979 7.474068641662598
980 7.117196559906006
981 6.708778381347656
982 7.067798614501953
983 7.267592430114746
984 6.929765701293945
985 6.924895286560059
986 7.077141761779785
987 7.550528526306152
988 7.3956522941589355
989 7.522143363952637
990 7.162561893463135
991 7.714400291442871
992 7.319891929626465
993 7.730941295623779
994 7.5026421546936035
995 7.369632720947266
996 7.403504371643066
997 7.911861896514893
998 7.138164520263672
999 7.5378875732421875
1000 7.209081649780273
1001 7.603995323181152
1002 7.804080963134766
1003 8.002911567687988
1004 6.9573540687561035
1005 7.407800674438477
1006 7.259889125823975
1007 7.694797039031982
1008 7.7280120849609375
1009 7.703763961791992
1010 7.336418628692627
1011 7.399838924407959
1012 7.601491928100586
1013 7.554636001586914
1014 7.290645122528076
1015 7.872529029846191
1016 7.518183708190918
1017 7.214267730712891
1018 7.163719177246094
1019 7.270125389099121
1020 7.4373040199279785
1021 7.453454971313477
1022 7.3110270500183105
1023 7.496337413787842
1024 7.46457576751709
1025 7.5685529708862305
1026 6.95604133605957
1027 7.569568634033203
1028 7.176348686218262
1029 7.604300498962402
1030 6.9269938468933105
1031 7.100846290588379
1032 7.6249237060546875
1033 7.4765496253967285
1034 7.416500568389893
1035 7.325409889221191
1036 7.109243869781494
1037 7.367166042327881
1038 7.52279806137085
1039 7.593595027923584
1040 7.2135210037231445
1041 7.075054168701172
1042 7.167593479156494
1043 6.968021869659424
1044 7.492733955383301
1045 7.03652286529541
1046 7.267343521118164
1047 7.384428977966309
1048 7.2978363037109375
1049 6.842572212219238
1050 6.815563201904297
1051 6.72369384765625
1052 6.868823528289795
1053 7.267295837402344
1054 6.739051342010498
1055 7.056877136230469
1056 6.670331954956055
1057 7.232542991638184
1058 6.982578277587891
1059 6.430172920227051
1060 6.924527645111084
1061 6.515803813934326
1062 6.995600700378418
1063 7.371507167816162
1064 7.118377685546875
1065 6.702461242675781
1066 6.789249897003174
1067 6.831695556640625
1068 7.047058582305908
1069 7.0460710525512695
1070 6.9781904220581055
1071 7.240209579467773
1072 7.363133430480957
1073 6.8525543212890625
1074 7.26255464553833
1075 6.676623344421387
1076 7.03059196472168
1077 6.686112880706787
1078 6.712500095367432
1079 7.305345058441162
1080 6.812409400939941
1081 6.652078628540039
1082 7.120756149291992
1083 6.914361953735352
1084 7.5770111083984375
1085 6.9739298820495605
1086 7.305638313293457
1087 7.372013092041016
1088 7.188608169555664
1089 7.315497398376465
1090 7.209232330322266
1091 7.340676307678223
1092 6.878696441650391
1093 7.0107927322387695
1094 7.373983383178711
1095 7.181306838989258
1096 7.74241828918457
1097 7.24850606918335
1098 7.629411697387695
1099 7.586440086364746
1100 7.578712463378906
1101 7.398316383361816
1102 7.234601974487305
1103 7.661087989807129
1104 7.176060676574707
1105 7.382171630859375
1106 7.433957099914551
1107 7.375316143035889
1108 7.231390953063965
1109 7.2896528244018555
1110 7.420328617095947
1111 7.4123358726501465
1112 7.4222493171691895
1113 7.443998336791992
1114 7.902400016784668
1115 7.453864097595215
1116 7.641175270080566
1117 7.918052673339844
1118 7.489818096160889
1119 7.643576622009277
1120 7.266461372375488
1121 7.358709812164307
1122 7.338703155517578
1123 7.795881271362305
1124 7.6054463386535645
1125 7.6897292137146
1126 7.869881629943848
1127 7.694755554199219
1128 7.5740966796875
1129 6.8017802238464355
1130 7.220691680908203
1131 7.834150314331055
1132 7.0421552658081055
1133 6.9497833251953125
1134 7.376996040344238
1135 7.203121185302734
1136 6.9867143630981445
1137 7.138522148132324
1138 7.357426643371582
1139 6.9620771408081055
1140 6.850632667541504
1141 7.131073951721191
1142 7.5250935554504395
1143 6.928361892700195
1144 7.155378341674805
1145 6.91294002532959
1146 6.837409973144531
1147 7.254796028137207
1148 6.676884651184082
1149 6.858896732330322
1150 6.741803169250488
1151 6.756159782409668
1152 6.938788890838623
1153 7.084312438964844
1154 6.874052047729492
1155 6.814513206481934
1156 7.156154632568359
1157 7.1247711181640625
1158 6.720180034637451
1159 7.172350883483887
1160 7.480524063110352
1161 6.524965286254883
1162 7.2025651931762695
1163 7.20298957824707
1164 6.89969539642334
1165 7.445261001586914
1166 6.7949113845825195
1167 6.980968952178955
1168 7.498317241668701
1169 7.008907318115234
1170 7.385471343994141
1171 7.299235820770264
1172 7.143653392791748
1173 6.866025447845459
1174 7.413511276245117
1175 6.960143566131592
1176 7.342499256134033
1177 7.433699607849121
1178 7.124410152435303
1179 7.331057548522949
1180 7.099611282348633
1181 6.896950721740723
1182 6.7776103019714355
1183 6.873194217681885
1184 7.312081336975098
1185 6.983744144439697
1186 7.437837600708008
1187 7.508559226989746
1188 7.5417890548706055
1189 7.630867004394531
1190 7.116192817687988
1191 7.228532314300537
1192 7.4578986167907715
1193 7.412440299987793
1194 7.748079299926758
1195 7.489993095397949
1196 7.400974273681641
1197 7.349072456359863
1198 7.073681354522705
1199 7.7656049728393555
1200 7.4632673263549805
1201 7.454976558685303
1202 7.40476131439209
1203 7.7020978927612305
1204 7.539444923400879
1205 7.494511127471924
1206 7.670083522796631
1207 7.3217573165893555
1208 7.358138084411621
1209 7.520802974700928
1210 7.385812282562256
1211 7.466372966766357
1212 7.236725330352783
1213 7.281510829925537
1214 7.151805877685547
1215 7.6808319091796875
1216 7.4455976486206055
1217 7.508245468139648
1218 7.390709400177002
1219 7.440133094787598
1220 6.933128356933594
1221 7.779504299163818
1222 7.526236534118652
1223 7.57253360748291
1224 6.908121585845947
1225 7.097496032714844
1226 7.0276994705200195
1227 7.656647682189941
1228 7.261924743652344
1229 7.707491874694824
1230 7.247280120849609
1231 7.170353889465332
1232 6.982708930969238
1233 6.9810709953308105
1234 7.523716926574707
1235 7.540439605712891
1236 7.322545051574707
1237 7.116543769836426
1238 6.636261463165283
1239 6.885080337524414
1240 7.38090705871582
1241 7.237519264221191
1242 7.099825382232666
1243 6.747725009918213
1244 7.3373823165893555
1245 7.331841468811035
1246 7.547679901123047
1247 7.231406211853027
1248 7.234764099121094
1249 7.446022033691406
1250 7.357454299926758
1251 7.16991662979126
1252 7.112295150756836
1253 7.360506057739258
1254 7.411667823791504
1255 7.385995388031006
1256 7.264739990234375
1257 6.890524864196777
1258 7.477752685546875
1259 7.622429847717285
1260 7.175678253173828
1261 7.691926002502441
1262 7.293083190917969
1263 7.304686546325684
1264 7.040465354919434
1265 7.064923286437988
1266 7.066064834594727
1267 7.5508527755737305
1268 6.921735763549805
1269 6.876088619232178
1270 6.77728271484375
1271 7.076179504394531
1272 7.391594409942627
1273 6.86833381652832
1274 7.4213151931762695
1275 6.918231964111328
1276 7.402719497680664
1277 7.2686333656311035
1278 7.12519645690918
1279 7.003379821777344
1280 6.980572700500488
1281 6.964781284332275
1282 7.0825347900390625
1283 7.300100326538086
1284 7.457375526428223
1285 7.0848870277404785
1286 7.44216251373291
1287 7.184804916381836
1288 6.947641372680664
1289 6.959887504577637
1290 6.851924896240234
1291 7.559839248657227
1292 7.054767608642578
1293 6.960880756378174
1294 7.285767078399658
1295 6.889511585235596
1296 7.015417575836182
1297 6.7495036125183105
1298 7.442936897277832
1299 7.250467777252197
1300 7.565877914428711
1301 6.719376087188721
1302 7.1275835037231445
1303 7.250256538391113
1304 7.077102184295654
1305 7.324711799621582
1306 7.12699031829834
1307 6.978198051452637
1308 7.105780601501465
1309 7.536362171173096
1310 7.0556793212890625
1311 6.827385425567627
1312 7.131321907043457
1313 7.026871681213379
1314 7.021639823913574
1315 7.4834136962890625
1316 6.914147853851318
1317 7.016539573669434
1318 7.457897186279297
1319 7.335829257965088
1320 7.065398216247559
1321 7.104471206665039
1322 7.205597400665283
1323 7.285429954528809
1324 7.5543670654296875
1325 7.363616943359375
1326 7.593860626220703
1327 7.157260894775391
1328 7.376321792602539
1329 7.472469329833984
1330 7.428896427154541
1331 7.479300498962402
1332 6.830005168914795
1333 7.031340599060059
1334 6.909856796264648
1335 7.299003601074219
1336 7.163741588592529
1337 7.2231292724609375
1338 7.370716094970703
1339 7.587111949920654
1340 7.226021766662598
1341 7.515655994415283
1342 7.19485330581665
1343 7.670162200927734
1344 7.670877456665039
1345 7.306699275970459
1346 7.18229341506958
1347 7.263139724731445
1348 7.2237114906311035
1349 6.946597099304199
1350 7.158125877380371
1351 7.181811332702637
1352 6.883971691131592
1353 7.182384490966797
1354 7.366250991821289
1355 7.494882583618164
1356 7.482115745544434
1357 7.240764617919922
1358 7.291523456573486
1359 7.307981014251709
1360 7.518924713134766
1361 7.632164001464844
1362 7.147335052490234
1363 7.5300679206848145
1364 7.185201644897461
1365 7.3576436042785645
1366 7.50182580947876
1367 7.093213081359863
1368 7.393764019012451
1369 7.815870761871338
1370 7.354482650756836
1371 7.295919418334961
1372 7.704974174499512
1373 7.621946811676025
1374 7.29445219039917
1375 7.7250590324401855
1376 7.47553825378418
1377 7.468219757080078
1378 7.0807390213012695
1379 7.499573230743408
1380 7.26118278503418
1381 7.266660690307617
1382 7.121105194091797
1383 7.137009620666504
1384 7.387465476989746
1385 7.1839728355407715
1386 7.080689430236816
1387 7.362843036651611
1388 7.453973770141602
1389 7.530147552490234
1390 7.256236553192139
1391 7.674862861633301
1392 7.281543731689453
1393 7.09744119644165
1394 7.326210021972656
1395 7.0029296875
1396 7.269913673400879
1397 7.225092887878418
1398 7.054357528686523
1399 6.551393985748291
1400 6.976909160614014
1401 7.067798614501953
1402 6.856513500213623
1403 6.886419296264648
1404 7.333968639373779
1405 7.1341705322265625
1406 7.612145900726318
1407 7.294417858123779
1408 7.479930877685547
1409 6.935394287109375
1410 7.609903335571289
1411 7.353681564331055
1412 6.644618988037109
1413 7.37691593170166
1414 7.171900749206543
1415 7.354305267333984
1416 7.427349090576172
1417 7.282388210296631
1418 7.566147804260254
1419 7.289234161376953
1420 7.443774700164795
1421 7.420181751251221
1422 7.514248847961426
1423 7.569024085998535
1424 7.473641395568848
1425 7.114133834838867
1426 6.984884262084961
1427 7.132804870605469
1428 7.3537068367004395
1429 7.210390090942383
1430 7.175162315368652
1431 7.095614910125732
1432 7.378236770629883
1433 6.950185775756836
1434 7.415060997009277
1435 7.59017276763916
1436 7.3305487632751465
1437 7.116253852844238
1438 7.109283447265625
1439 7.157375812530518
1440 7.538808822631836
1441 7.2579755783081055
1442 7.6173858642578125
1443 7.06047248840332
1444 7.255960464477539
1445 7.343785285949707
1446 7.6552581787109375
1447 7.419515609741211
1448 7.100074768066406
1449 7.128671169281006
1450 7.350865364074707
1451 7.5887064933776855
1452 7.58683967590332
1453 7.008374214172363
1454 7.694093704223633
1455 7.710814476013184
1456 7.163929462432861
1457 7.6504058837890625
1458 7.549530029296875
1459 7.177155017852783
1460 7.71725606918335
1461 7.553154468536377
1462 7.810211658477783
1463 7.767584800720215
1464 7.888445854187012
1465 7.537848472595215
1466 7.808506011962891
1467 7.415666103363037
1468 7.158013820648193
1469 7.203399658203125
1470 7.482269763946533
1471 6.963929176330566
1472 7.231426239013672
1473 7.116949081420898
1474 7.600715637207031
1475 6.986149787902832
1476 7.164074897766113
1477 7.09157657623291
1478 6.7437849044799805
1479 7.380620956420898
1480 7.043331623077393
1481 7.138713836669922
1482 6.766543388366699
1483 7.135401725769043
1484 6.714018821716309
1485 7.245593070983887
1486 7.360730171203613
1487 7.022951126098633
1488 7.361349105834961
1489 7.048674583435059
1490 7.543932914733887
1491 7.65255880355835
1492 7.150392532348633
1493 7.2555341720581055
1494 6.963606834411621
1495 7.212405204772949
1496 7.577402591705322
1497 7.180475234985352
1498 7.179661750793457
1499 7.25892448425293
1500 7.534236907958984
1501 7.019042015075684
1502 7.319632530212402
1503 7.358295917510986
1504 7.407773971557617
1505 7.393003940582275
1506 7.491416931152344
1507 7.725038051605225
1508 7.363653182983398
1509 7.331742763519287
1510 7.464746475219727
1511 7.85011100769043
1512 7.431557655334473
1513 7.807865619659424
1514 7.675463676452637
1515 7.776029586791992
1516 7.148273468017578
1517 7.46937370300293
1518 7.320581912994385
1519 7.262712001800537
1520 7.145697593688965
1521 7.531806945800781
1522 7.480917930603027
1523 7.233648777008057
1524 7.445720672607422
1525 7.010858535766602
1526 6.8922271728515625
1527 7.215691566467285
1528 6.991289138793945
1529 7.479250431060791
1530 7.142261505126953
1531 6.980669975280762
1532 7.463954925537109
1533 7.325289726257324
1534 7.299590110778809
1535 7.6370954513549805
1536 7.007143020629883
1537 7.325713157653809
1538 7.103680610656738
1539 7.151028633117676
1540 7.169610977172852
1541 7.39436149597168
1542 7.359442710876465
1543 7.03948450088501
1544 7.212603569030762
1545 7.265329360961914
1546 7.556168556213379
1547 7.727240562438965
1548 7.237092971801758
1549 7.212737083435059
1550 7.389969825744629
1551 7.355705261230469
1552 7.425410270690918
1553 6.811644554138184
1554 7.674557685852051
1555 7.255362510681152
1556 7.277956008911133
1557 7.359095096588135
1558 7.454651832580566
1559 7.540587425231934
1560 7.357728004455566
1561 7.67968225479126
1562 7.417145729064941
1563 7.7422990798950195
1564 7.502719879150391
1565 7.29775857925415
1566 7.046996116638184
1567 7.498032569885254
1568 7.137753486633301
1569 7.236720085144043
1570 7.066741943359375
1571 7.170884132385254
1572 7.012090682983398
1573 7.206658363342285
1574 7.089913845062256
1575 6.952860355377197
1576 7.134629249572754
1577 7.1768269538879395
1578 6.913285732269287
1579 7.041586875915527
1580 7.023985862731934
1581 6.951140880584717
1582 7.206537246704102
1583 6.880825042724609
1584 7.526009559631348
1585 7.411258697509766
1586 7.147557258605957
1587 7.29793119430542
1588 7.444188594818115
1589 7.34042501449585
1590 7.132692813873291
1591 7.13362455368042
1592 7.078165054321289
1593 7.243803024291992
1594 7.415067672729492
1595 7.3974928855896
1596 7.534412384033203
1597 7.604159355163574
1598 7.2935285568237305
1599 7.243471145629883
1600 7.287664413452148
1601 7.2911834716796875
1602 7.053086280822754
1603 7.228008270263672
1604 7.512031555175781
1605 7.1361083984375
1606 6.956954002380371
1607 7.320549011230469
1608 7.051780700683594
1609 6.975353240966797
1610 6.77454948425293
1611 6.725642204284668
1612 7.004058837890625
1613 7.126254081726074
1614 6.964228630065918
1615 7.0571136474609375
1616 6.642618656158447
1617 6.886968612670898
1618 7.218301296234131
1619 6.8667144775390625
1620 6.787347793579102
1621 7.110595703125
1622 6.8271708488464355
1623 6.911972522735596
1624 7.24812126159668
1625 7.383682727813721
1626 7.49724817276001
1627 7.127544403076172
1628 7.290058612823486
1629 7.256550312042236
1630 7.047296524047852
1631 7.013909339904785
1632 7.51969051361084
1633 7.020525932312012
1634 7.238644599914551
1635 7.432216167449951
1636 7.293309211730957
1637 6.8650665283203125
1638 7.364333629608154
1639 6.919504165649414
1640 6.723928451538086
1641 7.041613578796387
1642 7.238874435424805
1643 7.328258514404297
1644 7.277544975280762
1645 7.4954729080200195
1646 7.50899600982666
1647 7.401230812072754
1648 7.399630546569824
1649 7.383324146270752
1650 7.655438423156738
1651 7.504844665527344
1652 7.483245849609375
1653 7.458096027374268
1654 7.1194305419921875
1655 7.253074645996094
1656 7.4330220222473145
1657 7.090555667877197
1658 7.041899681091309
1659 6.726306915283203
1660 7.293120384216309
1661 7.236580848693848
1662 7.076231479644775
1663 6.995224952697754
1664 7.259502410888672
1665 6.880329608917236
1666 7.228870391845703
1667 7.131587505340576
1668 7.336214065551758
1669 7.3243513107299805
1670 7.326454162597656
1671 7.372169017791748
1672 7.223974227905273
1673 7.127374649047852
1674 7.969090938568115
1675 7.3271403312683105
1676 7.61292839050293
1677 7.201420783996582
1678 7.516777038574219
1679 7.238511562347412
1680 7.3253092765808105
1681 7.1369733810424805
1682 7.493302345275879
1683 7.409298896789551
1684 7.4808502197265625
1685 7.3761749267578125
1686 7.425519943237305
1687 7.612575531005859
1688 7.414201736450195
1689 7.42588996887207
1690 7.179014682769775
1691 7.090667724609375
1692 7.419336795806885
1693 7.071218490600586
1694 7.065391540527344
1695 7.3701910972595215
1696 7.55402135848999
1697 7.037962436676025
1698 7.10076904296875
1699 7.351718902587891
1700 7.111384391784668
1701 6.909040451049805
1702 6.627562522888184
1703 7.282973766326904
1704 6.715622901916504
1705 7.4063920974731445
1706 6.830698013305664
1707 7.435345649719238
1708 7.250993728637695
1709 7.0954508781433105
1710 7.301740646362305
1711 6.931718826293945
1712 6.989257335662842
1713 7.301140785217285
1714 6.922292709350586
1715 7.401205062866211
1716 7.194862365722656
1717 7.371545791625977
1718 6.977378845214844
1719 6.939517974853516
1720 6.8178558349609375
1721 7.206114292144775
1722 7.252377510070801
1723 7.4993767738342285
1724 7.045413970947266
1725 6.936673641204834
1726 6.951571464538574
1727 6.781137466430664
1728 6.957511901855469
1729 7.149563789367676
1730 6.763040542602539
1731 6.794984340667725
1732 7.0286359786987305
1733 6.454571723937988
1734 6.735760688781738
1735 6.658862113952637
1736 7.1099958419799805
1737 6.789322853088379
1738 7.262145519256592
1739 6.85333776473999
1740 7.164534568786621
1741 6.782483100891113
1742 7.196502685546875
1743 6.900683403015137
1744 7.1483049392700195
1745 6.900108337402344
1746 7.094465255737305
1747 6.932551383972168
1748 7.063521862030029
1749 7.009634971618652
1750 7.121530532836914
1751 7.00280237197876
1752 7.144165515899658
1753 6.9774017333984375
1754 7.154943466186523
1755 6.982732772827148
1756 7.108227729797363
1757 7.127296447753906
1758 7.406627178192139
1759 6.994234085083008
1760 6.9522857666015625
1761 7.161977291107178
1762 7.1226277351379395
1763 7.217001914978027
1764 7.187677383422852
1765 7.03122615814209
1766 7.277111053466797
1767 7.564854145050049
1768 7.2459821701049805
1769 7.312641620635986
1770 6.439175605773926
1771 7.151167869567871
1772 7.191661357879639
1773 6.972465515136719
1774 7.232894420623779
1775 7.026421546936035
1776 7.063656806945801
1777 7.3172926902771
1778 7.249943733215332
1779 7.020990371704102
1780 7.051692962646484
1781 7.038434028625488
1782 7.2817864418029785
1783 7.225675582885742
1784 7.1731696128845215
1785 7.320590019226074
1786 7.262036323547363
1787 6.883057594299316
1788 6.960934162139893
1789 7.08103609085083
1790 6.81627082824707
1791 6.90179967880249
1792 6.898802757263184
1793 7.214288711547852
1794 6.918365955352783
1795 6.962516784667969
1796 7.272709846496582
1797 7.192008018493652
1798 6.6689300537109375
1799 6.708812713623047
1800 6.677240371704102
1801 6.928501129150391
1802 6.8110671043396
1803 7.180577754974365
1804 6.810525417327881
1805 7.256446838378906
1806 6.939660549163818
1807 7.154549598693848
1808 6.798028469085693
1809 7.04129695892334
1810 7.535274505615234
1811 7.174954891204834
1812 7.0919599533081055
1813 7.229466438293457
1814 6.881468772888184
1815 7.212047576904297
1816 7.050719261169434
1817 7.023021697998047
1818 7.143509864807129
1819 6.881216049194336
1820 6.802587509155273
1821 6.833639621734619
1822 7.00619649887085
1823 6.565206527709961
1824 6.692459583282471
1825 6.678850173950195
1826 7.139845371246338
1827 7.382449626922607
1828 7.099521160125732
1829 7.140546798706055
1830 7.01796293258667
1831 6.981407642364502
1832 7.264652252197266
1833 6.971358299255371
1834 7.233668327331543
1835 7.228635787963867
1836 7.393063545227051
1837 7.426392555236816
1838 6.765022277832031
1839 6.859999656677246
1840 6.82061767578125
1841 6.958019256591797
1842 6.94315242767334
1843 7.232544898986816
1844 6.736919403076172
1845 6.895597457885742
1846 6.969152927398682
1847 7.19892692565918
1848 7.255124092102051
1849 6.8921003341674805
1850 7.165706634521484
1851 6.63842248916626
1852 7.007102012634277
1853 6.960910797119141
1854 6.964738845825195
1855 6.758079528808594
1856 6.947567462921143
1857 7.06718111038208
1858 6.9370198249816895
1859 7.073093414306641
1860 7.08076286315918
1861 6.803072929382324
1862 6.799600601196289
1863 6.924625396728516
1864 7.069538116455078
1865 6.988243579864502
1866 7.048591613769531
1867 7.233550548553467
1868 6.874589443206787
1869 7.036181926727295
1870 7.135350704193115
1871 7.09086799621582
1872 7.060041904449463
1873 7.103693962097168
1874 6.942511081695557
1875 7.173586845397949
1876 7.200632572174072
1877 6.901140213012695
1878 6.712823867797852
1879 7.1298017501831055
1880 7.092480659484863
1881 7.195308685302734
1882 6.886099815368652
1883 7.105572700500488
1884 6.451180458068848
1885 6.74599027633667
1886 6.594088554382324
1887 6.930632591247559
1888 6.675148963928223
1889 6.591869354248047
1890 6.824904441833496
1891 7.19328498840332
1892 6.801802158355713
1893 6.824163913726807
1894 6.839503288269043
1895 6.9489593505859375
1896 7.145729064941406
1897 6.41262674331665
1898 7.097670555114746
1899 6.968564033508301
1900 6.668515205383301
1901 6.8409271240234375
1902 6.758977890014648
1903 7.097517013549805
1904 7.142059326171875
1905 7.220664024353027
1906 6.825932502746582
1907 6.671577453613281
1908 7.159100532531738
1909 6.827053070068359
1910 7.237504005432129
1911 6.873107433319092
1912 7.381458759307861
1913 7.1955108642578125
1914 7.110912799835205
1915 7.115206241607666
1916 7.269199371337891
1917 7.025307655334473
1918 7.326172828674316
1919 7.17138147354126
1920 7.173397541046143
1921 7.121952056884766
1922 7.071249485015869
1923 6.925886154174805
1924 6.774451732635498
1925 7.010717868804932
1926 7.165611267089844
1927 7.031786918640137
1928 6.811568737030029
1929 7.230186462402344
1930 7.269583702087402
1931 6.754635810852051
1932 7.115994930267334
1933 7.274465560913086
1934 7.043663501739502
1935 7.210631370544434
1936 7.238093376159668
1937 7.280592918395996
1938 6.799461841583252
1939 7.215550422668457
1940 7.068713665008545
1941 7.213959693908691
1942 7.085680961608887
1943 7.290359020233154
1944 7.238543510437012
1945 6.796426773071289
1946 7.325094699859619
1947 7.360911846160889
1948 7.328484535217285
1949 7.195470333099365
1950 7.136234283447266
1951 7.117396354675293
1952 7.3260602951049805
1953 7.24306583404541
1954 7.327188014984131
1955 7.276402473449707
1956 7.351096153259277
1957 7.394409656524658
1958 7.072305679321289
1959 7.397422790527344
1960 7.055241584777832
1961 7.010564804077148
1962 6.799474239349365
1963 7.089992046356201
1964 6.826449394226074
1965 6.761442184448242
1966 6.625059127807617
1967 7.002141952514648
1968 7.087342739105225
1969 7.131921768188477
1970 7.088995456695557
1971 7.361887454986572
1972 7.19063663482666
1973 7.018593788146973
1974 7.502708435058594
1975 7.145392417907715
1976 7.367794990539551
1977 7.33729887008667
1978 7.087699890136719
1979 7.277320384979248
1980 7.211584091186523
1981 7.180917739868164
1982 6.857736110687256
1983 7.104866981506348
1984 7.327483177185059
1985 6.862728118896484
1986 7.162472724914551
1987 7.2065815925598145
1988 6.663015365600586
1989 6.941207408905029
1990 6.962369441986084
1991 6.693081855773926
1992 6.958163738250732
1993 6.698691368103027
1994 6.947452545166016
1995 6.93450403213501
1996 7.08036994934082
1997 6.978896617889404
1998 6.958887100219727
1999 7.082610130310059
2000 7.0506439208984375
2001 7.078191757202148
2002 7.256661415100098
2003 6.762537956237793
2004 7.060608386993408
2005 6.616734504699707
2006 7.103959083557129
2007 7.113039493560791
2008 7.0037007331848145
2009 7.076949119567871
2010 6.455994606018066
2011 6.970015048980713
2012 7.074933052062988
2013 7.310141086578369
2014 7.021449089050293
2015 6.596900939941406
2016 7.249909400939941
2017 7.041426658630371
2018 7.109869003295898
2019 7.199680328369141
2020 7.0552592277526855
2021 7.1299729347229
2022 7.06790828704834
2023 7.410740852355957
2024 6.873271942138672
2025 6.548138618469238
2026 6.903380393981934
2027 7.1182861328125
2028 7.029230117797852
2029 6.884418487548828
2030 6.874830722808838
2031 7.179810523986816
2032 6.910233497619629
2033 7.190708637237549
2034 6.8524394035339355
2035 7.320244789123535
2036 7.109643936157227
2037 7.115974426269531
2038 7.114625453948975
2039 7.2788286209106445
2040 7.2882280349731445
2041 6.801814079284668
2042 6.817655563354492
2043 7.302814483642578
2044 7.13653564453125
2045 7.010888576507568
2046 7.287201404571533
2047 6.9956135749816895
2048 7.107640743255615
2049 7.308117866516113
2050 7.297964096069336
2051 7.329087257385254
2052 6.9550065994262695
2053 7.212493896484375
2054 7.127458572387695
2055 6.975497245788574
2056 6.928314208984375
2057 7.284528732299805
2058 6.876223087310791
2059 7.256885528564453
2060 7.016631126403809
2061 7.255239486694336
2062 7.2348833084106445
2063 6.852133750915527
2064 7.047046661376953
2065 7.011404037475586
2066 7.195724010467529
2067 7.354628562927246
2068 7.20259952545166
2069 7.064802169799805
2070 7.419824600219727
2071 6.9782328605651855
2072 7.332028388977051
2073 7.183310508728027
2074 7.105836868286133
2075 7.0244646072387695
2076 7.215248107910156
2077 7.338109970092773
2078 7.07172966003418
2079 6.990198135375977
2080 7.124963760375977
2081 7.475618362426758
2082 6.994811058044434
2083 7.297763824462891
2084 7.359448432922363
2085 7.258014678955078
2086 7.259856224060059
2087 7.015801429748535
2088 7.325028896331787
2089 7.315474510192871
2090 7.114328384399414
2091 7.349018096923828
2092 7.254222393035889
2093 7.28592586517334
2094 6.715033531188965
2095 7.1301116943359375
2096 7.331973552703857
2097 6.951737403869629
2098 7.092289447784424
2099 7.311191558837891
2100 6.899771690368652
2101 6.900623321533203
2102 6.8466386795043945
2103 6.8251190185546875
2104 7.136935234069824
2105 6.624043941497803
2106 7.032174110412598
2107 7.0023193359375
2108 6.960951805114746
2109 6.985962867736816
2110 7.047314167022705
2111 7.03925895690918
2112 7.139694690704346
2113 7.336692810058594
2114 6.956701278686523
2115 7.505579948425293
2116 7.541355133056641
2117 7.134207725524902
2118 7.475675106048584
2119 7.17264986038208
2120 7.062532424926758
2121 7.051342964172363
2122 7.0933661460876465
2123 7.206844329833984
2124 6.992855072021484
2125 7.198088645935059
2126 7.2460246086120605
2127 7.003300666809082
2128 6.846123218536377
2129 6.839731693267822
2130 6.857076168060303
2131 6.732734203338623
2132 7.047997951507568
2133 7.3061628341674805
2134 7.060979843139648
2135 6.846893310546875
2136 7.238570213317871
2137 6.7872467041015625
2138 6.8540730476379395
2139 6.807942867279053
2140 6.949947357177734
2141 6.946187973022461
2142 7.054462432861328
2143 6.862533092498779
2144 7.200448036193848
2145 6.6765947341918945
2146 6.814635276794434
2147 7.167092323303223
2148 7.082150459289551
2149 7.2960968017578125
2150 7.025803565979004
2151 7.190669059753418
2152 7.316983222961426
2153 7.0251054763793945
2154 7.048070430755615
2155 6.84763765335083
2156 6.767036437988281
2157 7.007184982299805
2158 7.226711273193359
2159 6.8898115158081055
2160 7.124616622924805
2161 6.835643768310547
2162 6.779285430908203
2163 7.12852144241333
2164 6.874701499938965
2165 6.596689224243164
2166 6.872991561889648
2167 6.692750930786133
2168 7.042583465576172
2169 6.7443156242370605
2170 6.779635906219482
2171 7.1387553215026855
2172 7.042657852172852
2173 6.51240348815918
2174 6.922870635986328
2175 6.909971714019775
2176 6.863762855529785
2177 7.117116928100586
2178 6.829483509063721
2179 6.831364631652832
2180 7.123610973358154
2181 6.974727153778076
2182 7.336021900177002
2183 7.054559707641602
2184 7.17879056930542
2185 7.065766334533691
2186 7.127480506896973
2187 6.841822624206543
2188 7.1757707595825195
2189 7.334566116333008
2190 7.362743377685547
2191 7.462623596191406
2192 7.08794641494751
2193 7.030365943908691
2194 7.079084396362305
2195 6.9678802490234375
2196 7.3741254806518555
2197 7.046751499176025
2198 6.785621166229248
2199 6.899921417236328
2200 6.8117475509643555
2201 6.9398298263549805
2202 6.678438186645508
2203 7.231790542602539
2204 6.8498029708862305
2205 6.9231767654418945
2206 6.826557159423828
2207 6.918401718139648
2208 6.846096992492676
2209 7.014315128326416
2210 7.028223991394043
2211 6.871200084686279
2212 6.716746807098389
2213 7.136097431182861
2214 7.137845993041992
2215 6.876565933227539
2216 7.159832000732422
2217 7.136838912963867
2218 6.87825870513916
2219 6.780621528625488
2220 6.5872802734375
2221 6.889294624328613
2222 6.814188003540039
2223 6.696150779724121
2224 7.176118850708008
2225 6.920033931732178
2226 7.008974075317383
2227 7.141695976257324
2228 6.958194732666016
2229 6.950006008148193
2230 6.8205156326293945
2231 6.981700897216797
2232 6.878569602966309
2233 6.8018693923950195
2234 7.073169231414795
2235 6.792169570922852
2236 6.979361534118652
2237 6.915462493896484
2238 6.911428928375244
2239 7.066524505615234
2240 6.647010803222656
2241 7.128609657287598
2242 7.119569778442383
2243 6.838536262512207
2244 7.129718780517578
2245 7.01069450378418
2246 7.037998676300049
2247 6.655949592590332
2248 6.728396415710449
2249 6.837560653686523
2250 7.262269496917725
2251 6.746772766113281
2252 6.99186897277832
2253 6.960104942321777
2254 6.7951483726501465
2255 6.6711273193359375
2256 7.104900360107422
2257 7.082402229309082
2258 6.7769880294799805
2259 6.797286510467529
2260 6.8659820556640625
2261 6.630771636962891
2262 6.914546489715576
2263 6.845789909362793
2264 6.92817497253418
2265 6.814165115356445
2266 6.965854644775391
2267 6.754992485046387
2268 7.013257026672363
2269 7.1224565505981445
2270 6.965519905090332
2271 7.100319862365723
2272 6.968411922454834
2273 6.847903251647949
2274 6.926194667816162
2275 6.894279956817627
2276 7.10760498046875
2277 7.025314807891846
2278 6.908982276916504
2279 6.830577850341797
2280 6.957887649536133
2281 6.9575395584106445
2282 7.141214370727539
2283 6.910131454467773
2284 7.227025032043457
2285 7.168522834777832
2286 7.037838935852051
2287 7.2076215744018555
2288 6.794063091278076
2289 6.9349365234375
2290 7.027948379516602
2291 6.9910736083984375
2292 7.184004783630371
2293 6.964773178100586
2294 7.162197113037109
2295 6.6370744705200195
2296 6.828713417053223
2297 6.934180736541748
2298 7.112235069274902
2299 7.220061779022217
2300 6.922624111175537
2301 7.216775894165039
2302 6.6527419090271
2303 7.079733371734619
2304 6.8213067054748535
2305 7.2023186683654785
2306 7.030813217163086
2307 6.927343845367432
2308 6.954158782958984
2309 7.045832633972168
2310 6.884387016296387
2311 6.9702019691467285
2312 7.144461631774902
2313 7.170273780822754
2314 6.810481071472168
2315 7.192296028137207
2316 6.593228340148926
2317 6.943735122680664
2318 6.820229530334473
2319 6.969062805175781
2320 6.977984428405762
2321 7.277807235717773
2322 7.086785793304443
2323 7.087281227111816
2324 6.598579406738281
2325 7.075974464416504
2326 6.94533634185791
2327 7.158023834228516
2328 6.955148696899414
2329 7.019759178161621
2330 7.323397159576416
2331 6.913203239440918
2332 7.115499496459961
2333 6.898767471313477
2334 6.81510066986084
2335 7.053386688232422
2336 6.98947286605835
2337 7.014287948608398
2338 6.660068511962891
2339 7.266579627990723
2340 7.226651191711426
2341 7.240264415740967
2342 7.197084426879883
2343 6.809833526611328
2344 7.24619722366333
2345 7.219419479370117
2346 6.940868854522705
2347 6.810434341430664
2348 7.197041988372803
2349 6.751434803009033
2350 6.905938148498535
2351 6.903407096862793
2352 7.103019714355469
2353 7.0169525146484375
2354 6.74655818939209
2355 6.869062900543213
2356 7.073956489562988
2357 7.010077953338623
2358 6.846655368804932
2359 6.777675151824951
2360 6.855515480041504
2361 6.910345077514648
2362 6.861549377441406
2363 6.948004722595215
2364 6.976761817932129
2365 7.16381311416626
2366 7.170904159545898
2367 7.268594741821289
2368 7.077350616455078
2369 7.065994739532471
2370 7.099491119384766
2371 7.038376808166504
2372 7.042644023895264
2373 6.736169815063477
2374 6.9882307052612305
2375 6.935214042663574
2376 7.1982927322387695
2377 7.0013041496276855
2378 6.906351566314697
2379 7.096632957458496
2380 6.835947513580322
2381 6.892587661743164
2382 6.6937255859375
2383 6.722433090209961
2384 6.9280524253845215
2385 6.806400299072266
2386 6.960915565490723
2387 6.797944068908691
2388 6.790191650390625
2389 6.7572526931762695
2390 6.80531644821167
2391 6.757619857788086
2392 6.865394592285156
2393 6.736303806304932
2394 6.762653350830078
2395 7.058355331420898
2396 7.0741143226623535
2397 6.890021800994873
2398 6.9390482902526855
2399 6.941592216491699
2400 6.862646102905273
2401 6.671642780303955
2402 6.517068386077881
2403 6.802701473236084
2404 6.564104080200195
2405 6.784671783447266
2406 7.118762016296387
2407 6.565040588378906
2408 6.810524940490723
2409 6.952509880065918
2410 7.298996925354004
2411 7.007795810699463
2412 7.024575233459473
2413 6.775947570800781
2414 7.02640438079834
2415 6.63022518157959
2416 6.7635016441345215
2417 6.695997714996338
2418 6.496157646179199
2419 6.865800380706787
2420 6.8525309562683105
2421 6.797781944274902
2422 6.989015579223633
2423 6.886960029602051
2424 6.914344787597656
2425 6.910346984863281
2426 6.939516067504883
2427 6.766230583190918
2428 7.009312152862549
2429 6.848240852355957
2430 6.981456756591797
2431 7.22874641418457
2432 7.086756229400635
2433 7.007718563079834
2434 7.082658767700195
2435 7.033995628356934
2436 6.853562355041504
2437 7.2379961013793945
2438 6.844829559326172
2439 7.158946990966797
2440 7.398569107055664
2441 7.108762741088867
2442 7.111976623535156
2443 7.005640506744385
2444 7.114048004150391
2445 7.083548545837402
2446 7.082057952880859
2447 7.160756587982178
2448 7.0196967124938965
2449 7.005912780761719
2450 6.734232425689697
2451 6.7095842361450195
2452 6.858248710632324
2453 7.040095329284668
2454 6.884875774383545
2455 6.819282054901123
2456 6.7387309074401855
2457 6.9378252029418945
2458 7.104050636291504
2459 7.012304782867432
2460 6.747376441955566
2461 6.689901351928711
2462 6.964714050292969
2463 6.846482276916504
2464 7.084590911865234
2465 7.1152544021606445
2466 6.965627670288086
2467 7.290805816650391
2468 7.112607955932617
2469 6.972146034240723
2470 7.239117622375488
2471 7.201142311096191
2472 6.974115371704102
2473 7.2106170654296875
2474 7.250907897949219
2475 6.943735599517822
2476 7.456711769104004
2477 7.267362594604492
2478 7.163961410522461
2479 7.069012641906738
2480 7.155941009521484
2481 7.387570858001709
2482 7.105189323425293
2483 7.156843185424805
2484 6.931421279907227
2485 6.593643665313721
2486 6.942160606384277
2487 6.990462779998779
2488 6.969149112701416
2489 6.995121479034424
2490 6.93712854385376
2491 6.810823440551758
2492 6.798270225524902
2493 6.93151330947876
2494 6.903276443481445
2495 6.638702392578125
2496 6.716427326202393
2497 6.8772406578063965
2498 6.833590507507324
2499 6.755489349365234
2500 6.811753273010254
2501 6.902288913726807
2502 7.022646903991699
2503 7.015321254730225
2504 7.121006488800049
2505 6.987199783325195
2506 6.8768086433410645
2507 6.864102363586426
2508 7.133654594421387
2509 7.023197650909424
2510 6.825502395629883
2511 6.956717491149902
2512 6.764442443847656
2513 6.900629997253418
2514 6.930761337280273
2515 7.0049004554748535
2516 6.755148410797119
2517 6.613271236419678
2518 6.864757537841797
2519 6.9031195640563965
2520 6.878508567810059
2521 6.639298439025879
2522 6.837470054626465
2523 6.76973819732666
2524 6.897494792938232
2525 6.8950653076171875
2526 6.912761211395264
2527 6.746685028076172
2528 6.9803056716918945
2529 6.690674781799316
2530 6.719805717468262
2531 6.560013771057129
2532 6.70928955078125
2533 6.750284194946289
2534 6.462778568267822
2535 6.880866527557373
2536 6.719149112701416
2537 6.934194564819336
2538 6.540943622589111
2539 6.736161231994629
2540 6.80911922454834
2541 6.458104133605957
2542 6.69378662109375
2543 6.95591926574707
2544 6.675816059112549
2545 6.708505630493164
2546 6.837281227111816
2547 6.950175762176514
2548 6.457463264465332
2549 6.5628252029418945
2550 6.696089744567871
2551 6.803442001342773
2552 6.939120292663574
2553 6.932762145996094
2554 7.142395973205566
2555 6.892638206481934
2556 6.785974502563477
2557 7.074174880981445
2558 6.912704944610596
2559 6.990874767303467
2560 7.242825508117676
2561 6.900492191314697
2562 6.944386005401611
2563 6.758535385131836
2564 7.190279960632324
2565 7.322032451629639
2566 7.127886772155762
2567 7.184844970703125
2568 6.830697059631348
2569 7.157332420349121
2570 6.950680255889893
2571 6.851402759552002
2572 6.662712097167969
2573 7.033592700958252
2574 6.965317249298096
2575 6.847403526306152
2576 7.139350414276123
2577 6.736505508422852
2578 6.902750015258789
2579 6.760961532592773
2580 6.8380889892578125
2581 6.788108825683594
2582 6.909962177276611
2583 6.950973987579346
2584 6.905508041381836
2585 6.5869598388671875
2586 6.943595886230469
2587 6.794038772583008
2588 6.902334690093994
2589 6.92250919342041
2590 7.163161754608154
2591 6.940267562866211
2592 6.819933891296387
2593 6.814410209655762
2594 6.780718803405762
2595 6.897395610809326
2596 6.735673904418945
2597 6.736814498901367
2598 6.982629776000977
2599 6.752696514129639
2600 6.922839164733887
2601 6.6447062492370605
2602 6.982979774475098
2603 6.666620254516602
2604 6.718769073486328
2605 7.0172929763793945
2606 6.8138837814331055
2607 6.814206600189209
2608 6.643856048583984
2609 6.715644836425781
2610 6.646365642547607
2611 6.957769393920898
2612 6.647651672363281
2613 6.74113130569458
2614 6.694538116455078
2615 6.792595386505127
2616 6.639261245727539
2617 6.507923603057861
2618 7.014486789703369
2619 6.638166904449463
2620 6.659168243408203
2621 6.7795867919921875
2622 6.96151876449585
2623 6.619800090789795
2624 7.0275726318359375
2625 6.8502912521362305
2626 6.758976936340332
2627 6.731280326843262
2628 6.758461952209473
2629 7.012357234954834
2630 6.666625022888184
2631 6.743616104125977
2632 6.801536560058594
2633 6.482224941253662
2634 6.77686882019043
2635 7.189526557922363
2636 6.886641502380371
2637 7.232858180999756
2638 6.987196922302246
2639 6.9929351806640625
2640 7.0675225257873535
2641 6.913942337036133
2642 7.165156364440918
2643 6.925193786621094
2644 6.855413913726807
2645 7.096236228942871
2646 6.888248443603516
2647 6.877186298370361
2648 7.000598430633545
2649 7.064383506774902
2650 6.894143104553223
2651 7.032612323760986
2652 6.919181823730469
2653 6.970775127410889
2654 7.018035888671875
2655 6.71037483215332
2656 6.905849456787109
2657 6.632779121398926
2658 7.130427360534668
2659 6.7168073654174805
2660 6.692729949951172
2661 6.727025032043457
2662 6.563608646392822
2663 6.848085880279541
2664 6.794907093048096
2665 6.96129035949707
2666 6.741939544677734
2667 6.512890338897705
2668 6.682733535766602
2669 6.832620143890381
2670 6.8021650314331055
2671 6.606204509735107
2672 6.944620609283447
2673 6.961806297302246
2674 7.146574974060059
2675 7.010581970214844
2676 6.869799613952637
2677 6.884073257446289
2678 6.709689617156982
2679 6.948883056640625
2680 7.010617256164551
2681 7.113749980926514
2682 6.872246265411377
2683 6.954380035400391
2684 6.958597183227539
2685 7.0821638107299805
2686 6.795169830322266
2687 6.805150032043457
2688 6.820913314819336
2689 6.978123188018799
2690 6.740326881408691
2691 6.934081077575684
2692 6.64388370513916
2693 6.953010082244873
2694 6.679141521453857
2695 7.0280985832214355
2696 6.597508430480957
2697 6.924200057983398
2698 6.933773994445801
2699 7.126148700714111
2700 6.951175212860107
2701 6.870757102966309
2702 6.986903190612793
2703 6.932825088500977
2704 6.753556251525879
2705 6.819133281707764
2706 6.960640907287598
2707 6.833251476287842
2708 6.686103820800781
2709 6.863957405090332
2710 6.7765278816223145
2711 6.732723236083984
2712 6.905594348907471
2713 6.621518135070801
2714 6.738674640655518
2715 6.9365949630737305
2716 6.776846885681152
2717 6.661080360412598
2718 6.629822254180908
2719 6.648430824279785
2720 6.872338771820068
2721 6.710461139678955
2722 6.962131023406982
2723 6.589768409729004
2724 6.788386344909668
2725 6.616023063659668
2726 6.673107147216797
2727 6.624288558959961
2728 6.829248428344727
2729 6.939723014831543
2730 6.647613048553467
2731 6.839329242706299
2732 6.455625534057617
2733 6.699888229370117
2734 6.694426536560059
2735 6.735996723175049
2736 6.544192314147949
2737 6.566364765167236
2738 6.398934841156006
2739 6.4500885009765625
2740 6.903449058532715
2741 6.535593032836914
2742 6.4643402099609375
2743 6.357357025146484
2744 6.354330062866211
2745 6.648200988769531
2746 6.4815568923950195
2747 6.796858787536621
2748 6.446048736572266
2749 6.695621490478516
2750 6.750518798828125
2751 6.5390729904174805
2752 6.902885913848877
2753 6.661284446716309
2754 6.967850685119629
2755 6.682934284210205
2756 6.990606784820557
2757 7.043519020080566
2758 6.455182075500488
2759 6.8777875900268555
2760 6.452886581420898
2761 6.866492748260498
2762 6.903223991394043
2763 6.936985969543457
2764 6.8653740882873535
2765 6.903743267059326
2766 7.036750793457031
2767 7.053353309631348
2768 7.214215278625488
2769 7.213728904724121
2770 7.071982383728027
2771 6.876100540161133
2772 6.643781661987305
2773 7.013646125793457
2774 6.909999847412109
2775 7.300687789916992
2776 6.908912181854248
2777 7.101223945617676
2778 7.112266540527344
2779 6.628500938415527
2780 6.873932838439941
2781 6.866807460784912
2782 6.761496543884277
2783 6.786159515380859
2784 6.699112892150879
2785 6.890760898590088
2786 6.574904441833496
2787 6.888401508331299
2788 6.655900478363037
2789 6.742717742919922
2790 6.761287689208984
2791 6.668737411499023
2792 6.35498046875
2793 6.889373779296875
2794 6.764272689819336
2795 6.566008567810059
2796 6.883870601654053
2797 6.8355841636657715
2798 6.5676960945129395
2799 6.703548908233643
2800 6.785715103149414
2801 6.753178119659424
2802 6.533792972564697
2803 6.864233016967773
2804 6.906276226043701
2805 7.010627746582031
2806 6.734234809875488
2807 7.0274739265441895
2808 6.769669532775879
2809 6.547952651977539
2810 7.109188079833984
2811 6.885983943939209
2812 6.852953910827637
2813 6.873283863067627
2814 6.935384273529053
2815 6.759382247924805
2816 6.9996113777160645
2817 6.646561145782471
2818 6.835873603820801
2819 7.122773170471191
2820 7.3173747062683105
2821 6.793198108673096
2822 6.801464080810547
2823 6.869973182678223
2824 6.984129905700684
2825 6.577350616455078
2826 6.785677433013916
2827 6.831117630004883
2828 6.750665664672852
2829 6.573252201080322
2830 6.928414344787598
2831 6.943256378173828
2832 6.653377532958984
2833 6.734402179718018
2834 7.020669460296631
2835 7.152137279510498
2836 7.012931823730469
2837 7.045950889587402
2838 7.000799179077148
2839 6.939591884613037
2840 6.88757848739624
2841 6.948122024536133
2842 6.849151611328125
2843 6.803635597229004
2844 6.911304950714111
2845 6.635129928588867
2846 6.993196487426758
2847 6.939158916473389
2848 6.762154579162598
2849 7.104823112487793
2850 7.118442535400391
2851 6.963165283203125
2852 7.136883735656738
2853 6.8589043617248535
2854 6.866716384887695
2855 7.066778182983398
2856 7.230256080627441
2857 7.074154376983643
2858 7.2552900314331055
2859 6.909189701080322
2860 6.825013160705566
2861 6.698244094848633
2862 6.844587802886963
2863 6.83669376373291
2864 6.8765482902526855
2865 6.701054573059082
2866 6.809338569641113
2867 6.825229644775391
2868 6.756263732910156
2869 6.850717544555664
2870 6.7995405197143555
2871 6.507085800170898
2872 6.7284417152404785
2873 6.821717262268066
2874 6.598512649536133
2875 6.661482334136963
2876 6.749597549438477
2877 6.793501377105713
2878 6.873205661773682
2879 6.876830577850342
2880 6.991608619689941
2881 6.984602451324463
2882 6.698073863983154
2883 6.898841857910156
2884 6.808314323425293
2885 6.976871490478516
2886 7.349381446838379
2887 6.892962455749512
2888 6.606729984283447
2889 6.987668991088867
2890 7.309782028198242
2891 7.049177169799805
2892 7.032447814941406
2893 6.901569366455078
2894 6.777685165405273
2895 6.6954874992370605
2896 6.758369445800781
2897 7.0656232833862305
2898 6.789697647094727
2899 6.915096282958984
2900 6.862237930297852
2901 6.851412773132324
2902 6.957510948181152
2903 6.715452194213867
2904 6.978690147399902
2905 6.90574836730957
2906 6.767300128936768
2907 6.820851802825928
2908 6.86113166809082
2909 7.016302108764648
2910 6.87723445892334
2911 6.876523971557617
2912 6.721255779266357
2913 6.607102394104004
2914 6.720363140106201
2915 6.766781806945801
2916 6.556684970855713
2917 6.895109176635742
2918 6.99802827835083
2919 6.79248046875
2920 6.653543949127197
2921 6.640129089355469
2922 6.864091396331787
2923 6.710808753967285
2924 6.865750312805176
2925 6.718010902404785
2926 6.6308488845825195
2927 6.775310516357422
2928 6.755908966064453
2929 6.828023433685303
2930 6.655310153961182
2931 6.708980560302734
2932 6.608592987060547
2933 6.694643974304199
2934 6.664545059204102
2935 6.667108058929443
2936 6.649237632751465
2937 6.522289752960205
2938 6.781983375549316
2939 6.622732162475586
2940 6.765363693237305
2941 6.450656890869141
2942 6.552921295166016
2943 6.535483360290527
2944 6.555758476257324
2945 6.498346328735352
2946 6.525712966918945
2947 6.49581241607666
2948 6.738635063171387
2949 6.65147590637207
2950 6.576846122741699
2951 6.7462968826293945
2952 6.480584144592285
2953 6.773298263549805
2954 6.516505241394043
2955 6.846139907836914
2956 6.70074462890625
2957 6.936113357543945
2958 6.843955039978027
2959 6.789507865905762
2960 6.928030014038086
2961 6.643439292907715
2962 6.785060882568359
2963 6.918757438659668
2964 6.758782386779785
2965 6.636112213134766
2966 6.576624870300293
2967 6.750967502593994
2968 6.979626655578613
2969 6.880512237548828
2970 6.744277477264404
2971 6.897968292236328
2972 6.832983016967773
2973 6.817603588104248
2974 6.693442344665527
2975 6.744124889373779
2976 6.823321342468262
2977 6.875741004943848
2978 7.006380558013916
2979 6.987375736236572
2980 6.864780426025391
2981 6.960841178894043
2982 7.027024745941162
2983 6.787649631500244
2984 6.96689510345459
2985 7.14652156829834
2986 6.991520404815674
2987 7.204564571380615
2988 7.137541770935059
2989 6.872694969177246
2990 7.127305507659912
2991 7.341558456420898
2992 7.25962495803833
2993 7.260723114013672
2994 7.100807189941406
2995 7.115899562835693
2996 7.2404961585998535
2997 7.104994297027588
2998 6.851563930511475
2999 6.835056304931641
3000 6.774261951446533
3001 6.5758161544799805
3002 6.759958267211914
3003 6.686224460601807
3004 6.738018989562988
3005 6.676083564758301
3006 7.054585933685303
3007 6.648209571838379
3008 6.741449356079102
3009 6.811631202697754
3010 6.681713104248047
3011 6.827913284301758
3012 6.580419063568115
3013 6.7198991775512695
3014 6.830404281616211
3015 6.612645149230957
3016 7.010039329528809
3017 7.059509754180908
3018 6.940922260284424
3019 7.212159156799316
3020 7.048820495605469
3021 7.012790203094482
3022 7.05379581451416
3023 7.115213871002197
3024 6.784414768218994
3025 7.189371109008789
3026 7.1879072189331055
3027 7.1429572105407715
3028 6.958680629730225
3029 6.814879417419434
3030 6.725598335266113
3031 6.864047050476074
3032 6.815262317657471
3033 6.738292694091797
3034 6.77595853805542
3035 6.789130210876465
3036 6.7719926834106445
3037 6.535061359405518
3038 6.59920072555542
3039 6.59043550491333
3040 6.643345355987549
3041 6.606035232543945
3042 6.380643844604492
3043 6.618685245513916
3044 6.467862129211426
3045 6.6723246574401855
3046 6.793959617614746
3047 6.484053611755371
3048 6.564931869506836
3049 6.5194244384765625
3050 6.744571685791016
3051 6.625218868255615
3052 6.60380220413208
3053 6.810050010681152
3054 6.556707382202148
3055 6.9137115478515625
3056 6.631976127624512
3057 6.744704246520996
3058 6.555477142333984
3059 6.499922752380371
3060 6.664430618286133
3061 6.911445617675781
3062 6.572094917297363
3063 6.7019476890563965
3064 6.750753402709961
3065 6.47105598449707
3066 6.759619235992432
3067 6.777436256408691
3068 6.575133323669434
3069 6.755313396453857
3070 6.567028999328613
3071 6.441920280456543
3072 6.462524890899658
3073 6.630650520324707
3074 6.564903736114502
3075 6.5068817138671875
3076 6.60039758682251
3077 6.539711952209473
3078 6.554089546203613
3079 6.688870906829834
3080 6.4887518882751465
3081 6.299248695373535
3082 6.546961784362793
3083 6.497982501983643
3084 6.439509391784668
3085 6.742104530334473
3086 6.792570114135742
3087 6.7184014320373535
3088 6.589634895324707
3089 6.72376012802124
3090 6.540712833404541
3091 6.338135242462158
3092 6.592776298522949
3093 6.593637466430664
3094 6.592767238616943
3095 6.685230731964111
3096 6.524087429046631
3097 6.5273823738098145
3098 6.592606544494629
3099 6.664266586303711
3100 6.628262042999268
3101 6.403960227966309
3102 6.528029441833496
3103 6.407646656036377
3104 6.711684226989746
3105 6.568894386291504
3106 6.281994819641113
3107 6.291879653930664
3108 6.232509613037109
3109 6.450078010559082
3110 6.465292930603027
3111 6.361319541931152
3112 6.170347213745117
3113 6.608090400695801
3114 6.456061363220215
3115 6.253448486328125
3116 6.4089155197143555
3117 6.484320640563965
3118 6.446681976318359
3119 6.5635986328125
3120 6.503912925720215
3121 6.530964374542236
3122 6.599814414978027
3123 6.338028907775879
3124 6.488729000091553
3125 6.44236946105957
3126 6.385797500610352
3127 6.337074279785156
3128 6.5311689376831055
3129 6.5921831130981445
3130 6.575869560241699
3131 6.796867370605469
3132 6.602443695068359
3133 6.665998458862305
3134 6.5571136474609375
3135 6.438907623291016
3136 6.668546676635742
3137 6.694812774658203
3138 6.839890480041504
3139 6.792512893676758
3140 6.801955223083496
3141 6.861630916595459
3142 6.790143013000488
3143 6.699212551116943
3144 7.006265640258789
3145 6.618325710296631
3146 6.711508750915527
3147 6.650650501251221
3148 6.821435928344727
3149 6.619451999664307
3150 6.75089168548584
3151 6.585755348205566
3152 6.782257080078125
3153 6.819949150085449
3154 6.447115898132324
3155 6.513969898223877
3156 6.960243225097656
3157 6.895174026489258
3158 6.842196941375732
3159 6.91243839263916
3160 6.809136390686035
3161 6.862687587738037
3162 6.675015449523926
3163 6.683274745941162
3164 6.711320877075195
3165 7.1317267417907715
3166 6.617453098297119
3167 6.972904205322266
3168 6.901295185089111
3169 6.784041404724121
3170 6.7688984870910645
3171 6.853025436401367
3172 6.758678913116455
3173 6.759252548217773
3174 6.63136100769043
3175 6.710709095001221
3176 6.877058029174805
3177 6.538394927978516
3178 6.5804243087768555
3179 6.590179443359375
3180 6.571320533752441
3181 6.6039581298828125
3182 6.344915866851807
3183 6.391487121582031
3184 6.504891395568848
3185 6.668712615966797
3186 6.639721870422363
3187 6.594138145446777
3188 6.442511558532715
3189 6.472749710083008
3190 6.357256889343262
3191 6.442342758178711
3192 6.556093215942383
3193 6.455574035644531
3194 6.553380012512207
3195 6.542959213256836
3196 6.524014472961426
3197 6.542141914367676
3198 6.52555513381958
3199 6.507760524749756
3200 6.527856826782227
3201 6.501710414886475
3202 6.527014255523682
3203 6.549140930175781
3204 6.523293495178223
3205 6.558720111846924
3206 6.563601016998291
3207 6.437407970428467
3208 6.622933387756348
3209 6.4873552322387695
3210 6.731673240661621
3211 6.630821228027344
3212 6.711738586425781
3213 6.647609710693359
3214 6.628289222717285
3215 6.777334213256836
3216 6.676481246948242
3217 6.743016719818115
3218 6.790595054626465
3219 6.639026641845703
3220 6.679041385650635
3221 6.858273506164551
3222 6.800109386444092
3223 6.743470668792725
3224 6.944833755493164
3225 6.733040809631348
3226 6.819448471069336
3227 6.822876930236816
3228 6.813623428344727
3229 6.802244186401367
3230 6.9399213790893555
3231 6.59650182723999
3232 6.620155334472656
3233 6.786991596221924
3234 6.818171501159668
3235 6.653664588928223
3236 6.5474348068237305
3237 6.497450351715088
3238 6.548495292663574
3239 6.511415481567383
3240 6.520634651184082
3241 6.539064407348633
3242 6.417896270751953
3243 6.704351425170898
3244 6.574172496795654
3245 6.615604400634766
3246 6.749537467956543
3247 6.699281692504883
3248 6.707884788513184
3249 6.56314754486084
3250 6.6589035987854
3251 6.814159870147705
3252 6.578192234039307
3253 6.700877666473389
3254 6.609153747558594
3255 6.427637100219727
3256 6.346904754638672
3257 6.530837059020996
3258 6.475864887237549
3259 6.631303787231445
3260 6.532736778259277
3261 6.88909387588501
3262 6.502880096435547
3263 6.58882474899292
3264 6.666997909545898
3265 6.688603401184082
3266 6.53196907043457
3267 6.618589401245117
3268 6.612690448760986
3269 6.613021373748779
3270 6.6112823486328125
3271 6.506401062011719
3272 6.622341632843018
3273 6.629284858703613
3274 6.392683029174805
3275 6.517086982727051
3276 6.538482666015625
3277 6.45973539352417
3278 6.681494235992432
3279 6.508106231689453
3280 6.478475570678711
3281 6.568275451660156
3282 6.5494303703308105
3283 6.44282865524292
3284 6.579191207885742
3285 6.569801330566406
3286 6.49073600769043
3287 6.895064353942871
3288 6.698782920837402
3289 6.621540546417236
3290 6.6120805740356445
3291 6.571686744689941
3292 6.543300628662109
3293 6.605266571044922
3294 6.4753265380859375
3295 6.484334945678711
3296 6.4120588302612305
3297 6.39309024810791
3298 6.246554851531982
3299 6.432598114013672
3300 6.5168867111206055
3301 6.388180732727051
3302 6.379419326782227
3303 6.440045356750488
3304 6.506673812866211
3305 6.426530838012695
3306 6.400337219238281
3307 6.375774383544922
3308 6.315054893493652
3309 6.353714942932129
3310 6.511711120605469
3311 6.311798572540283
3312 6.5535783767700195
3313 6.378366470336914
3314 6.634814262390137
3315 6.609357833862305
3316 6.6577277183532715
3317 6.5613250732421875
3318 6.571791648864746
3319 6.789196491241455
3320 6.9214677810668945
3321 6.759884834289551
3322 6.541253089904785
3323 6.832755088806152
3324 6.653568267822266
3325 6.721802711486816
3326 6.6576337814331055
3327 6.733423709869385
3328 6.586426734924316
3329 6.613280296325684
3330 6.712893486022949
3331 6.4556169509887695
3332 6.569249153137207
3333 6.55350923538208
3334 6.514164924621582
3335 6.5409698486328125
3336 6.480893135070801
3337 6.459022521972656
3338 6.518586158752441
3339 6.440576553344727
3340 6.715232849121094
3341 6.661237716674805
3342 6.556674957275391
3343 6.449126243591309
3344 6.673539638519287
3345 6.573344707489014
3346 6.492006301879883
3347 6.532183647155762
3348 6.629489898681641
3349 6.569665908813477
3350 6.4394850730896
3351 6.52719783782959
3352 6.454158306121826
3353 6.445817470550537
3354 6.396468162536621
3355 6.528761863708496
3356 6.620384216308594
3357 6.394176006317139
3358 6.599367141723633
3359 6.359908103942871
3360 6.3867645263671875
3361 6.494239807128906
3362 6.6340179443359375
3363 6.485372543334961
3364 6.484114646911621
3365 6.384523391723633
3366 6.658580780029297
3367 6.44288444519043
3368 6.399155616760254
3369 6.5203399658203125
3370 6.717785835266113
3371 6.592973709106445
3372 6.753988265991211
3373 6.413759231567383
3374 6.554648399353027
3375 6.530528545379639
3376 6.4648966789245605
3377 6.5774078369140625
3378 6.452823162078857
3379 6.379785060882568
3380 6.301018714904785
3381 6.407267093658447
3382 6.474038600921631
3383 6.439805030822754
3384 6.3764543533325195
3385 6.815346717834473
3386 6.360289573669434
3387 6.505864143371582
3388 6.559978485107422
3389 6.431093215942383
3390 6.360587120056152
3391 6.39031982421875
3392 6.3699541091918945
3393 6.282422065734863
3394 6.646729946136475
3395 6.36490535736084
3396 6.496464729309082
3397 6.510687828063965
3398 6.478179931640625
3399 6.382110118865967
3400 6.424018859863281
3401 6.248674392700195
3402 6.482264041900635
3403 6.542257308959961
3404 6.340327739715576
3405 6.621219635009766
3406 6.5064287185668945
3407 6.548442840576172
3408 6.418521881103516
3409 6.424999237060547
3410 6.479416847229004
3411 6.490581512451172
3412 6.450196743011475
3413 6.477894306182861
3414 6.269282341003418
3415 6.428309440612793
3416 6.48629093170166
3417 6.470901966094971
3418 6.508842468261719
3419 6.505376815795898
3420 6.525382995605469
3421 6.573375225067139
3422 6.445992469787598
3423 6.347965240478516
3424 6.525354385375977
3425 6.312252998352051
3426 6.404699325561523
3427 6.372270107269287
3428 6.2601637840271
3429 6.422512054443359
3430 6.358084201812744
3431 6.422558307647705
3432 6.367768287658691
3433 6.479372024536133
3434 6.479666233062744
3435 6.509805202484131
3436 6.418090343475342
3437 6.679911136627197
3438 6.410045623779297
3439 6.629366874694824
3440 6.54051399230957
3441 6.428797721862793
3442 6.382285118103027
3443 6.425691604614258
3444 6.547245502471924
3445 6.477780342102051
3446 6.5355658531188965
3447 6.653707504272461
3448 6.63702917098999
3449 6.527461528778076
3450 6.547070503234863
3451 6.555192947387695
3452 6.474123001098633
3453 6.501451015472412
3454 6.569423675537109
3455 6.436302185058594
3456 6.6845703125
3457 6.422177314758301
3458 6.5626606941223145
3459 6.688506126403809
3460 6.558704376220703
3461 6.5527119636535645
3462 6.465878009796143
3463 6.6959028244018555
3464 6.550278663635254
3465 6.682196140289307
3466 6.708873748779297
3467 6.69486665725708
3468 6.63632869720459
3469 6.572291374206543
3470 6.533659934997559
3471 6.394797325134277
3472 6.617203712463379
3473 6.526275634765625
3474 6.484726905822754
3475 6.519724369049072
3476 6.564423561096191
3477 6.537484645843506
3478 6.458744049072266
3479 6.48954963684082
3480 6.41928243637085
3481 6.230154037475586
3482 6.399868011474609
3483 6.230588912963867
3484 6.418132781982422
3485 6.407065391540527
3486 6.253005027770996
3487 6.636941909790039
3488 6.576746940612793
3489 6.454763412475586
3490 6.555703639984131
3491 6.434929847717285
3492 6.579646110534668
3493 6.743271827697754
3494 6.5621795654296875
3495 6.633532524108887
3496 6.738237380981445
3497 6.739890098571777
3498 6.572368621826172
3499 6.481266021728516
3500 6.308797836303711
3501 6.298700332641602
3502 6.268862247467041
3503 6.319101333618164
3504 6.45720100402832
3505 6.344812393188477
3506 6.458571910858154
3507 6.465853691101074
3508 6.278824806213379
3509 6.4131975173950195
3510 6.387067794799805
3511 6.333172798156738
3512 6.295442581176758
3513 6.379338264465332
3514 6.418214321136475
3515 6.404289245605469
3516 6.4514360427856445
3517 6.352775573730469
3518 6.372411251068115
3519 6.54191780090332
3520 6.532856464385986
3521 6.480804920196533
3522 6.589541435241699
3523 6.488572120666504
3524 6.55765962600708
3525 6.544443130493164
3526 6.477657794952393
3527 6.548895835876465
3528 6.440690040588379
3529 6.669821739196777
3530 6.449012756347656
3531 6.402644157409668
3532 6.564136028289795
3533 6.314060211181641
3534 6.495022773742676
3535 6.45223331451416
3536 6.459558963775635
3537 6.538098335266113
3538 6.515557289123535
3539 6.509663105010986
3540 6.56709098815918
3541 6.473160743713379
3542 6.569569110870361
3543 6.481757164001465
3544 6.480578422546387
3545 6.501176834106445
3546 6.581204414367676
3547 6.498290538787842
3548 6.5330705642700195
3549 6.5091872215271
3550 6.53106689453125
3551 6.543908596038818
3552 6.464503288269043
3553 6.446550369262695
3554 6.531919479370117
3555 6.398487091064453
3556 6.4367780685424805
3557 6.432756423950195
3558 6.450681209564209
3559 6.421195030212402
3560 6.396161079406738
3561 6.393634796142578
3562 6.369808197021484
3563 6.458499908447266
3564 6.498839378356934
3565 6.385396480560303
3566 6.462449073791504
3567 6.435080528259277
3568 6.436490058898926
3569 6.441929817199707
3570 6.419539451599121
3571 6.447659015655518
3572 6.642239570617676
3573 6.3032989501953125
3574 6.527933120727539
3575 6.419100284576416
3576 6.454552173614502
3577 6.409594535827637
3578 6.4142045974731445
3579 6.524562835693359
3580 6.444833755493164
3581 6.554252624511719
3582 6.3515424728393555
3583 6.5517659187316895
3584 6.534045219421387
3585 6.533832550048828
3586 6.332859039306641
3587 6.282747268676758
3588 6.332091808319092
3589 6.291153430938721
3590 6.438860893249512
3591 6.398435592651367
3592 6.30571174621582
3593 6.432965278625488
3594 6.241097450256348
3595 6.376895427703857
3596 6.324180603027344
3597 6.351490020751953
3598 6.366195201873779
3599 6.411667346954346
3600 6.372458457946777
3601 6.354092597961426
3602 6.4040679931640625
3603 6.5015668869018555
3604 6.291775703430176
3605 6.433851718902588
3606 6.362574100494385
3607 6.347972869873047
3608 6.366948127746582
3609 6.379354476928711
3610 6.3469648361206055
3611 6.432399749755859
3612 6.3797078132629395
3613 6.353578567504883
3614 6.407226085662842
3615 6.5192999839782715
3616 6.404178619384766
3617 6.424890041351318
3618 6.417468070983887
3619 6.346825122833252
3620 6.370028495788574
3621 6.259120941162109
3622 6.335751056671143
3623 6.326653003692627
3624 6.264891147613525
3625 6.228177070617676
3626 6.232205390930176
3627 6.343634605407715
3628 6.355926513671875
3629 6.280664443969727
3630 6.356452465057373
3631 6.264766216278076
3632 6.347731590270996
3633 6.336520195007324
3634 6.3408660888671875
3635 6.188032627105713
3636 6.2367658615112305
3637 6.437828540802002
3638 6.333548545837402
3639 6.247466087341309
3640 6.32541561126709
3641 6.511335372924805
3642 6.445522785186768
3643 6.4964447021484375
3644 6.6624836921691895
3645 6.629882335662842
3646 6.6324143409729
3647 6.656081199645996
3648 6.5604658126831055
3649 6.46928596496582
3650 6.474286079406738
3651 6.458852767944336
3652 6.368776321411133
3653 6.179926872253418
3654 6.314358711242676
3655 6.328775405883789
3656 6.425149440765381
3657 6.410832405090332
3658 6.4490580558776855
3659 6.336174011230469
3660 6.371557235717773
3661 6.377861022949219
3662 6.483582496643066
3663 6.356350898742676
3664 6.390135765075684
3665 6.437772750854492
3666 6.359961032867432
3667 6.341737747192383
3668 6.340578079223633
3669 6.436742782592773
3670 6.456216335296631
3671 6.588281631469727
3672 6.5597968101501465
3673 6.536713600158691
3674 6.649494171142578
3675 6.4877729415893555
3676 6.437953472137451
3677 6.702118873596191
3678 6.4853668212890625
3679 6.601171493530273
3680 6.557252883911133
3681 6.5527448654174805
3682 6.592334747314453
3683 6.592742443084717
3684 6.680959701538086
3685 6.765323162078857
3686 6.607114791870117
3687 6.573953628540039
3688 6.646188735961914
3689 6.811929702758789
3690 6.552400588989258
3691 6.6474504470825195
3692 6.5289459228515625
3693 6.422580718994141
3694 6.54116153717041
3695 6.40634822845459
3696 6.467963218688965
3697 6.36337423324585
3698 6.446481704711914
3699 6.2310004234313965
3700 6.339840888977051
3701 6.321746349334717
3702 6.307774543762207
3703 6.311704635620117
3704 6.285022735595703
3705 6.367915153503418
3706 6.287594795227051
3707 6.408781051635742
3708 6.424507141113281
3709 6.403998374938965
3710 6.360489845275879
3711 6.23400354385376
3712 6.257295608520508
3713 6.267744064331055
3714 6.272054195404053
3715 6.403247833251953
3716 6.404421806335449
3717 6.55902624130249
3718 6.505492210388184
3719 6.559172630310059
3720 6.565692901611328
3721 6.422435760498047
3722 6.580448150634766
3723 6.526967525482178
3724 6.516581058502197
3725 6.478228569030762
3726 6.37932825088501
3727 6.403081893920898
3728 6.430314064025879
3729 6.319085121154785
3730 6.326682090759277
3731 6.360075950622559
3732 6.334558963775635
3733 6.4711151123046875
3734 6.375423431396484
3735 6.353363990783691
3736 6.428140640258789
3737 6.398934364318848
3738 6.4199604988098145
3739 6.367706775665283
3740 6.529814720153809
3741 6.425962448120117
3742 6.4274139404296875
3743 6.387166976928711
3744 6.473574638366699
3745 6.471092700958252
3746 6.457268238067627
3747 6.528741836547852
3748 6.477067947387695
3749 6.536242485046387
3750 6.493534088134766
3751 6.391119480133057
3752 6.524604320526123
3753 6.327749729156494
3754 6.194543838500977
3755 6.343140602111816
3756 6.347724914550781
3757 6.329655647277832
3758 6.401020050048828
3759 6.283146381378174
3760 6.375429630279541
3761 6.211632251739502
3762 6.354397296905518
3763 6.4198102951049805
3764 6.418142318725586
3765 6.462975978851318
3766 6.331020832061768
3767 6.3867692947387695
3768 6.370410919189453
3769 6.313351631164551
3770 6.392450332641602
3771 6.373002052307129
3772 6.398643493652344
3773 6.372841835021973
3774 6.320772171020508
3775 6.3469390869140625
3776 6.30012321472168
3777 6.331169128417969
3778 6.326513290405273
3779 6.241698265075684
3780 6.3151702880859375
3781 6.360665798187256
3782 6.196694850921631
3783 6.272602081298828
3784 6.236494064331055
3785 6.326317310333252
3786 6.226020336151123
3787 6.286012649536133
3788 6.3635663986206055
3789 6.369494438171387
3790 6.362758636474609
3791 6.402517795562744
3792 6.35992431640625
3793 6.3271331787109375
3794 6.533935546875
3795 6.5102643966674805
3796 6.485952854156494
3797 6.429407119750977
3798 6.549465179443359
3799 6.480177879333496
3800 6.492360591888428
3801 6.476459503173828
3802 6.477566719055176
3803 6.317216396331787
3804 6.370891571044922
3805 6.306316375732422
3806 6.229209899902344
3807 6.281858921051025
3808 6.3660736083984375
3809 6.436710357666016
3810 6.439070224761963
3811 6.337996006011963
3812 6.626041412353516
3813 6.430787086486816
3814 6.524191379547119
3815 6.5524702072143555
3816 6.449514865875244
3817 6.437351226806641
3818 6.395157814025879
3819 6.392683029174805
3820 6.482812881469727
3821 6.529565811157227
3822 6.379859924316406
3823 6.305669784545898
3824 6.553765296936035
3825 6.352323055267334
3826 6.396223068237305
3827 6.357059478759766
3828 6.46942138671875
3829 6.451519966125488
3830 6.420004844665527
3831 6.41340446472168
3832 6.431303024291992
3833 6.499019145965576
3834 6.36058235168457
3835 6.289208889007568
3836 6.382145881652832
3837 6.372493267059326
3838 6.439389228820801
3839 6.264936923980713
3840 6.406993865966797
3841 6.351906776428223
3842 6.368657112121582
3843 6.318841457366943
3844 6.430294513702393
3845 6.329834938049316
3846 6.293636322021484
3847 6.2804460525512695
3848 6.316162109375
3849 6.256802558898926
3850 6.35163688659668
3851 6.373642444610596
3852 6.296718597412109
3853 6.3433637619018555
3854 6.443126678466797
3855 6.2257161140441895
3856 6.111818313598633
3857 6.277609825134277
3858 6.274068832397461
3859 6.145480632781982
3860 6.269628524780273
3861 6.272726535797119
3862 6.283424377441406
3863 6.304059982299805
3864 6.2320332527160645
3865 6.427663803100586
3866 6.426211357116699
3867 6.47819185256958
3868 6.197482585906982
3869 6.546652793884277
3870 6.375905990600586
3871 6.416149139404297
3872 6.3834991455078125
3873 6.353425979614258
3874 6.339725971221924
3875 6.217264652252197
3876 6.367615699768066
3877 6.231346130371094
3878 6.3638505935668945
3879 6.31444787979126
3880 6.292325973510742
3881 6.283984184265137
3882 6.312255859375
3883 6.262763977050781
3884 6.336907386779785
3885 6.237123966217041
3886 6.214913368225098
3887 6.287171840667725
3888 6.2773261070251465
3889 6.239258289337158
3890 6.266970157623291
3891 6.32149600982666
3892 6.37120246887207
3893 6.366345405578613
3894 6.34326171875
3895 6.398353576660156
3896 6.440617561340332
3897 6.259704113006592
3898 6.320219039916992
3899 6.364589691162109
3900 6.355168342590332
3901 6.53720760345459
3902 6.4715800285339355
3903 6.416189193725586
3904 6.453550338745117
3905 6.383642673492432
3906 6.479946136474609
3907 6.529984474182129
3908 6.454339027404785
3909 6.401730537414551
3910 6.502153396606445
3911 6.438570499420166
3912 6.454771995544434
3913 6.442469596862793
3914 6.269716262817383
3915 6.366802215576172
3916 6.286361217498779
3917 6.300093173980713
3918 6.272433757781982
3919 6.261491775512695
3920 6.261991024017334
3921 6.241726875305176
3922 6.234845161437988
3923 6.246875762939453
3924 6.397824764251709
3925 6.346135139465332
3926 6.430703163146973
3927 6.291910648345947
3928 6.317000389099121
3929 6.221899032592773
3930 6.253901958465576
3931 6.252073764801025
3932 6.200262069702148
3933 6.187211990356445
3934 6.155887126922607
3935 6.156292915344238
3936 6.113959312438965
3937 6.2093400955200195
3938 6.1547722816467285
3939 6.157006740570068
3940 6.154566764831543
3941 6.159854888916016
3942 6.091951370239258
3943 6.154522895812988
3944 6.125877380371094
3945 6.1257219314575195
3946 6.119830131530762
3947 6.1519269943237305
3948 6.166921615600586
3949 6.024016857147217
3950 6.162188529968262
3951 6.222689151763916
3952 6.092404365539551
3953 6.181937217712402
3954 6.18748664855957
3955 6.1090617179870605
3956 6.168923377990723
3957 6.262958526611328
3958 6.325034141540527
3959 6.304220676422119
3960 6.349946975708008
3961 6.157716751098633
3962 6.283795356750488
3963 6.170098781585693
3964 6.329566955566406
3965 6.176400184631348
3966 6.333645820617676
3967 6.144171237945557
3968 6.266056060791016
3969 6.246654510498047
3970 6.254705429077148
3971 6.378714084625244
3972 6.316760063171387
3973 6.39399528503418
3974 6.267583847045898
3975 6.36020565032959
3976 6.390830039978027
3977 6.386658668518066
3978 6.217586517333984
3979 6.3216471672058105
3980 6.3342437744140625
3981 6.150326251983643
3982 6.168495178222656
3983 6.205238342285156
3984 6.081803321838379
3985 6.154426574707031
3986 6.09797477722168
3987 6.122139930725098
3988 6.160684108734131
3989 6.121476173400879
3990 6.133700370788574
3991 6.112316608428955
3992 6.252792835235596
3993 6.284210681915283
3994 6.15589714050293
3995 6.263942718505859
3996 6.27015495300293
3997 6.177392959594727
3998 6.273475646972656
3999 6.23060417175293
4000 6.251448154449463
4001 6.305455684661865
4002 6.3932785987854
4003 6.336306571960449
4004 6.23374080657959
4005 6.173711776733398
4006 6.242133617401123
4007 6.289707660675049
4008 6.131439208984375
4009 6.230269432067871
4010 6.133399963378906
4011 6.1647844314575195
4012 6.2744855880737305
4013 6.223460674285889
4014 6.176408290863037
4015 6.199105262756348
4016 6.236488342285156
4017 6.154630184173584
4018 6.203433036804199
4019 6.200300216674805
4020 6.394641876220703
4021 6.391108512878418
4022 6.283761978149414
4023 6.237181186676025
4024 6.348202705383301
4025 6.284627437591553
4026 6.338627815246582
4027 6.2093024253845215
4028 6.209930419921875
4029 6.249549388885498
4030 6.218337059020996
4031 6.239277362823486
4032 6.227622985839844
4033 6.294888496398926
4034 6.28239631652832
4035 6.276189804077148
4036 6.312664031982422
4037 6.196740627288818
4038 6.302029609680176
4039 6.222446918487549
4040 6.276157855987549
4041 6.290801525115967
4042 6.166937828063965
4043 6.254946708679199
4044 6.273555755615234
4045 6.258177757263184
4046 6.1797685623168945
4047 6.21822452545166
4048 6.22812557220459
4049 6.234533309936523
4050 6.17611026763916
4051 6.147623062133789
4052 6.196227073669434
4053 6.139098167419434
4054 6.147085189819336
4055 6.103778839111328
4056 6.19422721862793
4057 6.20750617980957
4058 6.114026069641113
4059 6.209738254547119
4060 6.299325942993164
4061 6.165111541748047
4062 6.229902267456055
4063 6.251089096069336
4064 6.23694372177124
4065 6.168291091918945
4066 6.104095458984375
4067 6.212836265563965
4068 6.14042329788208
4069 6.098635673522949
4070 6.20255184173584
4071 6.1622114181518555
4072 6.15447473526001
4073 6.196332931518555
4074 6.151501655578613
4075 6.328760147094727
4076 6.370049953460693
4077 6.443601608276367
4078 6.431735038757324
4079 6.417352676391602
4080 6.2641401290893555
4081 6.3375959396362305
4082 6.427495002746582
4083 6.44172477722168
4084 6.59492301940918
4085 6.429109573364258
4086 6.311516761779785
4087 6.419051647186279
4088 6.4222846031188965
4089 6.410707473754883
4090 6.463457107543945
4091 6.500738143920898
4092 6.3981404304504395
4093 6.287142753601074
4094 6.29749870300293
4095 6.272952556610107
4096 6.310919284820557
4097 6.291434288024902
4098 6.328383922576904
4099 6.250861167907715
4100 6.247218132019043
4101 6.276735305786133
4102 6.304506301879883
4103 6.140443325042725
4104 6.254697322845459
4105 6.228124618530273
4106 6.234774112701416
4107 6.324516773223877
4108 6.233335494995117
4109 6.278210639953613
4110 6.208422660827637
4111 6.203341960906982
4112 6.192059516906738
4113 6.332571983337402
4114 6.280614852905273
4115 6.148065567016602
4116 6.108621597290039
4117 6.157593727111816
4118 6.181988716125488
4119 6.1250786781311035
4120 6.225999355316162
4121 6.158098220825195
4122 6.156332969665527
4123 6.246767044067383
4124 6.1846442222595215
4125 6.182894706726074
4126 6.273891448974609
4127 6.315947532653809
4128 6.2424726486206055
4129 6.292832374572754
4130 6.265931129455566
4131 6.259815216064453
4132 6.226585865020752
4133 6.2847900390625
4134 6.381670951843262
4135 6.372432231903076
4136 6.350050926208496
4137 6.291775703430176
4138 6.278336524963379
4139 6.320675849914551
4140 6.179405212402344
4141 6.245567321777344
4142 6.241201400756836
4143 6.18362283706665
4144 6.189164638519287
4145 6.202824115753174
4146 6.110211372375488
4147 6.183427810668945
4148 6.16928768157959
4149 6.156886577606201
4150 6.194159507751465
4151 6.284595966339111
4152 6.222823619842529
4153 6.269222259521484
4154 6.18250036239624
4155 6.05394983291626
4156 6.209702491760254
4157 6.174676895141602
4158 6.218567371368408
4159 6.252687454223633
4160 6.275506973266602
4161 6.245398044586182
4162 6.3152265548706055
4163 6.281790733337402
4164 6.2862653732299805
4165 6.328965187072754
4166 6.332584857940674
4167 6.240503311157227
4168 6.3291778564453125
4169 6.237414836883545
4170 6.325660705566406
4171 6.329190254211426
4172 6.33585262298584
4173 6.3274030685424805
4174 6.332549095153809
4175 6.2245073318481445
4176 6.291624546051025
4177 6.32979679107666
4178 6.250982284545898
4179 6.182681083679199
4180 6.216409683227539
4181 6.144942760467529
4182 6.212316513061523
4183 6.20285701751709
4184 6.2006988525390625
4185 6.190724849700928
4186 6.211559295654297
4187 6.218680381774902
4188 6.2850751876831055
4189 6.321381568908691
4190 6.298425674438477
4191 6.2577104568481445
4192 6.275786399841309
4193 6.366975784301758
4194 6.348825454711914
4195 6.379212856292725
4196 6.226228713989258
4197 6.213333606719971
4198 6.180657863616943
4199 6.1395463943481445
4200 6.190756797790527
4201 6.153168678283691
4202 6.191727638244629
4203 6.070577621459961
4204 6.187972068786621
4205 6.214085102081299
4206 6.203713893890381
4207 6.3079423904418945
4208 6.1845598220825195
4209 6.2718963623046875
4210 6.229058265686035
4211 6.182059288024902
4212 6.111573219299316
4213 6.156611442565918
4214 6.186588287353516
4215 6.186352729797363
4216 6.161613464355469
4217 6.219396591186523
4218 6.276088714599609
4219 6.177971839904785
4220 6.26909065246582
4221 6.139891624450684
4222 6.119163513183594
4223 6.1940598487854
4224 6.329789638519287
4225 6.136126518249512
4226 6.1935882568359375
4227 6.174493789672852
4228 6.16994571685791
4229 6.20612907409668
4230 6.226673126220703
4231 6.257999420166016
4232 6.239266395568848
4233 6.229523181915283
4234 6.201401710510254
4235 6.271358013153076
4236 6.23283576965332
4237 6.1669697761535645
4238 6.180607795715332
4239 6.15217399597168
4240 6.2799835205078125
4241 6.158319473266602
4242 6.150534152984619
4243 6.195324420928955
4244 6.207099914550781
4245 6.161538124084473
4246 6.136104583740234
4247 6.365296840667725
4248 6.36527156829834
4249 6.342835426330566
4250 6.2730207443237305
4251 6.446905136108398
4252 6.3100128173828125
4253 6.402227401733398
4254 6.30448579788208
4255 6.287662506103516
4256 6.279857158660889
4257 6.218472957611084
4258 6.088432312011719
4259 6.0828142166137695
4260 6.092753887176514
4261 6.2226362228393555
4262 6.194782257080078
4263 6.178002834320068
4264 6.210664749145508
4265 6.280116558074951
4266 6.246547698974609
4267 6.20039701461792
4268 6.16016149520874
4269 6.178399085998535
4270 6.212155342102051
4271 6.299293518066406
4272 6.152777671813965
4273 6.256220817565918
4274 6.221508026123047
4275 6.236673355102539
4276 6.175849914550781
4277 6.188586235046387
4278 6.227031707763672
4279 6.207442760467529
4280 6.204041481018066
4281 6.223545551300049
4282 6.15081787109375
4283 6.098690032958984
4284 6.272385597229004
4285 6.229687690734863
4286 6.157303810119629
4287 6.248310565948486
4288 6.096255779266357
4289 6.145684242248535
4290 6.2181901931762695
4291 6.1828460693359375
4292 6.196937561035156
4293 6.106986045837402
4294 6.148703575134277
4295 6.180202960968018
4296 6.1570281982421875
4297 6.152413368225098
4298 6.154282569885254
4299 6.178837299346924
4300 6.099586486816406
4301 6.158036231994629
4302 6.160416603088379
4303 6.22181510925293
4304 6.1347761154174805
4305 6.1023359298706055
4306 6.109318733215332
4307 6.2427449226379395
4308 6.18972110748291
4309 6.1887311935424805
4310 6.206981658935547
4311 6.196952819824219
4312 6.162466049194336
4313 6.158019065856934
4314 6.125339508056641
4315 6.125607490539551
4316 6.126572132110596
4317 6.054534912109375
4318 6.126926898956299
4319 6.147275924682617
4320 6.142546653747559
4321 6.159948348999023
4322 6.12589168548584
4323 6.190887928009033
4324 6.085278511047363
4325 6.084282398223877
4326 6.204720497131348
4327 6.168145179748535
4328 6.150007247924805
4329 6.116438388824463
4330 6.2049431800842285
4331 6.145820617675781
4332 6.2202348709106445
4333 6.236693382263184
4334 6.170492172241211
4335 6.227764129638672
4336 6.16014289855957
4337 6.174562931060791
4338 6.137180328369141
4339 6.0897216796875
4340 6.18094539642334
4341 6.159426212310791
4342 6.1475629806518555
4343 6.061901092529297
4344 6.08821964263916
4345 6.120265960693359
4346 6.1279802322387695
4347 6.133784294128418
4348 6.155341148376465
4349 6.11928653717041
4350 6.128574848175049
4351 6.133232116699219
4352 6.089280128479004
4353 6.136774063110352
4354 6.114314556121826
4355 6.096662998199463
4356 6.040358543395996
4357 6.101082801818848
4358 6.06057071685791
4359 6.055605888366699
4360 6.128783702850342
4361 6.174623489379883
4362 6.134233474731445
4363 6.124889373779297
4364 6.142003536224365
4365 6.156720161437988
4366 6.266674995422363
4367 6.203261375427246
4368 6.134244918823242
4369 6.273487091064453
4370 6.320095539093018
4371 6.378948211669922
4372 6.1844401359558105
4373 6.103691101074219
4374 6.202134132385254
4375 6.1016845703125
4376 6.131907939910889
4377 6.069681167602539
4378 6.126833915710449
4379 6.084856986999512
4380 6.069550037384033
4381 6.104592323303223
4382 6.005767345428467
4383 6.125898838043213
4384 6.149064064025879
4385 6.135880947113037
4386 6.141597747802734
4387 6.2643890380859375
4388 6.188199996948242
4389 6.345578193664551
4390 6.244152069091797
4391 6.271896839141846
4392 6.233397483825684
4393 6.217000961303711
4394 6.077639579772949
4395 6.21708869934082
4396 6.095806121826172
4397 6.11892032623291
4398 6.1461968421936035
4399 6.121229648590088
4400 6.115350246429443
4401 6.1888747215271
4402 6.070936679840088
4403 6.131814956665039
4404 6.120121479034424
4405 6.075719833374023
4406 6.053613185882568
4407 6.061699390411377
4408 6.152812957763672
4409 6.170047760009766
4410 6.216618537902832
4411 6.143372535705566
4412 6.139751434326172
4413 6.175069808959961
4414 6.135566711425781
4415 6.158136367797852
4416 6.10537576675415
4417 6.143592834472656
4418 6.150157928466797
4419 6.152159214019775
4420 6.065138816833496
4421 6.2147369384765625
4422 6.154935836791992
4423 6.157837390899658
4424 6.173558235168457
4425 6.196378707885742
4426 6.091060638427734
4427 6.271953582763672
4428 6.210925102233887
4429 6.2574615478515625
4430 6.125670433044434
4431 6.171113967895508
4432 6.159008979797363
4433 6.150247573852539
4434 6.109156608581543
4435 6.107989311218262
4436 6.102334499359131
4437 6.120844841003418
4438 6.078405380249023
4439 6.19997501373291
4440 6.1583662033081055
4441 6.156278610229492
4442 6.149150848388672
4443 6.059829235076904
4444 6.1529130935668945
4445 6.086822509765625
4446 6.038431167602539
4447 6.1262006759643555
4448 6.086293697357178
4449 6.105589866638184
4450 6.087872505187988
4451 6.0551252365112305
4452 6.135567665100098
4453 6.03168249130249
4454 6.155124187469482
4455 6.0701141357421875
4456 6.22472620010376
4457 6.101950645446777
4458 6.1046552658081055
4459 6.159897804260254
4460 6.194988250732422
4461 6.167748928070068
4462 6.168935775756836
4463 6.101710319519043
4464 6.20836877822876
4465 6.12891960144043
4466 6.135819435119629
4467 6.170381546020508
4468 6.227352142333984
4469 6.245048522949219
4470 6.292349815368652
4471 6.213883399963379
4472 6.215522766113281
4473 6.12939977645874
4474 6.17710018157959
4475 6.222075462341309
4476 6.08221435546875
4477 6.107010364532471
4478 6.038050651550293
4479 6.138920307159424
4480 6.116425514221191
4481 6.131922721862793
4482 6.1812944412231445
4483 6.1594038009643555
4484 6.149376392364502
4485 6.214882850646973
4486 6.235272407531738
4487 6.115874290466309
4488 6.147163391113281
4489 6.025559425354004
4490 6.064680099487305
4491 6.135893821716309
4492 6.156294822692871
4493 6.205588340759277
4494 6.143876075744629
4495 6.207757949829102
4496 6.11749792098999
4497 6.15671443939209
4498 6.102862358093262
4499 6.1644487380981445
4500 6.188048362731934
4501 6.083816051483154
4502 6.1136040687561035
4503 6.088953971862793
4504 6.089960098266602
4505 6.133976936340332
4506 6.175050735473633
4507 6.116410255432129
4508 6.188516616821289
4509 6.109492301940918
4510 6.10279655456543
4511 6.089901924133301
4512 6.120133399963379
4513 6.085009574890137
4514 6.171871185302734
4515 6.121408462524414
4516 6.073881149291992
4517 6.111322402954102
4518 6.0463786125183105
4519 6.139497756958008
4520 5.9986982345581055
4521 6.0690226554870605
4522 6.036611557006836
4523 5.983719825744629
4524 6.03102970123291
4525 6.044251918792725
4526 6.078865051269531
4527 6.071396350860596
4528 6.000284194946289
4529 6.017208099365234
4530 6.08685827255249
4531 6.07623815536499
4532 6.045740127563477
4533 6.09207820892334
4534 6.103639125823975
4535 6.161767959594727
4536 6.175911903381348
4537 6.038694381713867
4538 6.157271385192871
4539 6.142573833465576
4540 6.053154945373535
4541 6.020086288452148
4542 6.05723762512207
4543 6.1178083419799805
4544 6.153770446777344
4545 6.111820220947266
4546 6.089555740356445
4547 6.060522079467773
4548 6.1177239418029785
4549 6.04879093170166
4550 6.01910400390625
4551 6.0697832107543945
4552 6.131382465362549
4553 6.13887357711792
4554 6.174821853637695
4555 6.208010196685791
4556 6.187324523925781
4557 6.099696159362793
4558 6.161505699157715
4559 6.234183311462402
4560 6.083286762237549
4561 6.146301746368408
4562 6.133596897125244
4563 6.093264579772949
4564 6.113005638122559
4565 6.105025291442871
4566 6.0883941650390625
4567 6.069007396697998
4568 6.090087890625
4569 6.151162147521973
4570 6.10597038269043
4571 6.014606952667236
4572 6.171901702880859
4573 6.142954349517822
4574 6.065398216247559
4575 6.118289947509766
4576 6.034346580505371
4577 6.096631050109863
4578 6.074469566345215
4579 6.0412187576293945
4580 6.092339992523193
4581 6.062267303466797
4582 6.102020740509033
4583 6.071020126342773
4584 6.082447052001953
4585 6.015712261199951
4586 6.087163925170898
4587 6.020694732666016
4588 6.094048500061035
4589 6.102412223815918
4590 6.095363616943359
4591 6.088906288146973
4592 6.087936878204346
4593 6.060791969299316
4594 6.0572404861450195
4595 6.039302825927734
4596 6.026233673095703
4597 6.122608184814453
4598 6.126225471496582
4599 6.036564350128174
4600 6.018377780914307
4601 6.04215669631958
4602 6.100865840911865
4603 6.094466209411621
4604 6.144820213317871
4605 6.022339820861816
4606 6.118893623352051
4607 6.169489860534668
4608 6.106841087341309
4609 6.010965347290039
4610 6.155941009521484
4611 6.127936840057373
4612 6.065413475036621
4613 6.105655670166016
4614 6.063733100891113
4615 6.036330699920654
4616 6.095437049865723
4617 6.034063816070557
4618 6.0655317306518555
4619 6.036041259765625
4620 5.975622177124023
4621 5.963059425354004
4622 6.0205817222595215
4623 6.009427070617676
4624 6.005471229553223
4625 6.120323181152344
4626 6.02777099609375
4627 5.98593807220459
4628 6.023719310760498
4629 5.964378356933594
4630 5.95481014251709
4631 6.040143013000488
4632 5.998257637023926
4633 5.998020648956299
4634 5.984371185302734
4635 5.983334541320801
4636 6.020009517669678
4637 6.019809722900391
4638 6.116356372833252
4639 6.039079666137695
4640 6.0075788497924805
4641 6.0638275146484375
4642 6.115277290344238
4643 6.036341667175293
4644 6.03129768371582
4645 6.094012260437012
4646 6.098935127258301
4647 6.056539058685303
4648 6.170685768127441
4649 6.11688756942749
4650 6.035400867462158
4651 6.048402309417725
4652 6.158378601074219
4653 6.082858562469482
4654 6.082269191741943
4655 6.023671627044678
4656 6.058803558349609
4657 6.098126411437988
4658 6.1446533203125
4659 6.079633712768555
4660 6.076912879943848
4661 6.103939533233643
4662 6.168893814086914
4663 6.046186923980713
4664 6.096712112426758
4665 6.145188808441162
4666 6.084973335266113
4667 6.08659553527832
4668 6.1477556228637695
4669 6.1155805587768555
4670 6.105294227600098
4671 6.182359218597412
4672 6.101474285125732
4673 6.163649082183838
4674 6.1314849853515625
4675 6.1328020095825195
4676 6.109135627746582
4677 6.016863822937012
4678 6.042212963104248
4679 6.067627429962158
4680 6.036982536315918
4681 6.026146411895752
4682 5.991158485412598
4683 6.002936363220215
4684 6.030490398406982
4685 6.111950874328613
4686 6.010476112365723
4687 6.063790798187256
4688 6.070640563964844
4689 6.076662063598633
4690 6.052916526794434
4691 6.01470947265625
4692 6.08693790435791
4693 6.046242713928223
4694 5.936648368835449
4695 5.991346836090088
4696 6.041388034820557
4697 6.023338317871094
4698 6.071520805358887
4699 6.074795722961426
4700 6.093046188354492
4701 6.091122150421143
4702 6.112817764282227
4703 6.025655746459961
4704 6.020588397979736
4705 6.110815048217773
4706 6.0855865478515625
4707 6.093014717102051
4708 6.098659515380859
4709 6.011058807373047
4710 6.103404998779297
4711 6.021461486816406
4712 6.028576374053955
4713 6.032756328582764
4714 6.049274444580078
4715 6.0849289894104
4716 6.035476207733154
4717 6.126157760620117
4718 6.083477020263672
4719 5.990477085113525
4720 5.992142677307129
4721 6.07905912399292
4722 6.021501541137695
4723 6.0790863037109375
4724 6.008159637451172
4725 6.061733245849609
4726 6.053120136260986
4727 6.050750255584717
4728 6.059299468994141
4729 6.089709281921387
4730 6.100500106811523
4731 6.083269119262695
4732 6.129053115844727
4733 6.019715309143066
4734 6.032078266143799
4735 6.017717361450195
4736 6.062241554260254
4737 6.037636756896973
4738 6.046838283538818
4739 6.086511611938477
4740 6.10462760925293
4741 6.067060470581055
4742 6.057494163513184
4743 6.211071968078613
4744 6.108430862426758
4745 6.205770492553711
4746 6.001922607421875
4747 6.102830410003662
4748 6.067316055297852
4749 6.053223133087158
4750 6.078558921813965
4751 5.988572120666504
4752 5.984704971313477
4753 6.0282182693481445
4754 6.051939964294434
4755 6.010543346405029
4756 6.042895317077637
4757 6.098924160003662
4758 6.068351745605469
4759 6.025933742523193
4760 6.022917747497559
4761 6.094444274902344
4762 5.993409156799316
4763 6.0056867599487305
4764 5.998483657836914
4765 6.003622055053711
4766 5.996044158935547
4767 6.030381202697754
4768 5.933139801025391
4769 6.023831367492676
4770 5.978866100311279
4771 5.945436954498291
4772 6.014629364013672
4773 6.089076519012451
4774 5.9759745597839355
4775 6.071559906005859
4776 6.103128433227539
4777 6.024641990661621
4778 6.032438278198242
4779 6.04133415222168
4780 6.083535671234131
4781 6.102468013763428
4782 6.14321231842041
4783 6.102254867553711
4784 6.0195441246032715
4785 6.015012741088867
4786 6.136265754699707
4787 6.019472599029541
4788 6.011884689331055
4789 5.963832855224609
4790 5.979012489318848
4791 6.096073627471924
4792 6.110834121704102
4793 6.006893634796143
4794 5.993121147155762
4795 5.966864109039307
4796 6.03792667388916
4797 6.019604206085205
4798 5.9814653396606445
4799 6.029794692993164
4800 6.025688648223877
4801 6.097232818603516
4802 6.083008766174316
4803 6.07248067855835
4804 6.011615753173828
4805 6.151799201965332
4806 6.127710342407227
4807 6.109265327453613
4808 6.157627582550049
4809 6.125865459442139
4810 6.086071491241455
4811 6.00438928604126
4812 5.993603706359863
4813 6.006041526794434
4814 5.978697776794434
4815 6.00771951675415
4816 5.909828186035156
4817 5.958253860473633
4818 5.951381206512451
4819 5.998504638671875
4820 5.959521770477295
4821 5.973703384399414
4822 5.994431495666504
4823 6.006274223327637
4824 5.9668121337890625
4825 6.030962944030762
4826 6.024277210235596
4827 6.001890182495117
4828 6.021728992462158
4829 6.073799133300781
4830 6.075617790222168
4831 6.13421106338501
4832 6.210198402404785
4833 6.090672969818115
4834 6.062939167022705
4835 6.188749313354492
4836 6.184329032897949
4837 6.194311618804932
4838 6.137008190155029
4839 6.071561813354492
4840 6.01436710357666
4841 6.0641632080078125
4842 5.973385810852051
4843 6.014582633972168
4844 6.098075866699219
4845 6.020219802856445
4846 5.941908836364746
4847 6.033403396606445
4848 5.971296787261963
4849 6.020110130310059
4850 5.999897003173828
4851 6.0366950035095215
4852 5.948261260986328
4853 6.06913423538208
4854 5.965948581695557
4855 5.995582103729248
4856 6.062319755554199
4857 6.007326126098633
4858 6.040966033935547
4859 6.068660736083984
4860 6.064516544342041
4861 5.986952781677246
4862 6.024487495422363
4863 6.018670082092285
4864 6.012012958526611
4865 6.0395941734313965
4866 5.999004364013672
4867 6.005250930786133
4868 6.027610778808594
4869 5.953305244445801
4870 5.953613758087158
4871 5.981285572052002
4872 5.963664531707764
4873 6.020191192626953
4874 5.915506839752197
4875 5.972779750823975
4876 5.985238075256348
4877 5.9834394454956055
4878 6.001692771911621
4879 5.955861568450928
4880 5.969550132751465
4881 6.001594543457031
4882 5.934576988220215
4883 5.893404006958008
4884 5.940886497497559
4885 5.952934265136719
4886 5.9059858322143555
4887 5.983081340789795
4888 5.9654083251953125
4889 5.958326816558838
4890 5.990373134613037
4891 5.92296028137207
4892 5.978675842285156
4893 5.921804904937744
4894 5.979087829589844
4895 5.995490074157715
4896 5.964330196380615
4897 5.921696186065674
4898 5.98779296875
4899 6.041711330413818
4900 6.027866363525391
4901 6.055347442626953
4902 6.041233539581299
4903 6.123956680297852
4904 6.016672134399414
4905 5.939953327178955
4906 5.945450782775879
4907 5.9265947341918945
4908 5.937771797180176
4909 5.91514778137207
4910 5.9043779373168945
4911 5.95290470123291
4912 5.948019027709961
4913 5.961601257324219
4914 5.926426887512207
4915 5.973197937011719
4916 5.9341840744018555
4917 5.9431257247924805
4918 5.955962181091309
4919 5.8886494636535645
4920 5.917100429534912
4921 5.895057201385498
4922 5.982592582702637
4923 5.925335884094238
4924 5.96779203414917
4925 5.9017438888549805
4926 6.043118476867676
4927 5.967134475708008
4928 6.00425910949707
4929 6.01283073425293
4930 5.9856109619140625
4931 5.978872776031494
4932 5.917280197143555
4933 5.930354118347168
4934 6.022879123687744
4935 5.926657676696777
4936 6.027707099914551
4937 6.062236785888672
4938 6.035768508911133
4939 5.97586727142334
4940 5.9402265548706055
4941 5.996194839477539
4942 5.962347507476807
4943 5.969396114349365
4944 5.949946403503418
4945 5.930410385131836
4946 5.951371669769287
4947 5.957837104797363
4948 6.007094383239746
4949 5.940270900726318
4950 5.962529182434082
4951 6.030084609985352
4952 5.97053337097168
4953 6.031224250793457
4954 5.9633378982543945
4955 5.965569019317627
4956 5.984774112701416
4957 5.936921119689941
4958 5.887790679931641
4959 5.911572456359863
4960 5.932441711425781
4961 5.920392990112305
4962 5.935006141662598
4963 5.942958831787109
4964 5.899164199829102
4965 5.919365882873535
4966 5.9219207763671875
4967 5.896506309509277
4968 5.933324337005615
4969 5.914080619812012
4970 5.980830192565918
4971 5.90012788772583
4972 5.97048282623291
4973 5.995285511016846
4974 5.884181976318359
4975 5.873293876647949
4976 5.964838981628418
4977 6.001779079437256
4978 5.954476356506348
4979 5.983302593231201
4980 5.936958312988281
4981 5.964742660522461
4982 5.98177433013916
4983 5.923144340515137
4984 5.982617378234863
4985 5.9501118659973145
4986 5.928225994110107
4987 6.062953472137451
4988 5.991489410400391
4989 5.982919216156006
4990 5.978325843811035
4991 6.0173563957214355
4992 5.983965873718262
4993 5.9790825843811035
4994 5.9016218185424805
4995 5.9791741371154785
4996 5.952703952789307
4997 5.923260688781738
4998 5.910244941711426
4999 5.929105758666992
5000 5.982507228851318
5001 5.979290962219238
5002 5.870326995849609
5003 5.893651962280273
5004 5.948892116546631
5005 5.901638031005859
5006 5.89921760559082
5007 5.839978218078613
5008 5.910323619842529
5009 5.869267463684082
5010 5.921579360961914
5011 5.832507133483887
5012 5.930834770202637
5013 5.9170684814453125
5014 5.953128814697266
5015 5.940631866455078
5016 5.997577667236328
5017 5.912858486175537
5018 5.9345502853393555
5019 5.922726631164551
5020 5.946049690246582
5021 5.953190803527832
5022 5.986916542053223
5023 5.936308860778809
5024 5.938845634460449
5025 5.98649787902832
5026 5.878718376159668
5027 5.945186614990234
5028 6.007824897766113
5029 5.983267784118652
5030 5.884579658508301
5031 5.9042253494262695
5032 5.898290634155273
5033 5.989159107208252
5034 5.908967971801758
5035 5.934457778930664
5036 5.929769515991211
5037 5.894775390625
5038 5.859801292419434
5039 5.890614986419678
5040 5.909387588500977
5041 5.8584394454956055
5042 5.903717517852783
5043 5.983773231506348
5044 5.9256181716918945
5045 5.9733991622924805
5046 5.924422264099121
5047 5.908713340759277
5048 5.881074905395508
5049 5.869882583618164
5050 5.811219215393066
5051 5.8357086181640625
5052 5.8706512451171875
5053 5.8880839347839355
5054 5.873865604400635
5055 5.956327438354492
5056 5.876540184020996
5057 5.896847248077393
5058 5.875042915344238
5059 5.928278923034668
5060 5.828811168670654
5061 5.979382514953613
5062 5.908145427703857
5063 5.937468528747559
5064 5.936951637268066
5065 5.943053245544434
5066 5.950993537902832
5067 5.982922077178955
5068 5.838558197021484
5069 5.953653335571289
5070 5.860184192657471
5071 5.934005260467529
5072 5.896512985229492
5073 5.892398834228516
5074 5.87702751159668
5075 5.912694931030273
5076 5.9413862228393555
5077 5.90554141998291
5078 5.89632511138916
5079 5.909863471984863
5080 5.838620185852051
5081 5.863584518432617
5082 5.840607643127441
5083 5.942297458648682
5084 5.905708312988281
5085 5.897830009460449
5086 5.899828910827637
5087 5.855855464935303
5088 5.848358154296875
5089 5.940092086791992
5090 5.874509811401367
5091 5.891600608825684
5092 5.86046028137207
5093 5.874538421630859
5094 5.852829933166504
5095 5.864894866943359
5096 5.920868396759033
5097 5.842411041259766
5098 5.875070571899414
5099 5.897646903991699
5100 5.926614761352539
5101 5.9267754554748535
5102 5.9440484046936035
5103 5.9410505294799805
5104 6.005077362060547
5105 5.958008766174316
5106 6.002085208892822
5107 5.949621200561523
5108 5.99561882019043
5109 6.035635948181152
5110 5.916898250579834
5111 5.958468437194824
5112 5.891384124755859
5113 5.954879283905029
5114 5.9237213134765625
5115 5.832880020141602
5116 5.889057159423828
5117 5.82428503036499
5118 5.884354591369629
5119 5.800732612609863
5120 5.946568965911865
5121 5.909727096557617
5122 5.906589984893799
5123 5.8722357749938965
5124 5.856235980987549
5125 5.853598594665527
5126 5.927865028381348
5127 5.845756530761719
5128 5.896249294281006
5129 5.862259387969971
5130 5.903045654296875
5131 5.857924938201904
5132 5.915327072143555
5133 5.950590133666992
5134 5.986763954162598
5135 5.924496650695801
5136 5.969225883483887
5137 5.861473560333252
5138 5.897648334503174
5139 5.999776840209961
5140 5.909621238708496
5141 5.91536808013916
5142 5.85466194152832
5143 5.868509769439697
5144 5.903504848480225
5145 5.902712821960449
5146 5.953201770782471
5147 5.879504203796387
5148 5.816229820251465
5149 5.862325668334961
5150 5.8753862380981445
5151 5.92677640914917
5152 5.873930931091309
5153 5.836818218231201
5154 5.8640456199646
5155 5.906530380249023
5156 5.8965163230896
5157 5.883000373840332
5158 5.78963565826416
5159 5.9294819831848145
5160 5.840170860290527
5161 5.8986310958862305
5162 5.937167167663574
5163 5.888939380645752
5164 5.931417465209961
5165 5.955832481384277
5166 5.850029945373535
5167 5.9655632972717285
5168 5.868750095367432
5169 5.930994033813477
5170 5.858582973480225
5171 5.8810882568359375
5172 5.84490966796875
5173 5.779247283935547
5174 5.909114837646484
5175 5.829082012176514
5176 5.819178581237793
5177 5.867545127868652
5178 5.899909973144531
5179 5.84114408493042
5180 5.8319549560546875
5181 5.826473712921143
5182 5.920168876647949
5183 5.886466026306152
5184 5.926204204559326
5185 5.893156051635742
5186 5.836467742919922
5187 5.825629234313965
5188 5.855926513671875
5189 5.833545684814453
5190 5.8036699295043945
5191 5.94801139831543
5192 5.87541389465332
5193 5.829444885253906
5194 5.8614115715026855
5195 5.805713653564453
5196 5.8694891929626465
5197 5.82769775390625
5198 5.8400678634643555
5199 5.909256935119629
5200 5.823744773864746
5201 5.830986976623535
5202 5.869593143463135
5203 5.8084716796875
5204 5.877555847167969
5205 5.816346645355225
5206 5.8410162925720215
5207 5.82551908493042
5208 5.879891395568848
5209 5.796640872955322
5210 5.775833606719971
5211 5.8758721351623535
5212 5.781260967254639
5213 5.847820281982422
5214 5.843150615692139
5215 5.869736671447754
5216 5.868806838989258
5217 5.912239074707031
5218 5.797095775604248
5219 5.937860012054443
5220 5.937236785888672
5221 5.877816677093506
5222 5.894104480743408
5223 5.756107807159424
5224 5.949736595153809
5225 5.851795673370361
5226 5.843820095062256
5227 5.8158721923828125
5228 5.931436538696289
5229 5.832523345947266
5230 5.826059341430664
5231 5.865808486938477
5232 5.9042887687683105
5233 5.917707443237305
5234 5.870453834533691
5235 5.887565612792969
5236 5.857196807861328
5237 5.879568576812744
5238 5.856222152709961
5239 5.89132022857666
5240 5.90476131439209
5241 5.826799392700195
5242 5.853419780731201
5243 5.81154727935791
5244 5.946018218994141
5245 5.859930992126465
5246 5.807796955108643
5247 5.819973468780518
5248 5.852332592010498
5249 5.917300224304199
5250 5.914846420288086
5251 5.954584121704102
5252 5.845885276794434
5253 5.930000305175781
5254 5.837175369262695
5255 5.779930114746094
5256 5.8769402503967285
5257 5.825338840484619
5258 5.867166519165039
5259 5.885746002197266
5260 5.877366542816162
5261 5.9062933921813965
5262 5.885708808898926
5263 5.9470906257629395
5264 5.943846225738525
5265 5.850125312805176
5266 5.9461164474487305
5267 5.909389972686768
5268 5.9745049476623535
5269 5.816871166229248
5270 5.884550094604492
5271 5.872939109802246
5272 5.829913139343262
5273 5.842586517333984
5274 5.827453136444092
5275 5.825830459594727
5276 5.749910354614258
5277 5.9123663902282715
5278 5.877059459686279
5279 5.837857246398926
5280 5.829229831695557
5281 5.785042762756348
5282 5.830378532409668
5283 5.811498641967773
5284 5.723943710327148
5285 5.825105667114258
5286 5.8205108642578125
5287 5.8313751220703125
5288 5.827775001525879
5289 5.813547134399414
5290 5.767268180847168
5291 5.901156425476074
5292 5.877368927001953
5293 5.7411723136901855
5294 5.772017478942871
5295 5.830539226531982
5296 5.7487311363220215
5297 5.818552017211914
5298 5.80615758895874
5299 5.825249671936035
5300 5.854301452636719
5301 5.890059947967529
5302 5.83750581741333
5303 5.751418590545654
5304 5.92225456237793
5305 5.79981803894043
5306 5.917337417602539
5307 5.842224597930908
5308 5.889420986175537
5309 5.733377456665039
5310 5.750076770782471
5311 5.797252178192139
5312 5.738217353820801
5313 5.771047592163086
5314 5.864264488220215
5315 5.804135322570801
5316 5.747367858886719
5317 5.806550025939941
5318 5.814192771911621
5319 5.828549385070801
5320 5.793795108795166
5321 5.745603561401367
5322 5.803266525268555
5323 5.795296669006348
5324 5.719944000244141
5325 5.835536956787109
5326 5.8346405029296875
5327 5.7114057540893555
5328 5.836214065551758
5329 5.777543544769287
5330 5.774428367614746
5331 5.761021137237549
5332 5.814047336578369
5333 5.842689037322998
5334 5.766079425811768
5335 5.684449195861816
5336 5.790034294128418
5337 5.72983980178833
5338 5.806499481201172
5339 5.712481498718262
5340 5.7098236083984375
5341 5.76121711730957
5342 5.774840354919434
5343 5.799078941345215
5344 5.804695129394531
5345 5.791004657745361
5346 5.807177543640137
5347 5.721291542053223
5348 5.808992385864258
5349 5.806328296661377
5350 5.805060386657715
5351 5.790375709533691
5352 5.819491386413574
5353 5.868945598602295
5354 5.829380035400391
5355 5.840118408203125
5356 5.768058776855469
5357 5.832979202270508
5358 5.871541500091553
5359 5.735759735107422
5360 5.696577548980713
5361 5.790450572967529
5362 5.6771769523620605
5363 5.8823018074035645
5364 5.79623556137085
5365 5.774786949157715
5366 5.773834705352783
5367 5.755562782287598
5368 5.77825403213501
5369 5.795475006103516
5370 5.724813461303711
5371 5.686928749084473
5372 5.775633811950684
5373 5.835140228271484
5374 5.713550567626953
5375 5.78699254989624
5376 5.883019924163818
5377 5.856788635253906
5378 5.813828468322754
5379 5.854247093200684
5380 5.783599853515625
5381 5.769960880279541
5382 5.805393695831299
5383 5.887358665466309
5384 5.832557678222656
5385 5.75389289855957
5386 5.736785411834717
5387 5.780665397644043
5388 5.729052543640137
5389 5.772660255432129
5390 5.699031829833984
5391 5.688389778137207
5392 5.64167594909668
5393 5.846985816955566
5394 5.698803901672363
5395 5.704961776733398
5396 5.8833160400390625
5397 5.79240608215332
5398 5.7131757736206055
5399 5.699199676513672
5400 5.663360595703125
5401 5.770151138305664
5402 5.796202659606934
5403 5.789487361907959
5404 5.698492527008057
5405 5.774470329284668
5406 5.795653820037842
5407 5.7195963859558105
5408 5.7945661544799805
5409 5.776027679443359
5410 5.672028541564941
5411 5.713294982910156
5412 5.789227485656738
5413 5.697965621948242
5414 5.744489669799805
5415 5.686060905456543
5416 5.708215236663818
5417 5.695191383361816
5418 5.694957733154297
5419 5.7174882888793945
5420 5.726937770843506
5421 5.751136779785156
5422 5.735191345214844
5423 5.870162010192871
5424 5.681077480316162
5425 5.750153064727783
5426 5.794363975524902
5427 5.708678245544434
5428 5.709527969360352
5429 5.732176303863525
5430 5.715551376342773
5431 5.786814212799072
5432 5.677985191345215
5433 5.675881862640381
5434 5.710508346557617
5435 5.629098415374756
5436 5.679540157318115
5437 5.680978775024414
5438 5.716792106628418
5439 5.655393600463867
5440 5.673167705535889
5441 5.6718034744262695
5442 5.727727890014648
5443 5.802037239074707
5444 5.702508449554443
5445 5.701171875
5446 5.721325874328613
5447 5.6785078048706055
5448 5.804174900054932
5449 5.711474418640137
5450 5.689487457275391
5451 5.740188121795654
5452 5.71423864364624
5453 5.653427600860596
5454 5.719238758087158
5455 5.679678440093994
5456 5.762931823730469
5457 5.742009162902832
5458 5.6549787521362305
5459 5.638598442077637
5460 5.655517578125
5461 5.696042060852051
5462 5.680715084075928
5463 5.633825778961182
5464 5.765365123748779
5465 5.720925331115723
5466 5.750274658203125
5467 5.6524786949157715
5468 5.734136581420898
5469 5.752599716186523
5470 5.697726726531982
5471 5.714487075805664
5472 5.792529106140137
5473 5.6633405685424805
5474 5.650787353515625
5475 5.718323707580566
5476 5.673697471618652
5477 5.69827938079834
5478 5.708977699279785
5479 5.719757556915283
5480 5.730108261108398
5481 5.706460952758789
5482 5.7232866287231445
5483 5.696946144104004
5484 5.744423866271973
5485 5.693055629730225
5486 5.771339416503906
5487 5.729101181030273
5488 5.729618072509766
5489 5.708070755004883
5490 5.6453375816345215
5491 5.663537979125977
5492 5.691068649291992
5493 5.616792678833008
5494 5.660479545593262
5495 5.701018810272217
5496 5.735470294952393
5497 5.639220237731934
5498 5.725111961364746
5499 5.697185039520264
5500 5.692929267883301
5501 5.655035972595215
5502 5.731780052185059
5503 5.642982482910156
5504 5.676161766052246
5505 5.644068717956543
5506 5.630228042602539
5507 5.651668548583984
5508 5.630903720855713
5509 5.66849946975708
5510 5.613537788391113
5511 5.629205226898193
5512 5.638103485107422
5513 5.591632843017578
5514 5.621502876281738
5515 5.589798450469971
5516 5.618103504180908
5517 5.73724365234375
5518 5.629631042480469
5519 5.651885032653809
5520 5.694031715393066
5521 5.679371356964111
5522 5.662014484405518
5523 5.625557899475098
5524 5.747864246368408
5525 5.650295734405518
5526 5.667728424072266
5527 5.625690460205078
5528 5.674714088439941
5529 5.673993110656738
5530 5.596001625061035
5531 5.6310625076293945
5532 5.6685991287231445
5533 5.593871593475342
5534 5.663921356201172
5535 5.666008472442627
5536 5.647213935852051
5537 5.6100568771362305
5538 5.62821102142334
5539 5.619067192077637
5540 5.6697845458984375
5541 5.525594711303711
5542 5.532807350158691
5543 5.599700450897217
5544 5.614331245422363
5545 5.562199592590332
5546 5.640859127044678
5547 5.563577651977539
5548 5.650938510894775
5549 5.512903213500977
5550 5.636357307434082
5551 5.552553176879883
5552 5.7030229568481445
5553 5.672102928161621
5554 5.654221534729004
5555 5.679999351501465
5556 5.5958123207092285
5557 5.638638496398926
5558 5.6779069900512695
5559 5.611218452453613
5560 5.628415584564209
5561 5.589832305908203
5562 5.586962699890137
5563 5.7660417556762695
5564 5.592144966125488
5565 5.586907386779785
5566 5.644009590148926
5567 5.65600061416626
5568 5.6501007080078125
5569 5.605134963989258
5570 5.6464996337890625
5571 5.587436199188232
5572 5.609072208404541
5573 5.60136604309082
5574 5.621704578399658
5575 5.563637733459473
5576 5.617308616638184
5577 5.64730167388916
5578 5.618317604064941
5579 5.647063255310059
5580 5.610910415649414
5581 5.6352739334106445
5582 5.591769695281982
5583 5.5703582763671875
5584 5.589922904968262
5585 5.616241455078125
5586 5.59249210357666
5587 5.6508965492248535
5588 5.6098713874816895
5589 5.663910388946533
5590 5.562718868255615
5591 5.626091480255127
5592 5.59688663482666
5593 5.622137069702148
5594 5.656266689300537
5595 5.6279191970825195
5596 5.643580913543701
5597 5.5693230628967285
5598 5.797637939453125
5599 5.655855178833008
5600 5.675904273986816
5601 5.616180419921875
5602 5.712952136993408
5603 5.657952308654785
5604 5.732375144958496
5605 5.742209434509277
5606 5.719150543212891
5607 5.680577754974365
5608 5.707590103149414
5609 5.634823799133301
5610 5.654033660888672
5611 5.617946624755859
5612 5.685884475708008
5613 5.6284074783325195
5614 5.525018215179443
5615 5.605953216552734
5616 5.559900283813477
5617 5.6401777267456055
5618 5.6558403968811035
5619 5.526980400085449
5620 5.560501575469971
5621 5.568559169769287
5622 5.617417335510254
5623 5.590261459350586
5624 5.60915470123291
5625 5.506069183349609
5626 5.607653617858887
5627 5.574125289916992
5628 5.586604595184326
5629 5.454698085784912
5630 5.5730085372924805
5631 5.580716609954834
5632 5.446286678314209
5633 5.64461088180542
5634 5.59358024597168
5635 5.494988441467285
5636 5.550978660583496
5637 5.59189510345459
5638 5.577553749084473
5639 5.517796039581299
5640 5.564645290374756
5641 5.525975227355957
5642 5.649510383605957
5643 5.62164831161499
5644 5.571543216705322
5645 5.479119300842285
5646 5.598601341247559
5647 5.496065139770508
5648 5.53230094909668
5649 5.529842376708984
5650 5.582426071166992
5651 5.538730621337891
5652 5.597393989562988
5653 5.548734664916992
5654 5.576396942138672
5655 5.676131248474121
5656 5.503154754638672
5657 5.588634490966797
5658 5.6391921043396
5659 5.489824295043945
5660 5.576457977294922
5661 5.516657829284668
5662 5.588040351867676
5663 5.580252647399902
5664 5.581062316894531
5665 5.557867050170898
5666 5.603433132171631
5667 5.5773468017578125
5668 5.5546875
5669 5.5802764892578125
5670 5.461076259613037
5671 5.628515720367432
5672 5.5695576667785645
5673 5.590768814086914
5674 5.57887077331543
5675 5.536847114562988
5676 5.622235298156738
5677 5.546453475952148
5678 5.581076622009277
5679 5.584784507751465
5680 5.6090192794799805
5681 5.612319469451904
5682 5.530132293701172
5683 5.555296897888184
5684 5.581119537353516
5685 5.525735855102539
5686 5.6085405349731445
5687 5.499957084655762
5688 5.556685924530029
5689 5.613662242889404
5690 5.589901924133301
5691 5.585230350494385
5692 5.483532905578613
5693 5.585200309753418
5694 5.585263252258301
5695 5.550894737243652
5696 5.4221086502075195
5697 5.52362585067749
5698 5.48564338684082
5699 5.4459075927734375
5700 5.635639190673828
5701 5.523493766784668
5702 5.486529350280762
5703 5.429525852203369
5704 5.421591758728027
5705 5.6075029373168945
5706 5.42322301864624
5707 5.590643882751465
5708 5.546364784240723
5709 5.632827281951904
5710 5.620772838592529
5711 5.449464797973633
5712 5.568627834320068
5713 5.547941207885742
5714 5.658771991729736
5715 5.499941825866699
5716 5.500951766967773
5717 5.6111955642700195
5718 5.447953224182129
5719 5.516529083251953
5720 5.512622833251953
5721 5.517158031463623
5722 5.513412952423096
5723 5.513904094696045
5724 5.4435224533081055
5725 5.438770294189453
5726 5.50883674621582
5727 5.491718292236328
5728 5.490184783935547
5729 5.480452060699463
5730 5.543700218200684
5731 5.464591026306152
5732 5.444977283477783
5733 5.443531036376953
5734 5.465555191040039
5735 5.47890567779541
5736 5.488613605499268
5737 5.483537673950195
5738 5.509902000427246
5739 5.63077974319458
5740 5.523495197296143
5741 5.476888656616211
5742 5.318497657775879
5743 5.436407089233398
5744 5.425648212432861
5745 5.465553283691406
5746 5.401246070861816
5747 5.4120025634765625
5748 5.491148948669434
5749 5.456676006317139
5750 5.366020202636719
5751 5.457629203796387
5752 5.416280269622803
5753 5.476552963256836
5754 5.494016170501709
5755 5.5660858154296875
5756 5.458867073059082
5757 5.417697906494141
5758 5.381195068359375
5759 5.43131160736084
5760 5.436030864715576
5761 5.401768207550049
5762 5.430666923522949
5763 5.487613677978516
5764 5.503262042999268
5765 5.479743957519531
5766 5.516195297241211
5767 5.482944011688232
5768 5.330211162567139
5769 5.478322982788086
5770 5.381807327270508
5771 5.4105706214904785
5772 5.4986114501953125
5773 5.459906101226807
5774 5.440146446228027
5775 5.380672454833984
5776 5.289885997772217
5777 5.503450393676758
5778 5.40208625793457
5779 5.443328380584717
5780 5.549554824829102
5781 5.455848693847656
5782 5.432682514190674
5783 5.413361549377441
5784 5.51112174987793
5785 5.495745658874512
5786 5.399745941162109
5787 5.488141059875488
5788 5.504635810852051
5789 5.401458740234375
5790 5.320346832275391
5791 5.53148078918457
5792 5.364282608032227
5793 5.375331878662109
5794 5.450099945068359
5795 5.339219093322754
5796 5.3950300216674805
5797 5.419207572937012
5798 5.35143518447876
5799 5.426258563995361
5800 5.359402656555176
5801 5.403018951416016
5802 5.4578070640563965
5803 5.400293350219727
5804 5.5261077880859375
5805 5.503528594970703
5806 5.4132232666015625
5807 5.4312639236450195
5808 5.499427795410156
5809 5.403718948364258
5810 5.538358688354492
5811 5.35269832611084
5812 5.391468524932861
5813 5.363037109375
5814 5.472893714904785
5815 5.392666816711426
5816 5.284872055053711
5817 5.373795509338379
5818 5.481541633605957
5819 5.454914093017578
5820 5.438179016113281
5821 5.385777473449707
5822 5.355392932891846
5823 5.392928600311279
5824 5.408690452575684
5825 5.378819465637207
5826 5.357340335845947
5827 5.368212699890137
5828 5.388876914978027
5829 5.511571884155273
5830 5.377406597137451
5831 5.412464618682861
5832 5.489961624145508
5833 5.356654167175293
5834 5.344754219055176
5835 5.44185733795166
5836 5.423832416534424
5837 5.375979423522949
5838 5.334745407104492
5839 5.382521629333496
5840 5.328388214111328
5841 5.258462905883789
5842 5.409165382385254
5843 5.279545783996582
5844 5.322466850280762
5845 5.413703441619873
5846 5.404053211212158
5847 5.288797378540039
5848 5.351499080657959
5849 5.367743015289307
5850 5.37262487411499
5851 5.371607780456543
5852 5.275440216064453
5853 5.225515365600586
5854 5.403596878051758
5855 5.271236419677734
5856 5.3486409187316895
5857 5.256680965423584
5858 5.283565998077393
5859 5.329986095428467
5860 5.279017925262451
5861 5.280695915222168
5862 5.4352521896362305
5863 5.363187789916992
5864 5.312413692474365
5865 5.314225196838379
5866 5.407175064086914
5867 5.333344459533691
5868 5.421817302703857
5869 5.408928871154785
5870 5.401076316833496
5871 5.390161991119385
5872 5.386289596557617
5873 5.435596466064453
5874 5.311542987823486
5875 5.364775657653809
5876 5.301576614379883
5877 5.263623237609863
5878 5.37108850479126
5879 5.278604507446289
5880 5.320764541625977
5881 5.302468299865723
5882 5.365283966064453
5883 5.388869285583496
5884 5.192399978637695
5885 5.271442890167236
5886 5.304069519042969
5887 5.300156593322754
5888 5.238759994506836
5889 5.247416973114014
5890 5.28184700012207
5891 5.445254325866699
5892 5.238746643066406
5893 5.268185615539551
5894 5.282731056213379
5895 5.304276466369629
5896 5.366486549377441
5897 5.266779899597168
5898 5.385147571563721
5899 5.404916763305664
5900 5.286533832550049
5901 5.354040622711182
5902 5.3416972160339355
5903 5.26061487197876
5904 5.432533264160156
5905 5.352785110473633
5906 5.301280498504639
5907 5.444629192352295
5908 5.361372947692871
5909 5.263059616088867
5910 5.281085014343262
5911 5.3665666580200195
5912 5.321096420288086
5913 5.428995132446289
5914 5.2965264320373535
5915 5.203598976135254
5916 5.243204116821289
5917 5.300162315368652
5918 5.303470611572266
5919 5.459540367126465
5920 5.372349739074707
5921 5.345308303833008
5922 5.388647079467773
5923 5.268163204193115
5924 5.432270526885986
5925 5.437406063079834
5926 5.408683776855469
5927 5.36676025390625
5928 5.231529235839844
5929 5.205716133117676
5930 5.302934646606445
5931 5.379385471343994
5932 5.271790027618408
5933 5.344544887542725
5934 5.347281455993652
5935 5.195894241333008
5936 5.307239055633545
5937 5.25855827331543
5938 5.2530903816223145
5939 5.310277938842773
5940 5.427868366241455
5941 5.313743591308594
5942 5.17923641204834
5943 5.220057487487793
5944 5.330427646636963
5945 5.258964538574219
5946 5.174983978271484
5947 5.317409515380859
5948 5.382390975952148
5949 5.30580997467041
5950 5.207029342651367
5951 5.370911598205566
5952 5.348523139953613
5953 5.343868255615234
5954 5.266829013824463
5955 5.222858905792236
5956 5.265605926513672
5957 5.272560119628906
5958 5.251367568969727
5959 5.244846820831299
5960 5.1509552001953125
5961 5.25834846496582
5962 5.18167781829834
5963 5.15595817565918
5964 5.208664417266846
5965 5.284453392028809
5966 5.311363220214844
5967 5.225960731506348
5968 5.3466081619262695
5969 5.252475261688232
5970 5.3835248947143555
5971 5.240121841430664
5972 5.218465328216553
5973 5.400457382202148
5974 5.189065933227539
5975 5.188387870788574
5976 5.240321159362793
5977 5.203856468200684
5978 5.262474060058594
5979 5.249825954437256
5980 5.273999214172363
5981 5.250279426574707
5982 5.219491958618164
5983 5.160629749298096
5984 5.213555335998535
5985 5.3437604904174805
5986 5.150537490844727
5987 5.346409797668457
5988 5.1891937255859375
5989 5.161722183227539
5990 5.1528449058532715
5991 5.142925262451172
5992 5.198049068450928
5993 5.110592842102051
5994 5.179955005645752
5995 5.231165885925293
5996 5.134015083312988
5997 5.106623649597168
5998 5.2677178382873535
5999 5.126920700073242
6000 5.176721572875977
6001 5.25369930267334
6002 5.315254211425781
6003 5.238245010375977
6004 5.3145365715026855
6005 5.227807521820068
6006 5.139606475830078
6007 5.143914222717285
6008 5.192575454711914
6009 5.182444095611572
6010 5.340090751647949
6011 5.198506832122803
6012 5.156763076782227
6013 5.133877754211426
6014 5.244717121124268
6015 5.252007484436035
6016 5.228078842163086
6017 5.1846418380737305
6018 5.124106407165527
6019 5.1841888427734375
6020 5.215520858764648
6021 5.2276811599731445
6022 5.214655876159668
6023 5.08853006362915
6024 5.180913925170898
6025 5.108190059661865
6026 5.1358113288879395
6027 5.1619648933410645
6028 5.265758037567139
6029 5.125389099121094
6030 5.263726711273193
6031 5.074512481689453
6032 5.207280158996582
6033 5.3245625495910645
6034 5.194272518157959
6035 5.300751209259033
6036 5.247798919677734
6037 5.05607271194458
6038 5.105867385864258
6039 5.196699619293213
6040 5.292153358459473
6041 5.204423427581787
6042 5.102921009063721
6043 5.168503761291504
6044 5.195321083068848
6045 5.249999046325684
6046 5.100890159606934
6047 5.220895767211914
6048 5.132216930389404
6049 5.305971145629883
6050 5.39657735824585
6051 5.307713508605957
6052 5.202757835388184
6053 5.182947635650635
6054 5.163265228271484
6055 5.110874176025391
6056 4.998810768127441
6057 5.194154739379883
6058 5.224158763885498
6059 5.224423408508301
6060 5.1580305099487305
6061 5.106940269470215
6062 5.122551918029785
6063 5.220830917358398
6064 5.16867208480835
6065 5.202540397644043
6066 5.2224626541137695
6067 5.204958915710449
6068 5.001615047454834
6069 5.160732269287109
6070 5.13974666595459
6071 5.290650844573975
6072 5.06278133392334
6073 5.243967056274414
6074 5.151162147521973
6075 5.166966438293457
6076 5.259450435638428
6077 5.130448341369629
6078 5.092785358428955
6079 5.101770877838135
6080 5.194759368896484
6081 5.131644248962402
6082 5.217456340789795
6083 5.086771011352539
6084 5.20548677444458
6085 5.021615028381348
6086 5.193084239959717
6087 5.235745429992676
6088 5.15942907333374
6089 5.182951927185059
6090 5.09079647064209
6091 5.247725963592529
6092 5.238308906555176
6093 5.182781219482422
6094 5.137907028198242
6095 5.099847793579102
6096 5.163412094116211
6097 5.163092613220215
6098 5.156691551208496
6099 5.286048889160156
6100 5.152374744415283
6101 5.119692325592041
6102 5.104859828948975
6103 5.156327247619629
6104 5.102477073669434
6105 5.035322666168213
6106 5.009933948516846
6107 5.08004093170166
6108 5.138860702514648
6109 5.177140235900879
6110 5.17221212387085
6111 5.068267822265625
6112 5.023459434509277
6113 5.002913475036621
6114 5.177754878997803
6115 5.200260162353516
6116 5.141239166259766
6117 5.116863250732422
6118 4.973363399505615
6119 4.966920852661133
6120 5.111758232116699
6121 5.0319108963012695
6122 5.0868377685546875
6123 5.188353538513184
6124 5.104145050048828
6125 5.055446624755859
6126 5.175738334655762
6127 5.035021781921387
6128 5.142446041107178
6129 5.171894073486328
6130 5.074665069580078
6131 5.065857887268066
6132 5.162113189697266
6133 5.110289573669434
6134 5.03172492980957
6135 5.082770347595215
6136 5.1055474281311035
6137 5.125843048095703
6138 4.998291969299316
6139 5.007667064666748
6140 5.036713123321533
6141 5.04267692565918
6142 5.082562446594238
6143 4.976419925689697
6144 5.08184289932251
6145 5.138791084289551
6146 5.106019020080566
6147 5.127708435058594
6148 5.158398628234863
6149 5.142077445983887
6150 5.181552886962891
6151 5.157526969909668
6152 5.12853479385376
6153 5.059200286865234
6154 5.058624744415283
6155 5.058051109313965
6156 5.057901382446289
6157 5.0809006690979
6158 5.108972549438477
6159 4.933488845825195
6160 5.1262407302856445
6161 5.093657970428467
6162 5.040369510650635
6163 5.054802894592285
6164 5.161297798156738
6165 4.805062294006348
6166 5.136098861694336
6167 4.9971537590026855
6168 5.112220764160156
6169 5.000365257263184
6170 4.945822715759277
6171 5.033722400665283
6172 5.081131458282471
6173 5.145804405212402
6174 5.084336280822754
6175 5.183218955993652
6176 5.075493335723877
6177 4.9823102951049805
6178 4.8810930252075195
6179 5.12835693359375
6180 4.9777069091796875
6181 5.069004535675049
6182 5.1693315505981445
6183 5.009573459625244
6184 5.193396091461182
6185 5.0630106925964355
6186 4.966659069061279
6187 4.985018730163574
6188 5.192466735839844
6189 5.140764236450195
6190 5.085872650146484
6191 4.916382789611816
6192 4.955449104309082
6193 4.96057653427124
6194 5.158596038818359
6195 4.950260639190674
6196 5.144295692443848
6197 5.101639747619629
6198 5.053859710693359
6199 5.1172308921813965
6200 4.981466770172119
6201 5.061331272125244
6202 4.99037504196167
6203 4.93014669418335
6204 4.974634170532227
6205 5.258315086364746
6206 4.949289321899414
6207 4.995818614959717
6208 5.080036640167236
6209 5.249493598937988
6210 4.9845685958862305
6211 4.956768989562988
6212 5.052274227142334
6213 5.004267692565918
6214 4.9453582763671875
6215 4.871899604797363
6216 5.00020694732666
6217 4.905181407928467
6218 4.86044979095459
6219 4.997347831726074
6220 5.099892616271973
6221 4.937510967254639
6222 4.908382892608643
6223 5.00331974029541
6224 4.964015007019043
6225 5.012879848480225
6226 5.003739833831787
6227 4.883487224578857
6228 4.986372947692871
6229 4.857428550720215
6230 4.952433109283447
6231 4.872730731964111
6232 5.019289493560791
6233 5.034449577331543
6234 4.910585403442383
6235 4.980611324310303
6236 4.9851837158203125
6237 4.834314823150635
6238 4.9773335456848145
6239 5.005112648010254
6240 4.901024341583252
6241 5.062711238861084
6242 5.123810768127441
6243 5.0398125648498535
6244 4.988537311553955
6245 4.935578346252441
6246 4.919332027435303
6247 5.056729793548584
6248 4.875057220458984
6249 4.934255123138428
6250 4.891232490539551
6251 4.963561058044434
6252 4.921887397766113
6253 5.02041482925415
6254 4.919592380523682
6255 4.902627944946289
6256 5.020830154418945
6257 4.9329633712768555
6258 4.989858150482178
6259 4.9408135414123535
6260 5.043157577514648
6261 5.049674987792969
6262 4.969205856323242
6263 5.080791473388672
6264 4.942276477813721
6265 4.970936298370361
6266 4.987746238708496
6267 4.942322254180908
6268 4.807901382446289
6269 5.208225250244141
6270 4.837387561798096
6271 4.956171035766602
6272 5.049177169799805
6273 5.0297441482543945
6274 5.099246025085449
6275 5.070056915283203
6276 4.936151504516602
6277 5.013417720794678
6278 4.999575614929199
6279 5.216691017150879
6280 4.973100185394287
6281 4.897395610809326
6282 4.887235641479492
6283 4.896798610687256
6284 4.9947710037231445
6285 4.930152893066406
6286 5.066523551940918
6287 4.958229064941406
6288 4.779309272766113
6289 5.050663948059082
6290 5.027671813964844
6291 5.0174736976623535
6292 4.933477401733398
6293 5.150083541870117
6294 4.864385604858398
6295 5.077712059020996
6296 4.975797653198242
6297 4.996885776519775
6298 4.935300350189209
6299 4.956103324890137
6300 5.033813953399658
6301 4.993384838104248
6302 4.885522842407227
6303 4.914967060089111
6304 5.003615856170654
6305 4.938911437988281
6306 5.048852443695068
6307 5.064865589141846
6308 4.926884651184082
6309 4.987087249755859
6310 4.968577861785889
6311 4.82617712020874
6312 4.871888160705566
6313 4.941157817840576
6314 5.12429141998291
6315 4.968114852905273
6316 4.9712395668029785
6317 4.909527778625488
6318 4.999001979827881
6319 4.921446323394775
6320 4.839573860168457
6321 4.982509613037109
6322 4.811566352844238
6323 4.902810096740723
6324 5.139580726623535
6325 4.79979133605957
6326 4.957370281219482
6327 4.957093715667725
6328 4.889273643493652
6329 4.97835636138916
6330 5.008700370788574
6331 4.904365062713623
6332 4.808532238006592
6333 5.000415802001953
6334 4.775812149047852
6335 4.888466835021973
6336 5.039120197296143
6337 4.886885643005371
6338 4.821202754974365
6339 4.812324523925781
6340 4.887950420379639
6341 5.016327857971191
6342 4.960967063903809
6343 4.863379001617432
6344 4.919188976287842
6345 5.055649757385254
6346 4.887111663818359
6347 4.949619770050049
6348 4.8804612159729
6349 4.948016166687012
6350 4.810066223144531
6351 4.864199638366699
6352 4.998197078704834
6353 4.973620414733887
6354 4.817922592163086
6355 4.761798858642578
6356 4.8280792236328125
6357 4.884697914123535
6358 5.057952880859375
6359 4.788471221923828
6360 4.871633529663086
6361 4.962824821472168
6362 4.758318901062012
6363 4.841557502746582
6364 4.948216915130615
6365 4.977069854736328
6366 4.874371528625488
6367 4.92081880569458
6368 4.7856950759887695
6369 4.861422538757324
6370 4.957548141479492
6371 4.878665924072266
6372 4.936819076538086
6373 4.923271656036377
6374 4.9055681228637695
6375 4.822413444519043
6376 4.833075523376465
6377 5.034298896789551
6378 4.853264331817627
6379 4.9172892570495605
6380 4.857967376708984
6381 4.7992753982543945
6382 4.916866302490234
6383 4.833579063415527
6384 4.9737982749938965
6385 4.794650077819824
6386 4.786367416381836
6387 4.795989036560059
6388 4.894433498382568
6389 4.882366180419922
6390 4.869556427001953
6391 4.9151835441589355
6392 4.804769515991211
6393 5.023373603820801
6394 4.900623321533203
6395 4.90924072265625
6396 4.89495849609375
6397 4.978436470031738
6398 4.943891525268555
6399 4.9817399978637695
6400 4.692757606506348
6401 4.838869571685791
6402 4.913338661193848
6403 4.8570966720581055
6404 4.938423156738281
6405 4.885707378387451
6406 4.831601142883301
6407 4.910731315612793
6408 4.801470756530762
6409 4.979511737823486
6410 4.855224609375
6411 4.914304733276367
6412 4.905030727386475
6413 4.90502405166626
6414 4.862639904022217
6415 4.9897613525390625
6416 4.873499870300293
6417 4.94265079498291
6418 4.941680908203125
6419 5.046165466308594
6420 4.941621780395508
6421 4.839435577392578
6422 4.899968147277832
6423 4.842268943786621
6424 4.898563385009766
6425 4.886441707611084
6426 4.867624759674072
6427 4.813027381896973
6428 4.862438201904297
6429 4.991176605224609
6430 4.892093181610107
6431 4.996528625488281
6432 4.917807579040527
6433 4.955023765563965
6434 4.80052375793457
6435 4.949285507202148
6436 4.77366304397583
6437 4.8956780433654785
6438 4.954898834228516
6439 5.072951316833496
6440 5.016262054443359
6441 4.841685771942139
6442 4.849733829498291
6443 4.792136192321777
6444 4.824029922485352
6445 4.9881181716918945
6446 4.948254108428955
6447 4.829098701477051
6448 4.932552814483643
6449 4.924959182739258
6450 4.876955509185791
6451 4.878015041351318
6452 4.76201057434082
6453 4.936667442321777
6454 5.002948760986328
6455 4.839568138122559
6456 4.891303539276123
6457 4.774483680725098
6458 4.891767501831055
6459 4.983901023864746
6460 4.906609535217285
6461 4.793900012969971
6462 4.808579444885254
6463 4.8325605392456055
6464 4.812423229217529
6465 4.867884635925293
6466 4.790334701538086
6467 4.787202835083008
6468 4.727177619934082
6469 4.801414489746094
6470 4.8301239013671875
6471 4.801260948181152
6472 4.772865295410156
6473 4.784887313842773
6474 4.653882026672363
6475 4.8946638107299805
6476 4.711292743682861
6477 4.79752254486084
6478 4.845468521118164
6479 4.771637916564941
6480 4.809369087219238
6481 4.875838279724121
6482 4.715429306030273
6483 4.791884422302246
6484 4.782580375671387
6485 4.718133449554443
6486 4.826237201690674
6487 4.832005500793457
6488 4.76577615737915
6489 4.71205997467041
6490 4.808680534362793
6491 4.841948509216309
6492 4.815315246582031
6493 4.686748027801514
6494 4.843971252441406
6495 4.759033679962158
6496 4.898261070251465
6497 4.781475067138672
6498 4.7579755783081055
6499 4.849210262298584
6500 4.734174728393555
6501 4.78020715713501
6502 4.912446975708008
6503 4.807965278625488
6504 4.896854877471924
6505 4.763628005981445
6506 4.799025058746338
6507 4.781814098358154
6508 4.7435150146484375
6509 4.696702003479004
6510 4.8148088455200195
6511 4.7821455001831055
6512 4.777460098266602
6513 4.683172225952148
6514 4.767695426940918
6515 4.84295654296875
6516 4.802151203155518
6517 4.725183486938477
6518 4.7669854164123535
6519 4.730109214782715
6520 4.715407371520996
6521 4.744445323944092
6522 4.809633255004883
6523 4.72482967376709
6524 4.824263572692871
6525 4.859663009643555
6526 4.687318801879883
6527 4.753917694091797
6528 4.696036338806152
6529 4.792740821838379
6530 4.743746280670166
6531 4.8541460037231445
6532 4.6715803146362305
6533 4.7150559425354
6534 4.659728050231934
6535 4.741752624511719
6536 4.94184684753418
6537 4.732665538787842
6538 4.6731109619140625
6539 4.698225975036621
6540 4.642107009887695
6541 4.747458457946777
6542 4.817806243896484
6543 4.72164249420166
6544 4.918757915496826
6545 4.651153564453125
6546 4.744406700134277
6547 4.694989204406738
6548 4.7862114906311035
6549 4.735895156860352
6550 4.634884357452393
6551 4.652318954467773
6552 4.721063613891602
6553 4.644546031951904
6554 5.016755104064941
6555 4.712546348571777
6556 4.647576808929443
6557 4.637245178222656
6558 4.87197732925415
6559 4.8226318359375
6560 4.755645751953125
6561 4.678576469421387
6562 4.875319480895996
6563 4.808225154876709
6564 4.8268632888793945
6565 4.8068437576293945
6566 4.655092239379883
6567 4.848414421081543
6568 4.668004989624023
6569 4.633018493652344
6570 4.700211048126221
6571 4.878672122955322
6572 4.622263431549072
6573 4.787031173706055
6574 4.707586765289307
6575 4.821676254272461
6576 4.648586273193359
6577 4.610445022583008
6578 4.849310874938965
6579 4.647831916809082
6580 4.549007892608643
6581 4.770383358001709
6582 4.624344825744629
6583 4.721675395965576
6584 4.738227367401123
6585 4.618690013885498
6586 4.562755584716797
6587 4.641901969909668
6588 4.636263847351074
6589 4.698936462402344
6590 4.700246810913086
6591 4.567294120788574
6592 4.743747711181641
6593 4.656139373779297
6594 4.721431732177734
6595 4.799972057342529
6596 4.794764995574951
6597 4.686373233795166
6598 4.581175804138184
6599 4.621522426605225
6600 4.644955635070801
6601 4.78956413269043
6602 4.705439567565918
6603 4.642936706542969
6604 4.7001848220825195
6605 4.788728713989258
6606 4.716046333312988
6607 4.695431709289551
6608 4.578479766845703
6609 4.7296552658081055
6610 4.689299583435059
6611 4.655708312988281
6612 4.804953575134277
6613 4.697431564331055
6614 4.806643009185791
6615 4.684878826141357
6616 4.5558695793151855
6617 4.544741630554199
6618 4.680866718292236
6619 4.636224746704102
6620 4.62531852722168
6621 4.759083271026611
6622 4.662458896636963
6623 4.685121536254883
6624 4.566269874572754
6625 4.5676727294921875
6626 4.471116065979004
6627 4.644625663757324
6628 4.503813743591309
6629 4.630819320678711
6630 4.574802398681641
6631 4.622618675231934
6632 4.677703857421875
6633 4.698103904724121
6634 4.674369812011719
6635 4.524956703186035
6636 4.610893249511719
6637 4.648420333862305
6638 4.618386745452881
6639 4.627638816833496
6640 4.589725494384766
6641 4.663708686828613
6642 4.549160003662109
6643 4.585386276245117
6644 4.608707427978516
6645 4.524964332580566
6646 4.558633804321289
6647 4.568146705627441
6648 4.677587032318115
6649 4.607933044433594
6650 4.6099748611450195
6651 4.707483291625977
6652 4.652782917022705
6653 4.658448219299316
6654 4.581152439117432
6655 4.76944637298584
6656 4.802740097045898
6657 4.60897159576416
6658 4.74254035949707
6659 4.640026092529297
6660 4.4696855545043945
6661 4.5180182456970215
6662 4.573468208312988
6663 4.773426532745361
6664 4.567232131958008
6665 4.6115007400512695
6666 4.6039910316467285
6667 4.595393657684326
6668 4.662542343139648
6669 4.565028190612793
6670 4.67182731628418
6671 4.554512023925781
6672 4.5878825187683105
6673 4.6459856033325195
6674 4.689680099487305
6675 4.635705947875977
6676 4.518770694732666
6677 4.609650611877441
6678 4.588338851928711
6679 4.471217632293701
6680 4.55982780456543
6681 4.536594390869141
6682 4.646760940551758
6683 4.622737884521484
6684 4.472053527832031
6685 4.708880424499512
6686 4.492084503173828
6687 4.612772464752197
6688 4.595824241638184
6689 4.583334922790527
6690 4.569337844848633
6691 4.529718399047852
6692 4.698788166046143
6693 4.575810432434082
6694 4.602436065673828
6695 4.585334777832031
6696 4.6376752853393555
6697 4.553231239318848
6698 4.581510543823242
6699 4.422972202301025
6700 4.579317092895508
6701 4.556897163391113
6702 4.546536922454834
6703 4.544531345367432
6704 4.577655792236328
6705 4.5209879875183105
6706 4.56820011138916
6707 4.65523099899292
6708 4.563285827636719
6709 4.480525493621826
6710 4.698720932006836
6711 4.588179588317871
6712 4.501638412475586
6713 4.639744758605957
6714 4.540179252624512
6715 4.602137565612793
6716 4.424705982208252
6717 4.507824420928955
6718 4.570100784301758
6719 4.5370283126831055
6720 4.566059112548828
6721 4.544116973876953
6722 4.633874893188477
6723 4.724574089050293
6724 4.63877010345459
6725 4.456533432006836
6726 4.4837799072265625
6727 4.580145359039307
6728 4.528531551361084
6729 4.623946666717529
6730 4.571725845336914
6731 4.523469924926758
6732 4.6103715896606445
6733 4.617048263549805
6734 4.574753761291504
6735 4.56696891784668
6736 4.540155410766602
6737 4.51045560836792
6738 4.6235551834106445
6739 4.580868721008301
6740 4.580446243286133
6741 4.560349941253662
6742 4.459183692932129
6743 4.528879165649414
6744 4.429054260253906
6745 4.5102362632751465
6746 4.511129379272461
6747 4.851552963256836
6748 4.489676475524902
6749 4.554818630218506
6750 4.594021797180176
6751 4.71074104309082
6752 4.564716815948486
6753 4.543069839477539
6754 4.618954658508301
6755 4.587619781494141
6756 4.534792900085449
6757 4.689257621765137
6758 4.469426155090332
6759 4.509631156921387
6760 4.518446445465088
6761 4.558435440063477
6762 4.541451930999756
6763 4.504647731781006
6764 4.598991394042969
6765 4.575865745544434
6766 4.513320446014404
6767 4.605202674865723
6768 4.700072288513184
6769 4.564873695373535
6770 4.603110313415527
6771 4.611824035644531
6772 4.507784843444824
6773 4.423607349395752
6774 4.570721626281738
6775 4.5573835372924805
6776 4.5369553565979
6777 4.486639976501465
6778 4.66077995300293
6779 4.563483715057373
6780 4.838576316833496
6781 4.621482849121094
6782 4.549323081970215
6783 4.489664077758789
6784 4.521204471588135
6785 4.551084518432617
6786 4.707132339477539
6787 4.624636650085449
6788 4.528689384460449
6789 4.517224311828613
6790 4.589574813842773
6791 4.736377716064453
6792 4.763400077819824
6793 4.669212341308594
6794 4.686236381530762
6795 4.5475287437438965
6796 4.577297687530518
6797 4.662534236907959
6798 4.577927589416504
6799 4.763390064239502
6800 4.603268623352051
6801 4.677853107452393
6802 4.583395004272461
6803 4.587351322174072
6804 4.62509298324585
6805 4.534897327423096
6806 4.621189594268799
6807 4.54885196685791
6808 4.814312934875488
6809 4.755205154418945
6810 4.798465251922607
6811 4.617903709411621
6812 4.614075183868408
6813 4.554384708404541
6814 4.655343055725098
6815 4.566469192504883
6816 4.555146217346191
6817 4.654572010040283
6818 4.483819961547852
6819 4.6103363037109375
6820 4.448089122772217
6821 4.5930681228637695
6822 4.4982452392578125
6823 4.647461891174316
6824 4.55079460144043
6825 4.667172908782959
6826 4.506003379821777
6827 4.429051399230957
6828 4.584773063659668
6829 4.532106399536133
6830 4.496528625488281
6831 4.548998832702637
6832 4.517472743988037
6833 4.412546157836914
6834 4.529290676116943
6835 4.467541694641113
6836 4.506272315979004
6837 4.483817100524902
6838 4.515628814697266
6839 4.379601001739502
6840 4.498735427856445
6841 4.5658278465271
6842 4.494044303894043
6843 4.528625965118408
6844 4.5055832862854
6845 4.409319877624512
6846 4.484350204467773
6847 4.672372817993164
6848 4.461833953857422
6849 4.3637495040893555
6850 4.439748764038086
6851 4.7221784591674805
6852 4.501172065734863
6853 4.50533390045166
6854 4.476836681365967
6855 4.564349174499512
6856 4.425549507141113
6857 4.502909183502197
6858 4.424102306365967
6859 4.491405487060547
6860 4.49672794342041
6861 4.490889072418213
6862 4.513067245483398
6863 4.507298469543457
6864 4.458958625793457
6865 4.5947041511535645
6866 4.477347373962402
6867 4.582401275634766
6868 4.700415134429932
6869 4.505253314971924
6870 4.450265884399414
6871 4.52552604675293
6872 4.639537334442139
6873 4.49365234375
6874 4.669341564178467
6875 4.5035858154296875
6876 4.612457275390625
6877 4.610980987548828
6878 4.647910118103027
6879 4.690959453582764
6880 4.42442512512207
6881 4.371084690093994
6882 4.591643810272217
6883 4.61578369140625
6884 4.6514739990234375
6885 4.453506946563721
6886 4.517349720001221
6887 4.482504844665527
6888 4.443903923034668
6889 4.497344017028809
6890 4.612565040588379
6891 4.577214241027832
6892 4.462793350219727
6893 4.542919158935547
6894 4.628364562988281
6895 4.597914695739746
6896 4.458051681518555
6897 4.473268985748291
6898 4.487961769104004
6899 4.564650535583496
6900 4.535557270050049
6901 4.3723530769348145
6902 4.422993183135986
6903 4.5175557136535645
6904 4.592196464538574
6905 4.657659530639648
6906 4.378983497619629
6907 4.52291202545166
6908 4.412041187286377
6909 4.411334991455078
6910 4.371190071105957
6911 4.4906206130981445
6912 4.495872974395752
6913 4.428350925445557
6914 4.603476047515869
6915 4.494498252868652
6916 4.422845840454102
6917 4.466887474060059
6918 4.43681001663208
6919 4.631163597106934
6920 4.494339942932129
6921 4.447310447692871
6922 4.546501159667969
6923 4.418262004852295
6924 4.5370564460754395
6925 4.447047233581543
6926 4.631667137145996
6927 4.4893083572387695
6928 4.361639499664307
6929 4.479729652404785
6930 4.539853096008301
6931 4.480062007904053
6932 4.383746147155762
6933 4.501102924346924
6934 4.494319915771484
6935 4.626564025878906
6936 4.550739765167236
6937 4.471005439758301
6938 4.39322566986084
6939 4.466535568237305
6940 4.355749607086182
6941 4.599302291870117
6942 4.545036315917969
6943 4.412110328674316
6944 4.416214942932129
6945 4.473973274230957
6946 4.4036760330200195
6947 4.590411186218262
6948 4.437579154968262
6949 4.449943542480469
6950 4.473928451538086
6951 4.454188346862793
6952 4.416137218475342
6953 4.36397647857666
6954 4.361469268798828
6955 4.390820503234863
6956 4.57911491394043
6957 4.406988143920898
6958 4.36449670791626
6959 4.495579719543457
6960 4.3713531494140625
6961 4.556474208831787
6962 4.425472259521484
6963 4.495466232299805
6964 4.488775253295898
6965 4.538824558258057
6966 4.502196311950684
6967 4.469503879547119
6968 4.585047245025635
6969 4.441553592681885
6970 4.492908477783203
6971 4.429121494293213
6972 4.431981563568115
6973 4.527382850646973
6974 4.353113651275635
6975 4.554588317871094
6976 4.48537015914917
6977 4.473782539367676
6978 4.467010021209717
6979 4.50587272644043
6980 4.442985534667969
6981 4.358292102813721
6982 4.476419448852539
6983 4.518743515014648
6984 4.490103721618652
6985 4.4177093505859375
6986 4.543087005615234
6987 4.466001510620117
6988 4.630685329437256
6989 4.479540824890137
6990 4.525383472442627
6991 4.402979373931885
6992 4.352776527404785
6993 4.350283622741699
6994 4.437203407287598
6995 4.383151054382324
6996 4.522560119628906
6997 4.455320358276367
6998 4.3750786781311035
6999 4.464163303375244
7000 4.406083106994629
7001 4.4094343185424805
7002 4.4036736488342285
7003 4.4948954582214355
7004 4.314130783081055
7005 4.336386680603027
7006 4.4112420082092285
7007 4.393307209014893
7008 4.576887130737305
7009 4.429038047790527
7010 4.516603469848633
7011 4.449835300445557
7012 4.39332389831543
7013 4.442358493804932
7014 4.41478157043457
7015 4.374203681945801
7016 4.463714599609375
7017 4.501805782318115
7018 4.4843244552612305
7019 4.409172058105469
7020 4.477778911590576
7021 4.332986354827881
7022 4.522150993347168
7023 4.503782749176025
7024 4.356634140014648
7025 4.435886859893799
7026 4.467095375061035
7027 4.4413604736328125
7028 4.5460052490234375
7029 4.355950355529785
7030 4.586050033569336
7031 4.344017505645752
7032 4.376842975616455
7033 4.356697082519531
7034 4.397838592529297
7035 4.365437030792236
7036 4.38200569152832
7037 4.490664482116699
7038 4.3784050941467285
7039 4.817131519317627
7040 4.507357597351074
7041 4.554081916809082
7042 4.347182750701904
7043 4.495635032653809
7044 4.247936248779297
7045 4.325029373168945
7046 4.535427093505859
7047 4.709922790527344
7048 4.642102241516113
7049 4.493643760681152
7050 4.352710723876953
7051 4.4276275634765625
7052 4.406097412109375
7053 4.398594856262207
7054 4.371186256408691
7055 4.374733924865723
7056 4.4674530029296875
7057 4.394209861755371
7058 4.600754737854004
7059 4.394713401794434
7060 4.401889801025391
7061 4.609830856323242
7062 4.35653829574585
7063 4.424709320068359
7064 4.30427885055542
7065 4.421684265136719
7066 4.348361968994141
7067 4.539247989654541
7068 4.405707836151123
7069 4.434412956237793
7070 4.352234840393066
7071 4.457947731018066
7072 4.448824882507324
7073 4.458818435668945
7074 4.45731258392334
7075 4.420992851257324
7076 4.407184600830078
7077 4.313755035400391
7078 4.413877487182617
7079 4.391698837280273
7080 4.311634540557861
7081 4.3364386558532715
7082 4.404401779174805
7083 4.355745315551758
7084 4.40602970123291
7085 4.415482044219971
7086 4.378703594207764
7087 4.431707382202148
7088 4.483465194702148
7089 4.398295879364014
7090 4.336665630340576
7091 4.3875932693481445
7092 4.463823318481445
7093 4.45108699798584
7094 4.53160285949707
7095 4.348814487457275
7096 4.4278340339660645
7097 4.335328578948975
7098 4.3253889083862305
7099 4.319297790527344
7100 4.312991142272949
7101 4.4549102783203125
7102 4.349348545074463
7103 4.331826686859131
7104 4.343784332275391
7105 4.27201509475708
7106 4.442892551422119
7107 4.3154215812683105
7108 4.39290189743042
7109 4.394843578338623
7110 4.464121341705322
7111 4.412771701812744
7112 4.426371097564697
7113 4.504904270172119
7114 4.649224281311035
7115 4.3979387283325195
7116 4.362526893615723
7117 4.353707313537598
7118 4.378949165344238
7119 4.355669021606445
7120 4.547486305236816
7121 4.388280868530273
7122 4.347790718078613
7123 4.3357253074646
7124 4.367084503173828
7125 4.346161842346191
7126 4.407248020172119
7127 4.308509826660156
7128 4.414907932281494
7129 4.400115489959717
7130 4.622903823852539
7131 4.424820423126221
7132 4.378422737121582
7133 4.412116050720215
7134 4.336906433105469
7135 4.451358795166016
7136 4.4618940353393555
7137 4.360292911529541
7138 4.375649452209473
7139 4.38688325881958
7140 4.491910457611084
7141 4.358427047729492
7142 4.419101715087891
7143 4.419079780578613
7144 4.516534805297852
7145 4.317324638366699
7146 4.401125907897949
7147 4.543936252593994
7148 4.55689811706543
7149 4.4004669189453125
7150 4.44140625
7151 4.336174964904785
7152 4.353314399719238
7153 4.366353988647461
7154 4.465710639953613
7155 4.348626136779785
7156 4.34158992767334
7157 4.51198673248291
7158 4.470190525054932
7159 4.297486305236816
7160 4.53238582611084
7161 4.341248512268066
7162 4.391521453857422
7163 4.376143455505371
7164 4.260004997253418
7165 4.438084602355957
7166 4.479732990264893
7167 4.416077136993408
7168 4.307588577270508
7169 4.362496852874756
7170 4.337299823760986
7171 4.398952484130859
7172 4.351448059082031
7173 4.338552474975586
7174 4.423245429992676
7175 4.4193010330200195
7176 4.3505048751831055
7177 4.3026299476623535
7178 4.347369194030762
7179 4.381258010864258
7180 4.294875144958496
7181 4.4437360763549805
7182 4.359836578369141
7183 4.295078277587891
7184 4.367974281311035
7185 4.368776798248291
7186 4.2941694259643555
7187 4.346303462982178
7188 4.418086051940918
7189 4.337503433227539
7190 4.292404651641846
7191 4.356857776641846
7192 4.308992862701416
7193 4.260336399078369
7194 4.394070625305176
7195 4.347835540771484
7196 4.350741386413574
7197 4.282855987548828
7198 4.352860450744629
7199 4.345788478851318
7200 4.312938690185547
7201 4.32442569732666
7202 4.311252593994141
7203 4.270330905914307
7204 4.343647480010986
7205 4.411989212036133
7206 4.422697067260742
7207 4.454265594482422
7208 4.3835015296936035
7209 4.417447090148926
7210 4.361494541168213
7211 4.410821437835693
7212 4.409992218017578
7213 4.399828910827637
7214 4.415509223937988
7215 4.389711856842041
7216 4.4402546882629395
7217 4.376627445220947
7218 4.351128578186035
7219 4.443820953369141
7220 4.3132805824279785
7221 4.468816757202148
7222 4.240879535675049
7223 4.35984992980957
7224 4.397895812988281
7225 4.519416332244873
7226 4.347384452819824
7227 4.450667858123779
7228 4.438886642456055
7229 4.3705596923828125
7230 4.267024040222168
7231 4.387420654296875
7232 4.453639030456543
7233 4.430152416229248
7234 4.4419965744018555
7235 4.381146430969238
7236 4.3456315994262695
7237 4.3451080322265625
7238 4.297033786773682
7239 4.405727386474609
7240 4.551272392272949
7241 4.32663106918335
7242 4.345162391662598
7243 4.365212440490723
7244 4.284873962402344
7245 4.449936389923096
7246 4.333254814147949
7247 4.341167449951172
7248 4.360672950744629
7249 4.357406139373779
7250 4.407054424285889
7251 4.393860816955566
7252 4.3933563232421875
7253 4.337641716003418
7254 4.325020790100098
7255 4.353386878967285
7256 4.393307209014893
7257 4.199621677398682
7258 4.3104248046875
7259 4.335165977478027
7260 4.307246685028076
7261 4.429020881652832
7262 4.301692962646484
7263 4.325171947479248
7264 4.247718334197998
7265 4.337919235229492
7266 4.387137413024902
7267 4.325109004974365
7268 4.322483062744141
7269 4.275727272033691
7270 4.410895824432373
7271 4.295412063598633
7272 4.332939147949219
7273 4.40108585357666
7274 4.316593170166016
7275 4.361885070800781
7276 4.382918357849121
7277 4.386342525482178
7278 4.4039306640625
7279 4.3488922119140625
7280 4.330354690551758
7281 4.306820869445801
7282 4.359261512756348
7283 4.380962371826172
7284 4.346189498901367
7285 4.3302903175354
7286 4.333767890930176
7287 4.436613082885742
7288 4.430304527282715
7289 4.32879638671875
7290 4.252033710479736
7291 4.310449600219727
7292 4.419613361358643
7293 4.4257402420043945
7294 4.224413871765137
7295 4.3460845947265625
7296 4.267241477966309
7297 4.342447280883789
7298 4.3078413009643555
7299 4.3053693771362305
7300 4.32047176361084
7301 4.265990257263184
7302 4.364561080932617
7303 4.3353705406188965
7304 4.370430946350098
7305 4.446085453033447
7306 4.257970809936523
7307 4.3828935623168945
7308 4.2439680099487305
7309 4.254034042358398
7310 4.2810797691345215
7311 4.3131632804870605
7312 4.248930931091309
7313 4.298562049865723
7314 4.320947170257568
7315 4.165766716003418
7316 4.316744804382324
7317 4.432976722717285
7318 4.252220153808594
7319 4.300463676452637
7320 4.32182502746582
7321 4.3364057540893555
7322 4.274144172668457
7323 4.363640308380127
7324 4.227811336517334
7325 4.243269920349121
7326 4.275528907775879
7327 4.281089782714844
7328 4.344701766967773
7329 4.362646579742432
7330 4.24311637878418
7331 4.361924171447754
7332 4.290910720825195
7333 4.324462890625
7334 4.376519680023193
7335 4.318883895874023
7336 4.313918113708496
7337 4.294488906860352
7338 4.409382343292236
7339 4.224644184112549
7340 4.340537071228027
7341 4.251452445983887
7342 4.2718186378479
7343 4.387197494506836
7344 4.376132011413574
7345 4.339914321899414
7346 4.386307716369629
7347 4.321770668029785
7348 4.403597831726074
7349 4.306614875793457
7350 4.318727970123291
7351 4.285543918609619
7352 4.229866981506348
7353 4.253350257873535
7354 4.320768356323242
7355 4.362236022949219
7356 4.408518314361572
7357 4.228178024291992
7358 4.266382694244385
7359 4.250050067901611
7360 4.348039627075195
7361 4.222426414489746
7362 4.305974960327148
7363 4.251967906951904
7364 4.256387233734131
7365 4.257093906402588
7366 4.253578186035156
7367 4.293664932250977
7368 4.381166458129883
7369 4.337384223937988
7370 4.296290397644043
7371 4.338284015655518
7372 4.359136581420898
7373 4.347725868225098
7374 4.250388145446777
7375 4.404819011688232
7376 4.269865989685059
7377 4.271527290344238
7378 4.186317443847656
7379 4.263452053070068
7380 4.256077766418457
7381 4.358514785766602
7382 4.297184944152832
7383 4.240833282470703
7384 4.196948051452637
7385 4.3183746337890625
7386 4.304819107055664
7387 4.194071292877197
7388 4.229984283447266
7389 4.283809185028076
7390 4.283470153808594
7391 4.244845390319824
7392 4.246265411376953
7393 4.247141361236572
7394 4.300449848175049
7395 4.341375350952148
7396 4.202066421508789
7397 4.296598434448242
7398 4.311649799346924
7399 4.232193946838379
7400 4.298213958740234
7401 4.368253707885742
7402 4.431718826293945
7403 4.4040374755859375
7404 4.2994279861450195
7405 4.220948696136475
7406 4.159319877624512
7407 4.333655834197998
7408 4.250504016876221
7409 4.2376861572265625
7410 4.2172698974609375
7411 4.339354515075684
7412 4.3166422843933105
7413 4.206293106079102
7414 4.33552360534668
7415 4.295425891876221
7416 4.279507637023926
7417 4.268520355224609
7418 4.4211907386779785
7419 4.188875198364258
7420 4.211833953857422
7421 4.149991989135742
7422 4.320518493652344
7423 4.317914009094238
7424 4.218470573425293
7425 4.230699062347412
7426 4.2061052322387695
7427 4.246682167053223
7428 4.25463342666626
7429 4.266214847564697
7430 4.231075286865234
7431 4.242191314697266
7432 4.212380409240723
7433 4.284083366394043
7434 4.381198883056641
7435 4.281313419342041
7436 4.24852991104126
7437 4.142419338226318
7438 4.273812770843506
7439 4.211108684539795
7440 4.224419593811035
7441 4.366222381591797
7442 4.1628804206848145
7443 4.280396461486816
7444 4.322707653045654
7445 4.12074089050293
7446 4.157275199890137
7447 4.138317584991455
7448 4.350547790527344
7449 4.153665542602539
7450 4.231472969055176
7451 4.190300941467285
7452 4.18142032623291
7453 4.207491874694824
7454 4.248715400695801
7455 4.147193431854248
7456 4.348690032958984
7457 4.230131149291992
7458 4.216680526733398
7459 4.221693992614746
7460 4.263376712799072
7461 4.135217666625977
7462 4.276098251342773
7463 4.171460151672363
7464 4.184412956237793
7465 4.141417026519775
7466 4.194091796875
7467 4.229146480560303
7468 4.243788242340088
7469 4.19337272644043
7470 4.252926826477051
7471 4.2982025146484375
7472 4.199533939361572
7473 4.208394527435303
7474 4.149094581604004
7475 4.262377738952637
7476 4.1714982986450195
7477 4.181419372558594
7478 4.121821880340576
7479 4.152697563171387
7480 4.201765060424805
7481 4.220725059509277
7482 4.1852521896362305
7483 4.279242038726807
7484 4.25612735748291
7485 4.239752769470215
7486 4.209238052368164
7487 4.180718898773193
7488 4.208182334899902
7489 4.309260368347168
7490 4.16663932800293
7491 4.255401611328125
7492 4.160872459411621
7493 4.3896894454956055
7494 4.255675792694092
7495 4.194180965423584
7496 4.258477687835693
7497 4.123825550079346
7498 4.097743511199951
7499 4.142570972442627
7500 4.11822509765625
7501 4.14885139465332
7502 4.244103908538818
7503 4.224947929382324
7504 4.351229667663574
7505 4.1178388595581055
7506 4.043158531188965
7507 4.257221221923828
7508 4.2442097663879395
7509 4.172025680541992
7510 4.3941330909729
7511 4.231424331665039
7512 4.181963920593262
7513 4.254393577575684
7514 4.229477882385254
7515 4.235480785369873
7516 4.177947521209717
7517 4.234210014343262
7518 4.1850786209106445
7519 4.127138614654541
7520 4.196333885192871
7521 4.096959114074707
7522 4.202754020690918
7523 4.182578086853027
7524 4.195843696594238
7525 4.124049186706543
7526 4.234370231628418
7527 4.2026214599609375
7528 4.243628025054932
7529 4.3098344802856445
7530 4.454216003417969
7531 4.302773475646973
7532 4.118448257446289
7533 4.283109664916992
7534 4.162684917449951
7535 4.1546950340271
7536 4.176813125610352
7537 4.215766429901123
7538 4.144023895263672
7539 4.179101467132568
7540 4.235466003417969
7541 4.217767238616943
7542 4.422636032104492
7543 4.4628496170043945
7544 4.207467079162598
7545 4.101028919219971
7546 4.166215896606445
7547 4.219258785247803
7548 4.3321533203125
7549 4.252784729003906
7550 4.16633415222168
7551 4.252224922180176
7552 4.5865302085876465
7553 4.341286659240723
7554 4.2450270652771
7555 4.24135684967041
7556 4.216492652893066
7557 4.165247917175293
7558 4.29521369934082
7559 4.160414218902588
7560 4.244148254394531
7561 4.302112579345703
7562 4.221376419067383
7563 4.28385066986084
7564 4.373309135437012
7565 4.359598159790039
7566 4.229980945587158
7567 4.220196723937988
7568 4.265777587890625
7569 4.1554999351501465
7570 4.220580577850342
7571 4.239648818969727
7572 4.241549968719482
7573 4.2230224609375
7574 4.277390956878662
7575 4.411091327667236
7576 4.180484771728516
7577 4.324108123779297
7578 4.215032577514648
7579 4.248006820678711
7580 4.499336242675781
7581 4.225404262542725
7582 4.211905479431152
7583 4.380353927612305
7584 4.245769500732422
7585 4.256407737731934
7586 4.419765949249268
7587 4.36906623840332
7588 4.290178298950195
7589 4.208674907684326
7590 4.174922466278076
7591 4.131679534912109
7592 4.205206394195557
7593 4.209324836730957
7594 4.362926959991455
7595 4.227766036987305
7596 4.295222282409668
7597 4.355370998382568
7598 4.311060905456543
7599 4.205377578735352
7600 4.215291976928711
7601 4.219360828399658
7602 4.272008895874023
7603 4.227914810180664
7604 4.203436374664307
7605 4.22960090637207
7606 4.289300918579102
7607 4.426752090454102
7608 4.235147476196289
7609 4.538334369659424
7610 4.19746732711792
7611 4.430205345153809
7612 4.2640886306762695
7613 4.216968536376953
7614 4.437807559967041
7615 4.33489990234375
7616 4.210019111633301
7617 4.340633392333984
7618 4.3471293449401855
7619 4.283662796020508
7620 4.253887176513672
7621 4.276920318603516
7622 4.234119415283203
7623 4.268685340881348
7624 4.471466064453125
7625 4.177242755889893
7626 4.216320037841797
7627 4.217524528503418
7628 4.266757488250732
7629 4.4118452072143555
7630 4.317574977874756
7631 4.307771682739258
7632 4.22036600112915
7633 4.300540924072266
7634 4.271273612976074
7635 4.247876167297363
7636 4.36187744140625
7637 4.231431007385254
7638 4.182968616485596
7639 4.245865345001221
7640 4.17270565032959
7641 4.283458232879639
7642 4.3322553634643555
7643 4.370416641235352
7644 4.134561538696289
7645 4.263007164001465
7646 4.193984031677246
7647 4.195335865020752
7648 4.254332542419434
7649 4.1131181716918945
7650 4.200638771057129
7651 4.264764308929443
7652 4.184179306030273
7653 4.237775802612305
7654 4.246011734008789
7655 4.28308629989624
7656 4.221269607543945
7657 4.27177619934082
7658 4.219675064086914
7659 4.249079704284668
7660 4.18057107925415
7661 4.248754024505615
7662 4.259134769439697
7663 4.333794593811035
7664 4.186599254608154
7665 4.218224048614502
7666 4.152414798736572
7667 4.1992902755737305
7668 4.249790668487549
7669 4.191410064697266
7670 4.145023345947266
7671 4.1820573806762695
7672 4.417334079742432
7673 4.20088005065918
7674 4.179686546325684
7675 4.220123767852783
7676 4.125162601470947
7677 4.217647552490234
7678 4.162415981292725
7679 4.223644256591797
7680 4.273577690124512
7681 4.275339126586914
7682 4.342095375061035
7683 4.193450450897217
7684 4.203587532043457
7685 4.187493324279785
7686 4.178484916687012
7687 4.185561656951904
7688 4.25407075881958
7689 4.24558162689209
7690 4.178811550140381
7691 4.178324222564697
7692 4.185750961303711
7693 4.260017395019531
7694 4.2720160484313965
7695 4.114112854003906
7696 4.137384414672852
7697 4.126405715942383
7698 4.224438190460205
7699 4.2302961349487305
7700 4.314229965209961
7701 4.213490962982178
7702 4.207721710205078
7703 4.099581718444824
7704 4.108369827270508
7705 4.268266201019287
7706 4.428304195404053
7707 4.216348648071289
7708 4.134843349456787
7709 4.1392436027526855
7710 4.194581031799316
7711 4.251157283782959
7712 4.09943151473999
7713 4.09368896484375
7714 4.105865478515625
7715 4.449881553649902
7716 4.240473747253418
7717 4.211715221405029
7718 4.36486291885376
7719 4.207109451293945
7720 4.229671955108643
7721 4.307279109954834
7722 4.165220260620117
7723 4.166482448577881
7724 4.285143852233887
7725 4.153835296630859
7726 4.272049427032471
7727 4.162760257720947
7728 4.346392631530762
7729 4.255957126617432
7730 4.325435638427734
7731 4.207658290863037
7732 4.172630310058594
7733 4.203537940979004
7734 4.264189720153809
7735 4.204953670501709
7736 4.212935447692871
7737 4.2605695724487305
7738 4.296309947967529
7739 4.255222797393799
7740 4.197901725769043
7741 4.294442653656006
7742 4.329378128051758
7743 4.174482822418213
7744 4.279414653778076
7745 4.163901329040527
7746 4.234658718109131
7747 4.230716228485107
7748 4.1638336181640625
7749 4.110212326049805
7750 4.204770088195801
7751 4.2750115394592285
7752 4.119207859039307
7753 4.217648029327393
7754 4.240889072418213
7755 4.17708683013916
7756 4.252741813659668
7757 4.127803325653076
7758 4.33354377746582
7759 4.080929756164551
7760 4.272559642791748
7761 4.284430503845215
7762 4.211339473724365
7763 4.157106399536133
7764 4.188802719116211
7765 4.111300468444824
7766 4.33655309677124
7767 4.1348371505737305
7768 4.215092182159424
7769 4.281500339508057
7770 4.21130895614624
7771 4.185656547546387
7772 4.190541744232178
7773 4.183012962341309
7774 4.1342573165893555
7775 4.1745147705078125
7776 4.241853713989258
7777 4.128514289855957
7778 4.175477027893066
7779 4.25948429107666
7780 4.16077995300293
7781 4.215305328369141
7782 4.135441780090332
7783 4.202000141143799
7784 4.16487455368042
7785 4.1051788330078125
7786 4.297593593597412
7787 4.09510612487793
7788 4.241031169891357
7789 4.134385108947754
7790 4.122344970703125
7791 4.130406379699707
7792 4.203671455383301
7793 4.178775787353516
7794 4.155085563659668
7795 4.324590682983398
7796 4.172008514404297
7797 4.190176010131836
7798 4.205896377563477
7799 4.095379829406738
7800 4.173488616943359
7801 4.143406867980957
7802 4.205123424530029
7803 4.180588722229004
7804 4.129690647125244
7805 4.169991493225098
7806 4.170064926147461
7807 4.2544050216674805
7808 4.18690299987793
7809 4.200685024261475
7810 4.122521877288818
7811 4.079794883728027
7812 4.153290748596191
7813 4.089261054992676
7814 4.169232368469238
7815 4.179706573486328
7816 4.334653854370117
7817 4.107694625854492
7818 4.117280006408691
7819 4.1060638427734375
7820 4.150015830993652
7821 4.116352081298828
7822 4.205479621887207
7823 4.170419692993164
7824 4.149558067321777
7825 4.209038734436035
7826 4.337218284606934
7827 4.194828033447266
7828 4.158280372619629
7829 4.235146522521973
7830 4.14847469329834
7831 4.145171642303467
7832 4.106983184814453
7833 4.115457057952881
7834 4.171450138092041
7835 4.296665191650391
7836 4.179364204406738
7837 3.9885053634643555
7838 4.201803684234619
7839 4.0919718742370605
7840 4.091949939727783
7841 4.141674995422363
7842 4.087111473083496
7843 4.281752586364746
7844 4.176602363586426
7845 4.184144020080566
7846 4.224233627319336
7847 4.171563148498535
7848 4.10531759262085
7849 4.153873443603516
7850 4.161083221435547
7851 4.184358596801758
7852 4.185445785522461
7853 4.08225154876709
7854 4.177916049957275
7855 4.109609603881836
7856 4.155372619628906
7857 4.083669185638428
7858 4.088061332702637
7859 4.117319583892822
7860 4.06823205947876
7861 4.091495513916016
7862 4.176892280578613
7863 4.06711483001709
7864 4.0866169929504395
7865 4.228060722351074
7866 4.2219953536987305
7867 4.208057403564453
7868 4.1888017654418945
7869 4.18398380279541
7870 4.19537878036499
7871 4.170160293579102
7872 4.143270492553711
7873 4.370565891265869
7874 4.3158159255981445
7875 4.175318241119385
7876 4.074061393737793
7877 4.10711669921875
7878 4.171801567077637
7879 4.112063407897949
7880 4.19052267074585
7881 4.136536598205566
7882 4.150393009185791
7883 4.204253196716309
7884 4.121186256408691
7885 4.128533363342285
7886 4.161623954772949
7887 4.092757225036621
7888 4.152186393737793
7889 4.172622203826904
7890 4.143458366394043
7891 4.115952491760254
7892 4.129146575927734
7893 4.140758514404297
7894 4.1273579597473145
7895 4.280548572540283
7896 4.066478252410889
7897 4.174010276794434
7898 4.13883113861084
7899 4.1103515625
7900 4.212299823760986
7901 4.088879585266113
7902 4.066385269165039
7903 4.101066589355469
7904 4.122916221618652
7905 4.102108478546143
7906 4.13099479675293
7907 4.1019062995910645
7908 4.164132595062256
7909 4.078130722045898
7910 4.253254413604736
7911 4.114464282989502
7912 4.14204216003418
7913 4.088695049285889
7914 4.0785064697265625
7915 4.30292272567749
7916 4.085776329040527
7917 4.078012943267822
7918 4.182070732116699
7919 4.0173020362854
7920 4.1439409255981445
7921 4.138514518737793
7922 4.067293167114258
7923 4.2857584953308105
7924 4.133859634399414
7925 4.059566497802734
7926 4.116607666015625
7927 4.055141448974609
7928 4.1292572021484375
7929 4.346299648284912
7930 4.119865417480469
7931 4.121136665344238
7932 4.089388847351074
7933 4.143106937408447
7934 4.07918643951416
7935 4.195070266723633
7936 4.131396293640137
7937 4.09925651550293
7938 4.043994903564453
7939 4.166533470153809
7940 4.185978889465332
7941 4.178037643432617
7942 4.150703430175781
7943 4.063681602478027
7944 4.134810924530029
7945 4.160719871520996
7946 4.1601481437683105
7947 4.116918087005615
7948 4.234767913818359
7949 4.133693695068359
7950 4.104436874389648
7951 4.173312187194824
7952 4.1618571281433105
7953 4.113645553588867
7954 4.019332408905029
7955 4.103262424468994
7956 4.207022666931152
7957 4.121642112731934
7958 4.054388999938965
7959 4.154701232910156
7960 4.1096577644348145
7961 4.186190605163574
7962 4.237914085388184
7963 4.194728851318359
7964 4.115863800048828
7965 4.092312812805176
7966 4.105291366577148
7967 4.093229293823242
7968 3.954465389251709
7969 4.081854820251465
7970 4.094756126403809
7971 4.1372971534729
7972 4.136048316955566
7973 4.17114782333374
7974 4.173547267913818
7975 3.9809279441833496
7976 4.149168014526367
7977 4.042726516723633
7978 4.081466197967529
7979 4.076690673828125
7980 4.032476425170898
7981 4.220343589782715
7982 4.09775972366333
7983 4.1382951736450195
7984 4.129638195037842
7985 4.146122455596924
7986 4.008096218109131
7987 4.1311469078063965
7988 4.185518741607666
7989 4.266275405883789
7990 4.055925369262695
7991 4.024447441101074
7992 4.030582427978516
7993 4.018141746520996
7994 4.068220138549805
7995 4.269412517547607
7996 4.132960319519043
7997 4.048450469970703
7998 4.142149925231934
7999 4.177463531494141
8000 4.19795560836792
8001 4.039868354797363
8002 4.080251216888428
8003 4.1200714111328125
8004 3.984891891479492
8005 4.069774150848389
8006 4.062350273132324
8007 4.087654113769531
8008 4.21091365814209
8009 4.041129112243652
8010 4.148713111877441
8011 4.122738361358643
8012 3.951169490814209
8013 4.040022373199463
8014 4.109063148498535
8015 4.090420722961426
8016 4.035655498504639
8017 4.069750785827637
8018 4.090999603271484
8019 4.214560508728027
8020 4.027019500732422
8021 4.173944473266602
8022 4.021081924438477
8023 3.967637062072754
8024 3.9776370525360107
8025 4.128261566162109
8026 4.042308807373047
8027 4.139659404754639
8028 4.064807891845703
8029 4.144153118133545
8030 4.1212639808654785
8031 4.115296363830566
8032 4.195507049560547
8033 4.097611427307129
8034 4.0895490646362305
8035 4.073997497558594
8036 4.088984489440918
8037 4.018585205078125
8038 4.052785873413086
8039 4.072312355041504
8040 3.9725465774536133
8041 4.068697929382324
8042 4.217219829559326
8043 4.152526378631592
8044 4.149080276489258
8045 4.061933994293213
8046 4.053542137145996
8047 4.1512250900268555
8048 4.051731109619141
8049 4.041465759277344
8050 4.0947723388671875
8051 4.0168046951293945
8052 4.0545525550842285
8053 4.017169952392578
8054 4.049027442932129
8055 4.079834938049316
8056 4.145779609680176
8057 4.088602066040039
8058 4.104910850524902
8059 4.081454277038574
8060 4.075564861297607
8061 4.12581729888916
8062 4.077000617980957
8063 4.233264446258545
8064 4.143778324127197
8065 4.224321365356445
8066 4.142021656036377
8067 4.041130065917969
8068 4.128522872924805
8069 4.087785720825195
8070 4.06352424621582
8071 4.081578254699707
8072 4.186507701873779
8073 4.0690598487854
8074 4.304327964782715
8075 4.051328659057617
8076 3.998591899871826
8077 4.106238842010498
8078 4.073186874389648
8079 4.070934295654297
8080 4.223235130310059
8081 4.097157001495361
8082 4.054865837097168
8083 4.110462188720703
8084 4.081956386566162
8085 4.157894134521484
8086 4.086605072021484
8087 4.223973751068115
8088 4.099262237548828
8089 4.13524055480957
8090 4.105781555175781
8091 4.120645523071289
8092 4.105183124542236
8093 4.031586647033691
8094 4.085036754608154
8095 4.052487850189209
8096 4.117486000061035
8097 4.065723419189453
8098 4.202775955200195
8099 4.262102127075195
8100 4.2044878005981445
8101 4.191436767578125
8102 4.0294952392578125
8103 4.146373748779297
8104 4.102964401245117
8105 4.060826778411865
8106 4.005893707275391
8107 4.07351016998291
8108 4.160338878631592
8109 4.169521808624268
8110 4.191720008850098
8111 4.211287498474121
8112 4.021355628967285
8113 4.165812015533447
8114 4.060894012451172
8115 4.054449081420898
8116 4.173803806304932
8117 4.069504737854004
8118 4.134090423583984
8119 4.06788969039917
8120 4.146340847015381
8121 4.081879138946533
8122 4.169277191162109
8123 4.096090793609619
8124 4.065882682800293
8125 4.1189374923706055
8126 4.143832206726074
8127 4.2223405838012695
8128 4.139867782592773
8129 4.068964004516602
8130 4.164654731750488
8131 4.094830513000488
8132 4.075571060180664
8133 4.161662578582764
8134 4.032743453979492
8135 4.177703857421875
8136 4.135800838470459
8137 4.262413024902344
8138 4.319182395935059
8139 4.0486040115356445
8140 4.3202738761901855
8141 4.062178611755371
8142 4.083550453186035
8143 4.045894622802734
8144 4.058785915374756
8145 4.0584397315979
8146 4.167285919189453
8147 4.248437881469727
8148 4.196048736572266
8149 4.149999618530273
8150 4.10246467590332
8151 4.047772407531738
8152 4.242550373077393
8153 4.195057392120361
8154 4.117892265319824
8155 4.027275085449219
8156 4.454990386962891
8157 4.0049872398376465
8158 4.159450531005859
8159 4.159793853759766
8160 4.1944146156311035
8161 4.083213806152344
8162 4.170706748962402
8163 4.0732831954956055
8164 4.071775913238525
8165 4.139582633972168
8166 4.348969459533691
8167 4.020742416381836
8168 4.077064037322998
8169 4.078140735626221
8170 4.129505157470703
8171 4.071035385131836
8172 4.173716068267822
8173 4.09033203125
8174 4.104278087615967
8175 4.203948497772217
8176 4.166700839996338
8177 4.147949695587158
8178 4.130655288696289
8179 4.040028095245361
8180 4.079045295715332
8181 4.045551300048828
8182 4.25050163269043
8183 4.166860580444336
8184 4.097585201263428
8185 4.037143707275391
8186 4.058279991149902
8187 4.031750202178955
8188 4.0735321044921875
8189 4.173357009887695
8190 4.161583423614502
8191 4.201468467712402
8192 4.172080993652344
8193 4.203244209289551
8194 4.1462297439575195
8195 4.204016208648682
8196 4.132626056671143
8197 4.090333938598633
8198 4.018650054931641
8199 4.058968544006348
8200 4.205535888671875
8201 4.1498122215271
8202 4.135678291320801
8203 4.198141574859619
8204 4.053342819213867
8205 4.111647605895996
8206 4.058651447296143
8207 4.067798614501953
8208 4.05980920791626
8209 4.154504776000977
8210 4.088136672973633
8211 4.062192916870117
8212 3.9694271087646484
8213 4.192485332489014
8214 4.116552829742432
8215 4.228557109832764
8216 4.029884338378906
8217 4.135567665100098
8218 4.139671325683594
8219 4.108513832092285
8220 4.038690567016602
8221 4.3789448738098145
8222 4.103458404541016
8223 4.088071346282959
8224 4.092203617095947
8225 4.046958923339844
8226 4.044275760650635
8227 4.203734874725342
8228 4.117318153381348
8229 4.113519191741943
8230 4.083466529846191
8231 4.102326393127441
8232 4.143372058868408
8233 4.323764324188232
8234 4.180263519287109
8235 4.078137397766113
8236 4.113875389099121
8237 4.203155040740967
8238 4.081605911254883
8239 4.137608528137207
8240 4.163850784301758
8241 4.114493370056152
8242 4.234293460845947
8243 4.034116744995117
8244 4.212418556213379
8245 4.229822635650635
8246 4.055794715881348
8247 4.138232707977295
8248 4.04937744140625
8249 4.154536247253418
8250 4.129397392272949
8251 4.108484268188477
8252 4.103413105010986
8253 4.053760528564453
8254 4.158422470092773
8255 4.036528587341309
8256 4.165928840637207
8257 4.194169521331787
8258 4.030840873718262
8259 4.100935935974121
8260 4.13614559173584
8261 4.12996768951416
8262 4.134767532348633
8263 4.0807271003723145
8264 4.070558071136475
8265 4.103884220123291
8266 4.214855194091797
8267 4.341923713684082
8268 4.18168306350708
8269 4.19699764251709
8270 4.072668075561523
8271 4.154498100280762
8272 4.084206581115723
8273 4.109696388244629
8274 4.02396297454834
8275 3.9919471740722656
8276 4.250920295715332
8277 4.090579986572266
8278 4.024594306945801
8279 4.103168487548828
8280 4.1765007972717285
8281 4.105208396911621
8282 4.025111198425293
8283 4.122687339782715
8284 4.0653605461120605
8285 4.096258640289307
8286 4.172930717468262
8287 4.197755813598633
8288 4.181732654571533
8289 3.9730608463287354
8290 4.128795623779297
8291 4.078768730163574
8292 4.008106231689453
8293 4.012444496154785
8294 4.117105484008789
8295 4.055459499359131
8296 4.168822288513184
8297 4.138552665710449
8298 4.111062049865723
8299 4.072373390197754
8300 4.106570243835449
8301 4.036216735839844
8302 4.306941032409668
8303 4.194789886474609
8304 4.08267879486084
8305 4.118696689605713
8306 4.06269645690918
8307 4.043589115142822
8308 4.102358818054199
8309 4.053583145141602
8310 4.102755546569824
8311 4.140390872955322
8312 4.025810241699219
8313 4.057526588439941
8314 4.0991058349609375
8315 4.124203205108643
8316 4.100987911224365
8317 4.020939826965332
8318 4.158360481262207
8319 4.062990188598633
8320 4.147871971130371
8321 4.120792388916016
8322 4.098355293273926
8323 4.090335369110107
8324 4.106550216674805
8325 4.269434452056885
8326 4.067766189575195
8327 4.04848051071167
8328 4.011889934539795
8329 4.174345016479492
8330 3.998692274093628
8331 4.083327770233154
8332 4.055026054382324
8333 4.028741836547852
8334 4.063036918640137
8335 4.287105083465576
8336 4.129727840423584
8337 4.038203239440918
8338 4.058140754699707
8339 4.110827445983887
8340 4.082740306854248
8341 4.268746376037598
8342 4.026814937591553
8343 4.072065353393555
8344 4.076527118682861
8345 4.042179107666016
8346 4.119604587554932
8347 4.025106430053711
8348 4.00701904296875
8349 4.139853000640869
8350 4.1048583984375
8351 4.134777069091797
8352 4.080771446228027
8353 4.115170001983643
8354 4.159018516540527
8355 4.1144304275512695
8356 4.249528884887695
8357 4.0254716873168945
8358 4.095226287841797
8359 4.21403694152832
8360 4.110742092132568
8361 4.037541389465332
8362 4.039619445800781
8363 4.2244873046875
8364 4.040275573730469
8365 4.044196128845215
8366 4.084738731384277
8367 4.02202033996582
8368 4.143802642822266
8369 4.046908378601074
8370 4.114734649658203
8371 4.153693199157715
8372 4.100272178649902
8373 4.2420477867126465
8374 4.044528961181641
8375 4.291783332824707
8376 4.065976142883301
8377 4.194317817687988
8378 4.2479248046875
8379 4.1046671867370605
8380 4.027926921844482
8381 4.070286750793457
8382 4.161546230316162
8383 4.089527130126953
8384 4.152846336364746
8385 4.085653305053711
8386 4.116793632507324
8387 4.021534442901611
8388 4.014948844909668
8389 4.079192638397217
8390 4.069281578063965
8391 3.9121274948120117
8392 4.065682411193848
8393 4.296776294708252
8394 4.0494184494018555
8395 4.154110908508301
8396 4.053388595581055
8397 4.025045394897461
8398 4.109251499176025
8399 4.038270950317383
8400 4.0021867752075195
8401 4.105350971221924
8402 4.016666412353516
8403 4.172389984130859
8404 4.142493724822998
8405 4.025340557098389
8406 4.0222578048706055
8407 4.054959297180176
8408 4.089911937713623
8409 4.138339042663574
8410 4.078754901885986
8411 3.9945316314697266
8412 4.090688228607178
8413 4.122241020202637
8414 4.012077808380127
8415 4.094163417816162
8416 3.994849443435669
8417 4.041713714599609
8418 4.081765651702881
8419 4.19236421585083
8420 4.061903476715088
8421 3.9568419456481934
8422 4.126333713531494
8423 4.023098945617676
8424 4.071013450622559
8425 4.090832233428955
8426 4.256430625915527
8427 3.9641008377075195
8428 3.9805665016174316
8429 4.0010600090026855
8430 4.108135223388672
8431 4.073359489440918
8432 4.130873680114746
8433 4.036173343658447
8434 4.116293907165527
8435 4.029491424560547
8436 4.1908721923828125
8437 4.080906867980957
8438 4.063611030578613
8439 4.199995994567871
8440 3.9762449264526367
8441 4.068140506744385
8442 4.001675605773926
8443 4.166714668273926
8444 4.024999618530273
8445 4.09197998046875
8446 4.1500372886657715
8447 4.00667667388916
8448 4.002431392669678
8449 4.120221138000488
8450 4.188784599304199
8451 4.070340156555176
8452 4.227476596832275
8453 4.224347114562988
8454 4.149494171142578
8455 4.163640022277832
8456 4.047720909118652
8457 4.082100868225098
8458 4.017764091491699
8459 4.093254089355469
8460 4.042006015777588
8461 4.429502964019775
8462 4.118930816650391
8463 4.027254581451416
8464 4.258770942687988
8465 4.000016689300537
8466 4.175515174865723
8467 4.049385070800781
8468 4.137014389038086
8469 4.035479545593262
8470 4.076810359954834
8471 4.074823379516602
8472 4.082179546356201
8473 4.118827819824219
8474 4.106990814208984
8475 4.1820478439331055
8476 4.099677085876465
8477 4.111194610595703
8478 4.034297943115234
8479 4.123976230621338
8480 4.065286159515381
8481 4.066008567810059
8482 4.171911716461182
8483 4.097777366638184
8484 4.070383071899414
8485 4.049077987670898
8486 3.998634099960327
8487 4.123226165771484
8488 4.05043888092041
8489 3.9530158042907715
8490 4.02410364151001
8491 4.115262985229492
8492 3.998995304107666
8493 4.21250581741333
8494 4.073260307312012
8495 4.056053161621094
8496 4.046622276306152
8497 4.030726432800293
8498 4.089593887329102
8499 4.15667724609375
8500 4.031307697296143
8501 3.9905354976654053
8502 4.075934410095215
8503 4.108911514282227
8504 4.007563591003418
8505 4.002436637878418
8506 4.20466423034668
8507 4.038548469543457
8508 4.085921287536621
8509 4.128497123718262
8510 4.102412223815918
8511 4.051939010620117
8512 4.120481967926025
8513 4.038315773010254
8514 4.111286640167236
8515 4.074941158294678
8516 4.005887031555176
8517 4.048362731933594
8518 4.0834479331970215
8519 4.195932388305664
8520 4.128519058227539
8521 4.201290130615234
8522 4.061392307281494
8523 4.000312805175781
8524 4.198026657104492
8525 4.003671646118164
8526 4.2105302810668945
8527 4.12307596206665
8528 4.134683609008789
8529 4.076871871948242
8530 4.026006698608398
8531 4.1375885009765625
8532 4.112875938415527
8533 4.029265403747559
8534 4.149965286254883
8535 4.127452850341797
8536 3.980404853820801
8537 3.9911813735961914
8538 4.199082374572754
8539 4.13987398147583
8540 4.021156311035156
8541 4.112563610076904
8542 4.009024143218994
8543 4.040663242340088
8544 4.073981285095215
8545 4.033260345458984
8546 4.027762413024902
8547 4.094612121582031
8548 4.109395980834961
8549 4.072583198547363
8550 4.097986221313477
8551 4.114264011383057
8552 4.030572891235352
8553 4.108848571777344
8554 4.033247947692871
8555 4.01813268661499
8556 4.212559700012207
8557 4.047114372253418
8558 4.052262306213379
8559 4.061126232147217
8560 4.131147384643555
8561 4.086474418640137
8562 4.005405426025391
8563 4.26085901260376
8564 4.074352264404297
8565 4.042027473449707
8566 4.033902168273926
8567 4.039822101593018
8568 3.966676712036133
8569 4.096780776977539
8570 4.162632465362549
8571 4.1301445960998535
8572 4.043313980102539
8573 4.041471481323242
8574 4.089983940124512
8575 4.067131996154785
8576 4.0644001960754395
8577 4.103334903717041
8578 4.097444534301758
8579 4.100359916687012
8580 4.025257587432861
8581 4.078567028045654
8582 4.03420877456665
8583 4.076621055603027
8584 4.083751678466797
8585 3.939148426055908
8586 4.083105087280273
8587 4.029894828796387
8588 4.397665977478027
8589 4.117837429046631
8590 4.115060329437256
8591 4.182293891906738
8592 4.0190205574035645
8593 4.147722244262695
8594 3.951970338821411
8595 4.231490135192871
8596 4.04589319229126
8597 4.193029403686523
8598 4.089018821716309
8599 3.9973134994506836
8600 4.010030746459961
8601 4.0139384269714355
8602 4.008813381195068
8603 4.11289644241333
8604 4.111907482147217
8605 4.027276039123535
8606 4.094280242919922
8607 4.051660537719727
8608 4.0612897872924805
8609 3.9723918437957764
8610 4.091433048248291
8611 4.256252288818359
8612 4.099721431732178
8613 4.155398368835449
8614 4.285374641418457
8615 3.9325549602508545
8616 4.198050498962402
8617 4.127967834472656
8618 4.029764652252197
8619 4.203171730041504
8620 4.106929779052734
8621 4.01634407043457
8622 3.9673116207122803
8623 4.022495269775391
8624 4.115809440612793
8625 4.0862836837768555
8626 4.025886058807373
8627 4.005040168762207
8628 4.0738525390625
8629 4.075409412384033
8630 4.102341651916504
8631 4.170065879821777
8632 4.0192036628723145
8633 4.050958156585693
8634 4.147594451904297
8635 4.056286811828613
8636 4.16823673248291
8637 4.0176191329956055
8638 4.096479892730713
8639 4.038633346557617
8640 4.1053972244262695
8641 4.1416497230529785
8642 4.253735065460205
8643 4.020114898681641
8644 3.987987518310547
8645 4.176003456115723
8646 4.120163440704346
8647 4.173275947570801
8648 4.128007888793945
8649 4.089359283447266
8650 4.010211944580078
8651 4.125144958496094
8652 4.107699394226074
8653 4.072074890136719
8654 4.027770519256592
8655 4.031128883361816
8656 4.125450134277344
8657 4.100362777709961
8658 4.108484268188477
8659 4.005954742431641
8660 3.967331886291504
8661 4.133495330810547
8662 3.9892735481262207
8663 4.010395050048828
8664 4.0312957763671875
8665 4.131752967834473
8666 4.063000679016113
8667 4.041573524475098
8668 4.138540267944336
8669 4.00291633605957
8670 4.199596405029297
8671 4.0692596435546875
8672 4.196842193603516
8673 4.103634357452393
8674 4.046565532684326
8675 4.030837059020996
8676 4.001420021057129
8677 4.0376482009887695
8678 4.124011039733887
8679 4.072257995605469
8680 4.069276809692383
8681 4.068836212158203
8682 4.050420761108398
8683 4.05772590637207
8684 4.055944442749023
8685 4.045917510986328
8686 4.065156936645508
8687 4.069930076599121
8688 4.077424049377441
8689 4.022815704345703
8690 4.080859184265137
8691 4.038853168487549
8692 4.112678527832031
8693 4.0199103355407715
8694 4.047461032867432
8695 4.178621292114258
8696 4.067126750946045
8697 4.036935806274414
8698 4.025565147399902
8699 4.131970405578613
8700 4.14390754699707
8701 4.0388383865356445
8702 4.010092735290527
8703 4.021506309509277
8704 3.9969639778137207
8705 4.078173637390137
8706 4.098183631896973
8707 4.0778703689575195
8708 3.9772865772247314
8709 4.094022750854492
8710 4.043097496032715
8711 4.012049674987793
8712 4.039927005767822
8713 4.072574138641357
8714 4.046150207519531
8715 4.092333793640137
8716 4.10594367980957
8717 4.063529968261719
8718 4.043938636779785
8719 4.19869327545166
8720 4.063004493713379
8721 4.163001537322998
8722 4.029936790466309
8723 4.07096004486084
8724 3.998598098754883
8725 4.053946018218994
8726 4.019400119781494
8727 4.140867233276367
8728 4.121861457824707
8729 4.013238430023193
8730 4.072012901306152
8731 4.089793682098389
8732 3.981701612472534
8733 4.089176654815674
8734 4.346226215362549
8735 4.062131881713867
8736 3.9796183109283447
8737 3.9238858222961426
8738 4.144708633422852
8739 4.183433532714844
8740 3.969705104827881
8741 4.035758018493652
8742 4.095943927764893
8743 3.9259443283081055
8744 4.056756496429443
8745 4.051083564758301
8746 4.105189323425293
8747 4.113669395446777
8748 4.010507583618164
8749 3.9825174808502197
8750 4.0098795890808105
8751 4.060146331787109
8752 3.996509075164795
8753 4.0344462394714355
8754 4.004542350769043
8755 4.079198837280273
8756 4.043181419372559
8757 4.249358177185059
8758 4.086526393890381
8759 4.046003341674805
8760 4.019865989685059
8761 4.132460594177246
8762 4.055331230163574
8763 4.039053916931152
8764 4.09841251373291
8765 3.96431303024292
8766 4.048276901245117
8767 3.972799777984619
8768 4.038325309753418
8769 4.0092244148254395
8770 4.054328918457031
8771 4.214437007904053
8772 4.022638320922852
8773 4.020789623260498
8774 4.080409049987793
8775 4.214911460876465
8776 4.145276069641113
8777 3.9503002166748047
8778 4.039925575256348
8779 4.03257942199707
8780 4.066114902496338
8781 4.058332443237305
8782 4.023763656616211
8783 3.9804229736328125
8784 4.013650417327881
8785 4.0240678787231445
8786 3.9943912029266357
8787 4.049179553985596
8788 4.0832390785217285
8789 3.988680839538574
8790 4.037690162658691
8791 4.039504051208496
8792 3.91797137260437
8793 3.9986917972564697
8794 4.119529724121094
8795 4.00469970703125
8796 4.048631191253662
8797 4.0053887367248535
8798 3.979210138320923
8799 4.107183456420898
8800 4.206598281860352
8801 3.950115919113159
8802 4.0102643966674805
8803 3.952317237854004
8804 4.280010223388672
8805 3.9721858501434326
8806 4.088172912597656
8807 4.0692291259765625
8808 4.01149320602417
8809 3.983403205871582
8810 4.056500434875488
8811 4.050379753112793
8812 4.024829864501953
8813 3.9704790115356445
8814 4.005270481109619
8815 4.105175971984863
8816 4.026767730712891
8817 4.187042236328125
8818 4.067294120788574
8819 4.0788068771362305
8820 3.999882221221924
8821 4.0468339920043945
8822 4.011434555053711
8823 4.012118816375732
8824 3.931657552719116
8825 3.9720687866210938
8826 4.016118049621582
8827 4.06146240234375
8828 4.0204997062683105
8829 4.034250259399414
8830 4.026013374328613
8831 4.141709327697754
8832 3.9856834411621094
8833 4.114668369293213
8834 3.9521708488464355
8835 3.959529399871826
8836 3.9903159141540527
8837 4.006147384643555
8838 4.054259300231934
8839 4.003848075866699
8840 4.095738410949707
8841 3.9988765716552734
8842 4.071825981140137
8843 4.176613807678223
8844 3.96250319480896
8845 3.8918004035949707
8846 3.9520745277404785
8847 4.052549362182617
8848 4.0168681144714355
8849 3.9606571197509766
8850 4.050360679626465
8851 4.090266704559326
8852 4.087639808654785
8853 4.054699897766113
8854 3.946855068206787
8855 4.005898475646973
8856 3.990374803543091
8857 4.1748948097229
8858 4.068580627441406
8859 4.094883441925049
8860 4.111824035644531
8861 3.9667937755584717
8862 3.9985146522521973
8863 4.0752668380737305
8864 4.090965270996094
8865 4.142347812652588
8866 3.9648818969726562
8867 4.0300140380859375
8868 4.016910552978516
8869 4.0150065422058105
8870 4.046185493469238
8871 4.261972427368164
8872 3.976128101348877
8873 4.053948879241943
8874 4.06291389465332
8875 3.975374221801758
8876 4.166840553283691
8877 3.9544217586517334
8878 4.042361736297607
8879 4.060452461242676
8880 4.115180015563965
8881 4.135132312774658
8882 4.040602207183838
8883 4.049346446990967
8884 4.097158908843994
8885 4.244688034057617
8886 4.095571517944336
8887 4.056169509887695
8888 3.953186273574829
8889 4.0220232009887695
8890 3.9923784732818604
8891 3.973175287246704
8892 4.023141860961914
8893 4.093351364135742
8894 3.9484059810638428
8895 4.045730113983154
8896 4.048957347869873
8897 3.917182683944702
8898 4.028115272521973
8899 3.9890174865722656
8900 4.033347129821777
8901 4.017226696014404
8902 4.136651992797852
8903 4.02606725692749
8904 4.154298782348633
8905 4.04383659362793
8906 4.099535942077637
8907 4.048791408538818
8908 4.0437164306640625
8909 3.9354424476623535
8910 4.095621585845947
8911 3.952744960784912
8912 3.951484441757202
8913 4.095043182373047
8914 3.964097023010254
8915 4.179164886474609
8916 4.016995429992676
8917 3.970353364944458
8918 4.004267692565918
8919 4.274275779724121
8920 3.9889676570892334
8921 3.9487054347991943
8922 4.004608154296875
8923 3.9927818775177
8924 4.1047821044921875
8925 4.027937889099121
8926 3.9857823848724365
8927 4.0967793464660645
8928 3.9999446868896484
8929 3.9855713844299316
8930 4.023845672607422
8931 4.024469375610352
8932 4.036993980407715
8933 3.9819531440734863
8934 4.088574409484863
8935 3.9664058685302734
8936 3.9613914489746094
8937 4.001259803771973
8938 3.9788475036621094
8939 3.975036144256592
8940 3.975565195083618
8941 3.970557689666748
8942 3.93734073638916
8943 3.9556100368499756
8944 3.964324474334717
8945 3.9630067348480225
8946 3.994180917739868
8947 4.004788398742676
8948 3.9247846603393555
8949 4.012921333312988
8950 4.030823707580566
8951 3.98294997215271
8952 3.9686779975891113
8953 4.124630928039551
8954 3.9749066829681396
8955 4.039337158203125
8956 4.069358825683594
8957 3.968989849090576
8958 4.054048538208008
8959 4.097940921783447
8960 3.97890567779541
8961 3.925328254699707
8962 3.9524645805358887
8963 4.024415016174316
8964 4.00338888168335
8965 3.9424526691436768
8966 4.158059120178223
8967 4.0240478515625
8968 3.9749014377593994
8969 3.989529848098755
8970 4.096209526062012
8971 3.993875741958618
8972 3.889401435852051
8973 4.1081156730651855
8974 3.960853099822998
8975 3.923251152038574
8976 3.9489076137542725
8977 3.9220023155212402
8978 4.083257675170898
8979 4.072171211242676
8980 4.062087059020996
8981 4.024002552032471
8982 4.0303802490234375
8983 4.011574745178223
8984 4.003740310668945
8985 4.041496276855469
8986 3.8758544921875
8987 3.971837282180786
8988 3.9824962615966797
8989 3.9777233600616455
8990 3.987659215927124
8991 3.9705593585968018
8992 4.057370185852051
8993 4.026617050170898
8994 3.9820311069488525
8995 3.995157480239868
8996 3.929821014404297
8997 3.9341073036193848
8998 4.081097602844238
8999 3.9460861682891846
9000 3.987420082092285
9001 3.863246202468872
9002 4.040043830871582
9003 4.018545150756836
9004 3.958566665649414
9005 4.013257026672363
9006 4.104619979858398
9007 4.18222713470459
9008 4.065984725952148
9009 4.03203010559082
9010 4.010241508483887
9011 4.046647071838379
9012 4.2615814208984375
9013 3.952124834060669
9014 4.29182767868042
9015 3.9510624408721924
9016 3.8996167182922363
9017 4.001131057739258
9018 4.068811416625977
9019 4.007031440734863
9020 4.0127272605896
9021 3.961092472076416
9022 3.983253240585327
9023 3.9416005611419678
9024 3.99155855178833
9025 3.981816291809082
9026 4.028774261474609
9027 3.996903419494629
9028 3.9991440773010254
9029 4.0001115798950195
9030 4.056962966918945
9031 4.069077014923096
9032 3.9486336708068848
9033 3.9814677238464355
9034 4.023897647857666
9035 4.074676513671875
9036 3.9554407596588135
9037 3.9789576530456543
9038 3.950530529022217
9039 3.9893436431884766
9040 4.088348865509033
9041 4.0583648681640625
9042 4.099176406860352
9043 4.006621837615967
9044 3.9501795768737793
9045 3.988370180130005
9046 4.0819411277771
9047 4.023974418640137
9048 3.9962568283081055
9049 3.9599249362945557
9050 4.040385723114014
9051 3.9951226711273193
9052 4.125731945037842
9053 4.056476593017578
9054 3.9417381286621094
9055 3.9570717811584473
9056 3.984718084335327
9057 3.981818914413452
9058 3.996582269668579
9059 4.003257751464844
9060 4.081564426422119
9061 4.086590766906738
9062 4.0743279457092285
9063 3.983032703399658
9064 3.931729316711426
9065 4.11560583114624
9066 4.001911163330078
9067 4.008767127990723
9068 3.950974464416504
9069 3.9245314598083496
9070 4.028804779052734
9071 4.031102657318115
9072 4.03652811050415
9073 4.030701160430908
9074 4.107605934143066
9075 4.002768039703369
9076 3.867236614227295
9077 4.0481085777282715
9078 4.039475440979004
9079 3.953685998916626
9080 3.930346965789795
9081 4.048306941986084
9082 3.9942991733551025
9083 3.9669368267059326
9084 3.954989433288574
9085 3.9937148094177246
9086 4.021252155303955
9087 3.992391586303711
9088 3.9094061851501465
9089 3.9573569297790527
9090 4.014509677886963
9091 4.012526512145996
9092 4.008004188537598
9093 4.005836486816406
9094 3.955470085144043
9095 3.9719316959381104
9096 3.9111666679382324
9097 3.9201087951660156
9098 3.997652053833008
9099 4.040945053100586
9100 3.9845309257507324
9101 4.0037689208984375
9102 3.934697151184082
9103 4.127067565917969
9104 3.899735450744629
9105 3.863640785217285
9106 4.000791072845459
9107 3.9793078899383545
9108 4.007226943969727
9109 3.9442405700683594
9110 4.003185272216797
9111 4.210846424102783
9112 3.902233123779297
9113 3.9677226543426514
9114 3.9910213947296143
9115 4.0056304931640625
9116 3.981564998626709
9117 3.947777509689331
9118 3.9552621841430664
9119 3.996079206466675
9120 3.9484667778015137
9121 3.9496848583221436
9122 3.9788219928741455
9123 3.946836471557617
9124 3.9277758598327637
9125 3.956451892852783
9126 3.9175076484680176
9127 3.9910483360290527
9128 3.9264652729034424
9129 3.929395914077759
9130 4.036919116973877
9131 4.003320693969727
9132 3.911086082458496
9133 3.9540305137634277
9134 3.869594097137451
9135 3.994845390319824
9136 3.936830520629883
9137 3.9120068550109863
9138 3.880618095397949
9139 4.034970283508301
9140 4.069558620452881
9141 3.917173385620117
9142 3.9138565063476562
9143 4.010595321655273
9144 4.075820446014404
9145 3.933168411254883
9146 3.9551000595092773
9147 3.942519187927246
9148 3.9478378295898438
9149 3.9031410217285156
9150 3.90910005569458
9151 3.966702938079834
9152 3.9543747901916504
9153 3.8733229637145996
9154 3.9361677169799805
9155 4.034090995788574
9156 4.041897773742676
9157 4.028569221496582
9158 3.9755795001983643
9159 3.9436261653900146
9160 3.927598714828491
9161 3.9178225994110107
9162 3.929785966873169
9163 3.9784321784973145
9164 3.935980796813965
9165 3.909554958343506
9166 4.074627876281738
9167 3.960706949234009
9168 3.889098644256592
9169 3.9486873149871826
9170 3.9887242317199707
9171 3.989445447921753
9172 3.8986411094665527
9173 3.9470088481903076
9174 3.9097509384155273
9175 3.905893564224243
9176 3.9542863368988037
9177 3.9975156784057617
9178 3.935281276702881
9179 4.039963245391846
9180 3.926851987838745
9181 3.8879570960998535
9182 4.014034271240234
9183 3.9306068420410156
9184 3.951233386993408
9185 3.888715982437134
9186 3.94736909866333
9187 4.2328643798828125
9188 3.9097113609313965
9189 3.9015121459960938
9190 4.027199745178223
9191 3.929781436920166
9192 4.026354789733887
9193 3.8759360313415527
9194 3.987659454345703
9195 3.9056739807128906
9196 4.051708221435547
9197 4.012846946716309
9198 3.993068218231201
9199 3.985046863555908
9200 3.9644370079040527
9201 3.9087140560150146
9202 3.937574863433838
9203 4.033816337585449
9204 3.983259439468384
9205 3.9426746368408203
9206 4.153987884521484
9207 4.046847343444824
9208 4.001132011413574
9209 4.000210285186768
9210 3.964144706726074
9211 3.9612836837768555
9212 4.048110008239746
9213 3.9159982204437256
9214 3.9310622215270996
9215 3.9653563499450684
9216 3.8894591331481934
9217 3.9523258209228516
9218 3.975595712661743
9219 3.8786938190460205
9220 3.9510579109191895
9221 4.042697906494141
9222 4.095653533935547
9223 3.9699912071228027
9224 3.932102918624878
9225 3.9064364433288574
9226 4.148165702819824
9227 3.9818031787872314
9228 4.027874946594238
9229 3.8916385173797607
9230 3.911043405532837
9231 3.926309585571289
9232 3.926208972930908
9233 4.0215888023376465
9234 3.9188895225524902
9235 4.070120811462402
9236 4.093948841094971
9237 3.9466094970703125
9238 4.044949531555176
9239 3.9108080863952637
9240 3.9374895095825195
9241 3.848288059234619
9242 3.995762348175049
9243 4.0337677001953125
9244 3.97837495803833
9245 3.9559059143066406
9246 3.9724888801574707
9247 4.020523548126221
9248 3.98805570602417
9249 3.897470235824585
9250 4.091668128967285
9251 3.9649548530578613
9252 3.952131986618042
9253 3.9906582832336426
9254 4.044145584106445
9255 3.9165468215942383
9256 3.910770893096924
9257 3.9511752128601074
9258 3.9459476470947266
9259 3.9665606021881104
9260 3.934720277786255
9261 4.0766987800598145
9262 4.033409595489502
9263 4.039562225341797
9264 3.9592161178588867
9265 3.9378886222839355
9266 3.939119815826416
9267 3.9813625812530518
9268 3.9437570571899414
9269 4.00443172454834
9270 3.94358229637146
9271 3.9595601558685303
9272 4.003626823425293
9273 3.867870807647705
9274 3.9405081272125244
9275 3.9940521717071533
9276 3.893399953842163
9277 4.0003228187561035
9278 3.9748282432556152
9279 4.00923490524292
9280 4.02288818359375
9281 4.031740188598633
9282 3.976147174835205
9283 3.9712250232696533
9284 3.9254086017608643
9285 3.973120927810669
9286 3.951409101486206
9287 3.9373536109924316
9288 4.049410820007324
9289 3.8717775344848633
9290 3.858644962310791
9291 3.957479953765869
9292 3.9310929775238037
9293 3.996270179748535
9294 3.9471890926361084
9295 3.9722952842712402
9296 4.1341753005981445
9297 3.9978883266448975
9298 3.9138906002044678
9299 4.009634017944336
9300 3.934682607650757
9301 3.986489772796631
9302 3.9644124507904053
9303 3.971951484680176
9304 4.005086898803711
9305 4.005585670471191
9306 3.9515187740325928
9307 3.9525527954101562
9308 3.9810831546783447
9309 3.8364996910095215
9310 3.982203483581543
9311 4.013489246368408
9312 3.975496292114258
9313 3.9750876426696777
9314 3.974302053451538
9315 3.9450080394744873
9316 3.9611237049102783
9317 3.995846748352051
9318 3.884096145629883
9319 4.029804229736328
9320 3.8934645652770996
9321 3.936573028564453
9322 3.9705259799957275
9323 3.8836050033569336
9324 3.913193702697754
9325 3.9940683841705322
9326 3.9092636108398438
9327 4.044544219970703
9328 3.952502727508545
9329 3.9073972702026367
9330 4.050692081451416
9331 3.993191719055176
9332 3.876612663269043
9333 3.9848756790161133
9334 3.9590816497802734
9335 3.93742036819458
9336 4.047652721405029
9337 3.921351671218872
9338 3.94521427154541
9339 3.9745969772338867
9340 3.9246301651000977
9341 3.861457109451294
9342 3.9830267429351807
9343 3.9530699253082275
9344 3.947465658187866
9345 3.91841197013855
9346 3.8825454711914062
9347 3.9187564849853516
9348 4.226332187652588
9349 3.8922672271728516
9350 3.8912596702575684
9351 3.901439666748047
9352 3.9854965209960938
9353 4.016860485076904
9354 3.8826282024383545
9355 3.9089584350585938
9356 3.952932357788086
9357 3.9295713901519775
9358 3.917541980743408
9359 3.9125280380249023
9360 4.045619964599609
9361 3.978746175765991
9362 3.998579740524292
9363 3.9690799713134766
9364 3.843667984008789
9365 3.9333934783935547
9366 3.8234682083129883
9367 3.928224802017212
9368 4.03895378112793
9369 3.86208438873291
9370 3.909613609313965
9371 3.93060564994812
9372 3.8664801120758057
9373 3.888622522354126
9374 3.8926591873168945
9375 3.966332197189331
9376 3.838024616241455
9377 3.9533703327178955
9378 4.0216875076293945
9379 3.9828567504882812
9380 3.9982223510742188
9381 3.9273123741149902
9382 3.9366910457611084
9383 3.9391655921936035
9384 3.872105598449707
9385 3.8577094078063965
9386 3.9153695106506348
9387 3.8565192222595215
9388 3.90134334564209
9389 3.8808372020721436
9390 3.920776844024658
9391 3.944631338119507
9392 3.9321861267089844
9393 3.9251222610473633
9394 3.878870964050293
9395 4.025763511657715
9396 3.9308767318725586
9397 3.936074733734131
9398 3.902674674987793
9399 3.920745849609375
9400 3.850118637084961
9401 3.9354207515716553
9402 3.9306118488311768
9403 4.06441068649292
9404 3.9042084217071533
9405 4.00316858291626
9406 4.011672496795654
9407 3.8795604705810547
9408 3.9052844047546387
9409 3.8747003078460693
9410 3.908705234527588
9411 3.94334077835083
9412 3.888899803161621
9413 3.8522472381591797
9414 3.930041790008545
9415 3.906960964202881
9416 3.995731830596924
9417 3.9180164337158203
9418 3.9441568851470947
9419 3.905947208404541
9420 4.062230110168457
9421 4.004018306732178
9422 3.9777095317840576
9423 3.8955836296081543
9424 3.9022364616394043
9425 4.017810344696045
9426 3.9294614791870117
9427 3.819551706314087
9428 3.9047510623931885
9429 3.924567222595215
9430 3.914245128631592
9431 3.92171573638916
9432 3.8909544944763184
9433 3.8862733840942383
9434 3.9457898139953613
9435 3.974370241165161
9436 3.915241003036499
9437 3.9349172115325928
9438 3.977116107940674
9439 3.885314702987671
9440 3.878905773162842
9441 3.9147229194641113
9442 3.9104857444763184
9443 3.8558104038238525
9444 3.8986899852752686
9445 3.901996374130249
9446 3.873138666152954
9447 3.8993091583251953
9448 3.8427648544311523
9449 3.9205446243286133
9450 4.046286582946777
9451 3.916022300720215
9452 3.9612865447998047
9453 3.8506197929382324
9454 3.948772668838501
9455 3.8921689987182617
9456 3.8743104934692383
9457 3.915863037109375
9458 3.929368495941162
9459 3.900665760040283
9460 3.873886823654175
9461 3.8690547943115234
9462 3.9244327545166016
9463 3.8501110076904297
9464 3.895158290863037
9465 3.9409494400024414
9466 4.182141304016113
9467 3.897465944290161
9468 4.061951160430908
9469 3.899806499481201
9470 3.8065567016601562
9471 3.892436981201172
9472 3.8811333179473877
9473 3.924607038497925
9474 3.8982701301574707
9475 3.8628385066986084
9476 3.977915048599243
9477 3.8823461532592773
9478 3.9347472190856934
9479 3.898690700531006
9480 3.854203701019287
9481 3.9753079414367676
9482 4.006346225738525
9483 3.8094513416290283
9484 3.878659248352051
9485 4.003371238708496
9486 3.931129217147827
9487 3.954145908355713
9488 3.9603323936462402
9489 3.9278886318206787
9490 3.9523868560791016
9491 3.931546211242676
9492 3.862060546875
9493 3.8325328826904297
9494 3.8924026489257812
9495 3.995387554168701
9496 3.88020658493042
9497 4.010560035705566
9498 3.874789237976074
9499 3.8026721477508545
9500 4.044513702392578
9501 3.8865761756896973
9502 3.8993663787841797
9503 3.8969807624816895
9504 3.9015820026397705
9505 3.8695766925811768
9506 3.997889280319214
9507 3.9476447105407715
9508 3.895526170730591
9509 3.863471746444702
9510 3.89799165725708
9511 3.9126391410827637
9512 3.96350359916687
9513 3.965890645980835
9514 4.034814834594727
9515 3.8833167552948
9516 3.892688751220703
9517 3.9512643814086914
9518 3.8998303413391113
9519 3.9527339935302734
9520 3.8846006393432617
9521 3.839257001876831
9522 3.8534812927246094
9523 3.9427855014801025
9524 3.853490114212036
9525 3.947573661804199
9526 3.9064223766326904
9527 3.841421604156494
9528 4.130725860595703
9529 3.9023990631103516
9530 3.8996949195861816
9531 3.97959566116333
9532 4.047590732574463
9533 3.889263868331909
9534 3.8491389751434326
9535 3.8238720893859863
9536 3.8913607597351074
9537 3.927093505859375
9538 3.8098936080932617
9539 3.868252754211426
9540 3.8589987754821777
9541 3.832378387451172
9542 3.8396224975585938
9543 4.050933837890625
9544 3.8567957878112793
9545 4.002039909362793
9546 3.878790855407715
9547 3.8624677658081055
9548 3.9124433994293213
9549 4.1192498207092285
9550 3.9347052574157715
9551 3.8723807334899902
9552 3.927919626235962
9553 3.889892101287842
9554 3.889237880706787
9555 3.913970947265625
9556 3.9232654571533203
9557 4.141074180603027
9558 3.8239054679870605
9559 3.8478941917419434
9560 3.8750507831573486
9561 3.918548583984375
9562 3.9652657508850098
9563 3.851576089859009
9564 3.8704419136047363
9565 3.876262664794922
9566 3.872976541519165
9567 3.896503210067749
9568 3.9281694889068604
9569 3.9117984771728516
9570 3.855185031890869
9571 3.914813995361328
9572 3.9183077812194824
9573 3.853698492050171
9574 3.965571880340576
9575 3.868192195892334
9576 3.8229315280914307
9577 4.086484909057617
9578 3.8388285636901855
9579 3.9382286071777344
9580 3.9102470874786377
9581 3.879005193710327
9582 3.850266218185425
9583 3.860321521759033
9584 3.8474678993225098
9585 3.9920883178710938
9586 3.968416929244995
9587 3.89253568649292
9588 4.013576507568359
9589 3.829469680786133
9590 3.9443867206573486
9591 3.891364812850952
9592 3.9010958671569824
9593 3.9598031044006348
9594 3.851309299468994
9595 3.8381078243255615
9596 3.8229598999023438
9597 3.9178314208984375
9598 3.879049777984619
9599 3.894339084625244
9600 3.9911060333251953
9601 3.950056552886963
9602 3.795757532119751
9603 3.9336633682250977
9604 3.8574445247650146
9605 3.894619941711426
9606 3.8352723121643066
9607 3.9944257736206055
9608 3.8795127868652344
9609 3.8755240440368652
9610 3.8420562744140625
9611 3.867105007171631
9612 3.8596272468566895
9613 3.9015417098999023
9614 3.8411426544189453
9615 3.8459270000457764
9616 3.8836419582366943
9617 3.8880302906036377
9618 3.8744750022888184
9619 3.799342632293701
9620 3.8540494441986084
9621 3.8517181873321533
9622 3.976407527923584
9623 3.9356956481933594
9624 3.883857250213623
9625 3.9018774032592773
9626 3.8831429481506348
9627 3.813472032546997
9628 3.8760054111480713
9629 3.9540202617645264
9630 3.8616116046905518
9631 3.82382869720459
9632 3.853482723236084
9633 3.955325126647949
9634 3.908155918121338
9635 3.8348195552825928
9636 3.9197769165039062
9637 3.869528293609619
9638 3.8508543968200684
9639 3.9380393028259277
9640 3.8807787895202637
9641 3.912705898284912
9642 3.812812328338623
9643 3.8203389644622803
9644 3.9237053394317627
9645 3.8297500610351562
9646 3.8943862915039062
9647 3.864760398864746
9648 3.8397397994995117
9649 3.959261178970337
9650 3.8398823738098145
9651 3.869495391845703
9652 3.8479063510894775
9653 3.8710289001464844
9654 3.8218936920166016
9655 3.842219352722168
9656 3.832815408706665
9657 3.789684534072876
9658 3.88142466545105
9659 3.819786548614502
9660 3.922912836074829
9661 3.873225450515747
9662 3.8769004344940186
9663 3.8304989337921143
9664 3.8599040508270264
9665 3.8956027030944824
9666 4.034775257110596
9667 3.8982553482055664
9668 3.8446412086486816
9669 4.012679100036621
9670 3.962024688720703
9671 3.798227071762085
9672 3.8700528144836426
9673 3.782216787338257
9674 3.8204333782196045
9675 3.846118211746216
9676 3.9995553493499756
9677 3.8259987831115723
9678 3.841048240661621
9679 3.990473508834839
9680 4.058751106262207
9681 3.9239351749420166
9682 3.9206583499908447
9683 3.7951645851135254
9684 3.9369187355041504
9685 3.8679518699645996
9686 3.8098721504211426
9687 3.813199996948242
9688 3.7997028827667236
9689 3.7882280349731445
9690 3.875582695007324
9691 3.889547348022461
9692 3.919419288635254
9693 3.896423578262329
9694 3.9363176822662354
9695 3.8264575004577637
9696 3.847288131713867
9697 3.8722379207611084
9698 3.8300256729125977
9699 3.869163751602173
9700 3.794015407562256
9701 3.8438608646392822
9702 3.8755178451538086
9703 3.8146181106567383
9704 3.840188503265381
9705 3.961188793182373
9706 4.02886962890625
9707 3.8388848304748535
9708 3.909040689468384
9709 3.892488956451416
9710 3.839038372039795
9711 3.865780830383301
9712 3.8614959716796875
9713 3.919685125350952
9714 4.14725399017334
9715 3.85343074798584
9716 3.770660400390625
9717 3.889657497406006
9718 3.825594425201416
9719 3.8925559520721436
9720 3.82181453704834
9721 3.812812328338623
9722 3.8496296405792236
9723 3.8179383277893066
9724 3.767481803894043
9725 3.930924654006958
9726 3.8520216941833496
9727 3.8200130462646484
9728 3.857980251312256
9729 3.7699599266052246
9730 3.8552539348602295
9731 3.7525272369384766
9732 4.030453681945801
9733 3.8387277126312256
9734 3.76589035987854
9735 3.8247365951538086
9736 3.9503660202026367
9737 4.060012340545654
9738 3.8412137031555176
9739 3.822666883468628
9740 3.7884750366210938
9741 3.7937700748443604
9742 3.7894110679626465
9743 3.874051809310913
9744 3.8449296951293945
9745 3.807431697845459
9746 3.8136777877807617
9747 3.8610265254974365
9748 3.80336332321167
9749 3.857297897338867
9750 4.041085720062256
9751 3.796842575073242
9752 3.835871696472168
9753 3.9435958862304688
9754 3.8765833377838135
9755 3.9523072242736816
9756 3.807543992996216
9757 3.8316869735717773
9758 3.8290719985961914
9759 3.925025701522827
9760 3.8699817657470703
9761 3.772756576538086
9762 3.7946369647979736
9763 3.859410047531128
9764 3.8233165740966797
9765 3.8803787231445312
9766 4.091050148010254
9767 3.7854576110839844
9768 3.8259172439575195
9769 3.7682790756225586
9770 3.8131837844848633
9771 3.9327921867370605
9772 3.8408217430114746
9773 3.922635316848755
9774 3.9404473304748535
9775 3.863276958465576
9776 3.875967502593994
9777 3.872739315032959
9778 3.812197685241699
9779 3.909080743789673
9780 3.879643440246582
9781 3.847921133041382
9782 3.8640549182891846
9783 3.9272029399871826
9784 3.857600688934326
9785 3.863147258758545
9786 3.8830575942993164
9787 3.880667209625244
9788 3.854954719543457
9789 3.8123419284820557
9790 3.8477721214294434
9791 3.838449001312256
9792 3.842344284057617
9793 3.8294224739074707
9794 3.9088521003723145
9795 3.7942514419555664
9796 3.8426032066345215
9797 3.8721773624420166
9798 3.8166353702545166
9799 3.879624128341675
9800 3.900935649871826
9801 3.822357416152954
9802 3.8030312061309814
9803 4.005703926086426
9804 3.806105613708496
9805 3.8388683795928955
9806 3.849780559539795
9807 3.8191709518432617
9808 3.8998866081237793
9809 3.857614278793335
9810 3.8968067169189453
9811 3.923737049102783
9812 3.9111406803131104
9813 3.857883930206299
9814 3.973724365234375
9815 3.9075539112091064
9816 3.8040032386779785
9817 3.7928872108459473
9818 3.8106017112731934
9819 3.836303234100342
9820 3.8796892166137695
9821 3.889333724975586
9822 3.841132640838623
9823 3.845999240875244
9824 3.8669257164001465
9825 3.820235252380371
9826 3.7962048053741455
9827 3.903822422027588
9828 3.8296403884887695
9829 3.89080548286438
9830 3.8589909076690674
9831 3.853379249572754
9832 3.8502197265625
9833 3.9466609954833984
9834 3.809080123901367
9835 4.014139652252197
9836 3.8420615196228027
9837 3.806036949157715
9838 3.828594446182251
9839 3.8125648498535156
9840 3.829103469848633
9841 3.816211700439453
9842 3.8668124675750732
9843 3.781121253967285
9844 3.874887228012085
9845 3.857457160949707
9846 3.8116447925567627
9847 4.080653190612793
9848 3.8131258487701416
9849 3.8258275985717773
9850 3.959528923034668
9851 3.869201421737671
9852 3.8142926692962646
9853 3.8292949199676514
9854 3.9499645233154297
9855 3.7659895420074463
9856 3.983733892440796
9857 3.8473520278930664
9858 3.875145435333252
9859 3.8704700469970703
9860 3.8290507793426514
9861 3.7881906032562256
9862 3.9222214221954346
9863 3.821429967880249
9864 3.8387057781219482
9865 3.8761146068573
9866 3.839822769165039
9867 4.085830211639404
9868 3.7798900604248047
9869 3.788093328475952
9870 3.8216323852539062
9871 3.817917823791504
9872 3.832836151123047
9873 3.837736129760742
9874 3.986128807067871
9875 3.829772472381592
9876 3.8368706703186035
9877 3.853691577911377
9878 3.8075618743896484
9879 3.853259563446045
9880 3.8480472564697266
9881 3.86977219581604
9882 3.8141207695007324
9883 3.8963735103607178
9884 3.8441436290740967
9885 3.808943510055542
9886 3.9215450286865234
9887 3.7795333862304688
9888 4.025349140167236
9889 3.8826422691345215
9890 3.883592128753662
9891 4.051752090454102
9892 3.8332250118255615
9893 3.796048402786255
9894 3.792510986328125
9895 3.820039987564087
9896 3.7928466796875
9897 3.7827322483062744
9898 3.8271684646606445
9899 3.771360397338867
9900 3.800234794616699
9901 3.834324359893799
9902 3.866690158843994
9903 3.8499011993408203
9904 3.884291648864746
9905 3.874974012374878
9906 3.8715953826904297
9907 3.761634349822998
9908 3.820673704147339
9909 3.8261916637420654
9910 4.2331671714782715
9911 3.835240125656128
9912 3.852893352508545
9913 3.8903377056121826
9914 3.8702445030212402
9915 3.9150209426879883
9916 3.7753214836120605
9917 4.079984664916992
9918 3.930307388305664
9919 3.765932083129883
9920 3.869002342224121
9921 3.818715810775757
9922 3.852832317352295
9923 3.78033709526062
9924 3.813309669494629
9925 3.9148995876312256
9926 3.798081874847412
9927 3.8664228916168213
9928 3.849757671356201
9929 3.8323631286621094
9930 3.849883556365967
9931 3.757279872894287
9932 3.8434066772460938
9933 3.7862906455993652
9934 3.835578680038452
9935 3.806617021560669
9936 3.7736706733703613
9937 3.8220298290252686
9938 3.85310435295105
9939 3.8911397457122803
9940 3.83480167388916
9941 3.8326306343078613
9942 3.891733169555664
9943 3.7729485034942627
9944 3.7785730361938477
9945 3.793457508087158
9946 3.86946439743042
9947 3.9335806369781494
9948 3.8166964054107666
9949 3.8274669647216797
9950 3.8437771797180176
9951 3.805878162384033
9952 3.8221359252929688
9953 3.849118709564209
9954 3.8242478370666504
9955 3.7876129150390625
9956 3.9337315559387207
9957 3.8143253326416016
9958 3.811061382293701
9959 3.806821346282959
9960 3.810284376144409
9961 3.7879905700683594
9962 3.8529043197631836
9963 3.8042149543762207
9964 3.8231472969055176
9965 3.8255090713500977
9966 3.819934606552124
9967 3.826045513153076
9968 3.8696281909942627
9969 3.8694639205932617
9970 3.926800012588501
9971 3.853541374206543
9972 3.786405563354492
9973 3.82924222946167
9974 3.836416006088257
9975 3.8069188594818115
9976 3.792849063873291
9977 3.8180458545684814
9978 3.8062291145324707
9979 3.7640936374664307
9980 3.9682557582855225
9981 3.8822779655456543
9982 3.7915420532226562
9983 3.7817797660827637
9984 3.953352689743042
9985 3.818152904510498
9986 3.7755937576293945
9987 3.7796783447265625
9988 3.83150053024292
9989 3.873974561691284
9990 3.827202558517456
9991 3.825697898864746
9992 3.801064968109131
9993 3.7710323333740234
9994 3.776463508605957
9995 3.8192639350891113
9996 3.7824509143829346
9997 3.8449487686157227
9998 3.7998080253601074
9999 3.8384194374084473
10000 3.762874126434326
10001 3.8249173164367676
10002 3.785917282104492
10003 3.871540069580078
10004 3.793023109436035
10005 3.82211971282959
10006 3.84232234954834
10007 3.789973258972168
10008 3.870922327041626
10009 3.7936103343963623
10010 3.828155994415283
10011 3.7671444416046143
10012 3.716535806655884
10013 3.809171676635742
10014 3.790098190307617
10015 3.8210601806640625
10016 3.7849631309509277
10017 3.8348841667175293
10018 3.785661220550537
10019 3.849498748779297
10020 3.8433265686035156
10021 3.7419912815093994
10022 3.796283721923828
10023 3.777852773666382
10024 3.791698455810547
10025 3.8264074325561523
10026 3.9500908851623535
10027 3.789041042327881
10028 3.7975013256073
10029 3.7848238945007324
10030 3.7596917152404785
10031 3.816722869873047
10032 3.772075891494751
10033 3.808293342590332
10034 3.743182897567749
10035 3.7899599075317383
10036 3.7319416999816895
10037 3.9132044315338135
10038 3.832993984222412
10039 3.777794599533081
10040 3.8278250694274902
10041 3.862410068511963
10042 3.815627098083496
10043 3.7667741775512695
10044 3.7867274284362793
10045 3.9268336296081543
10046 3.943098306655884
10047 3.8261187076568604
10048 3.7840797901153564
10049 3.76857328414917
10050 3.819082498550415
10051 3.8376150131225586
10052 3.8207364082336426
10053 3.7684903144836426
10054 3.8340370655059814
10055 3.8879823684692383
10056 3.8398783206939697
10057 3.861743927001953
10058 3.792681932449341
10059 3.8406107425689697
10060 3.7952234745025635
10061 3.8026247024536133
10062 3.739149570465088
10063 3.6947107315063477
10064 3.8011350631713867
10065 3.7661776542663574
10066 3.8153083324432373
10067 3.8630857467651367
10068 3.7488574981689453
10069 3.8165042400360107
10070 3.7526607513427734
10071 3.7992024421691895
10072 3.794686794281006
10073 3.7556777000427246
10074 3.8470849990844727
10075 3.7919108867645264
10076 3.841435432434082
10077 3.756774425506592
10078 3.7463488578796387
10079 3.9466562271118164
10080 3.836165428161621
10081 3.776580333709717
10082 3.8304619789123535
10083 3.7606875896453857
10084 3.763390302658081
10085 3.8427672386169434
10086 3.8426458835601807
10087 3.968839645385742
10088 3.739912271499634
10089 3.788555145263672
10090 3.815934181213379
10091 3.7526168823242188
10092 3.7914018630981445
10093 3.8056256771087646
10094 3.8414151668548584
10095 3.7514662742614746
10096 3.9124791622161865
10097 3.7797441482543945
10098 3.862175226211548
10099 3.7668869495391846
10100 3.790802001953125
10101 3.8990728855133057
10102 3.8358798027038574
10103 3.7901365756988525
10104 3.777482032775879
10105 3.811323881149292
10106 4.037543296813965
10107 3.8646743297576904
10108 3.798900842666626
10109 3.7831239700317383
10110 3.8529458045959473
10111 3.84039568901062
10112 3.743964433670044
10113 3.787564277648926
10114 3.817780017852783
10115 3.7090020179748535
10116 3.778864860534668
10117 3.820502996444702
10118 3.7787744998931885
10119 3.7628979682922363
10120 3.7591195106506348
10121 3.8526368141174316
10122 3.7446537017822266
10123 3.790518283843994
10124 3.8989791870117188
10125 3.8203272819519043
10126 3.7946550846099854
10127 3.7770395278930664
10128 3.8029325008392334
10129 3.7678894996643066
10130 3.7484731674194336
10131 3.7382092475891113
10132 3.8039236068725586
10133 3.7787976264953613
10134 3.7870638370513916
10135 3.8140978813171387
10136 3.738478183746338
10137 3.723459482192993
10138 3.7708535194396973
10139 3.7759342193603516
10140 3.7764949798583984
10141 3.782522439956665
10142 3.7686994075775146
10143 3.7595999240875244
10144 3.828892707824707
10145 3.764491558074951
10146 3.7638604640960693
10147 3.7541823387145996
10148 3.7798027992248535
10149 3.8123490810394287
10150 3.780552864074707
10151 3.8382949829101562
10152 3.734457492828369
10153 3.875336170196533
10154 3.855297565460205
10155 3.7438695430755615
10156 3.7856879234313965
10157 3.74222469329834
10158 3.764730453491211
10159 3.724578380584717
10160 3.7561841011047363
10161 3.9101295471191406
10162 3.8003742694854736
10163 3.867258071899414
10164 3.790027141571045
10165 3.75669527053833
10166 3.8234598636627197
10167 3.751837730407715
10168 3.8219032287597656
10169 3.7329983711242676
10170 3.8145618438720703
10171 3.8178558349609375
10172 3.740225076675415
10173 3.7695047855377197
10174 3.8303160667419434
10175 3.7275893688201904
10176 3.911953926086426
10177 3.7372069358825684
10178 3.7515358924865723
10179 3.765042781829834
10180 3.752868175506592
10181 3.733809471130371
10182 3.761831283569336
10183 3.8089895248413086
10184 3.7805423736572266
10185 3.810567617416382
10186 3.7854466438293457
10187 3.7636008262634277
10188 3.7477035522460938
10189 3.6882128715515137
10190 3.821524143218994
10191 3.7558751106262207
10192 3.7835402488708496
10193 3.765512228012085
10194 3.8453845977783203
10195 3.703886032104492
10196 3.7522599697113037
10197 3.7207565307617188
10198 3.746457576751709
10199 3.7793614864349365
10200 4.017077445983887
10201 3.8132286071777344
10202 3.725344657897949
10203 3.727731227874756
10204 3.897130250930786
10205 3.8664650917053223
10206 3.7892982959747314
10207 3.901521921157837
10208 3.8670897483825684
10209 3.7450642585754395
10210 3.7650418281555176
10211 3.880235195159912
10212 3.8414103984832764
10213 3.7836780548095703
10214 3.805546760559082
10215 3.7463347911834717
10216 3.8201324939727783
10217 3.765303373336792
10218 3.7558298110961914
10219 3.768428087234497
10220 3.78501296043396
10221 3.8899989128112793
10222 3.7700107097625732
10223 3.9413609504699707
10224 3.784773349761963
10225 3.845335006713867
10226 3.9280014038085938
10227 3.831392765045166
10228 3.7788681983947754
10229 3.7464218139648438
10230 3.770411968231201
10231 3.7692337036132812
10232 3.696253538131714
10233 3.7248342037200928
10234 3.709117889404297
10235 3.7391357421875
10236 3.7581589221954346
10237 3.916717529296875
10238 3.7594852447509766
10239 3.791451930999756
10240 3.8186492919921875
10241 3.732583522796631
10242 3.7771663665771484
10243 3.793087959289551
10244 3.777388572692871
10245 3.7341346740722656
10246 3.806823253631592
10247 3.782337188720703
10248 3.7688992023468018
10249 3.724072217941284
10250 3.7533302307128906
10251 3.786738395690918
10252 3.791006565093994
10253 3.829477310180664
10254 3.7389326095581055
10255 3.8220443725585938
10256 3.70029878616333
10257 3.725084066390991
10258 3.7640857696533203
10259 3.7706127166748047
10260 3.8101840019226074
10261 3.792379379272461
10262 3.7333037853240967
10263 3.78324556350708
10264 3.801985740661621
10265 3.7862961292266846
10266 3.7395174503326416
10267 3.703540563583374
10268 3.720120429992676
10269 3.728644847869873
10270 3.7364699840545654
10271 3.750369071960449
10272 3.7574946880340576
10273 3.805209159851074
10274 3.7484350204467773
10275 3.7330222129821777
10276 3.7184786796569824
10277 3.7358222007751465
10278 3.7996301651000977
10279 3.7524006366729736
10280 3.735287666320801
10281 3.76754093170166
10282 3.7149453163146973
10283 3.7798635959625244
10284 3.805208921432495
10285 3.759071111679077
10286 3.7217211723327637
10287 3.8042101860046387
10288 3.756549119949341
10289 3.752835512161255
10290 3.853518486022949
10291 3.744016408920288
10292 3.8791377544403076
10293 3.711178779602051
10294 3.8706088066101074
10295 3.773789405822754
10296 3.786100387573242
10297 3.692209243774414
10298 3.7280161380767822
10299 3.89778208732605
10300 3.7517080307006836
10301 3.7638678550720215
10302 3.7228002548217773
10303 3.923137664794922
10304 3.6646788120269775
10305 3.813495635986328
10306 3.8404245376586914
10307 3.7687366008758545
10308 3.7901406288146973
10309 3.7425785064697266
10310 3.73117733001709
10311 3.709033966064453
10312 3.743520736694336
10313 3.8028039932250977
10314 3.76904296875
10315 3.7235770225524902
10316 3.729865550994873
10317 3.800600290298462
10318 3.767986297607422
10319 3.71663498878479
10320 3.7612202167510986
10321 3.795236110687256
10322 3.6776065826416016
10323 3.8042430877685547
10324 3.8002514839172363
10325 3.671226978302002
10326 3.7229604721069336
10327 3.7105026245117188
10328 3.743844985961914
10329 3.7635574340820312
10330 3.8538713455200195
10331 3.7959349155426025
10332 3.7166030406951904
10333 3.7772231101989746
10334 3.779845714569092
10335 3.757852554321289
10336 3.724665403366089
10337 3.762953758239746
10338 3.6990065574645996
10339 3.741137981414795
10340 3.7979817390441895
10341 3.775864601135254
10342 3.7536377906799316
10343 3.7746846675872803
10344 3.737539768218994
10345 3.7534327507019043
10346 3.720378875732422
10347 3.767253875732422
10348 3.7270877361297607
10349 3.6671876907348633
10350 3.847907543182373
10351 3.7485101222991943
10352 3.7321231365203857
10353 3.753232717514038
10354 3.7437996864318848
10355 3.716414451599121
10356 3.938493251800537
10357 3.731400966644287
10358 3.75358247756958
10359 3.7397541999816895
10360 3.819079637527466
10361 3.81219220161438
10362 3.7470126152038574
10363 3.7396812438964844
10364 3.8561041355133057
10365 3.795356512069702
10366 3.7814524173736572
10367 3.7268776893615723
10368 3.7418830394744873
10369 3.6670455932617188
10370 3.7344181537628174
10371 3.681342840194702
10372 3.73686146736145
10373 3.684579849243164
10374 3.7130203247070312
10375 3.7409324645996094
10376 3.731973886489868
10377 3.7445573806762695
10378 3.74387788772583
10379 3.7513725757598877
10380 3.742192268371582
10381 3.8101096153259277
10382 3.7721476554870605
10383 3.728954315185547
10384 3.7004637718200684
10385 3.7037246227264404
10386 3.7438158988952637
10387 3.702359199523926
10388 3.7499070167541504
10389 3.7637908458709717
10390 3.7696306705474854
10391 3.739553928375244
10392 3.685026168823242
10393 3.8073649406433105
10394 3.79489803314209
10395 3.748767852783203
10396 3.718824863433838
10397 3.7664246559143066
10398 3.7377963066101074
10399 3.7367091178894043
10400 3.7302870750427246
10401 3.71884822845459
10402 3.774944305419922
10403 3.7201433181762695
10404 3.673185348510742
10405 3.7465734481811523
10406 3.761547565460205
10407 3.823119878768921
10408 3.7327640056610107
10409 3.7583703994750977
10410 3.761606216430664
10411 3.711482048034668
10412 3.8490476608276367
10413 3.705298900604248
10414 3.760251045227051
10415 3.753774642944336
10416 3.6932287216186523
10417 3.7188124656677246
10418 3.745901584625244
10419 3.8431639671325684
10420 3.707218885421753
10421 3.7933526039123535
10422 3.6764273643493652
10423 3.7654035091400146
10424 3.7928519248962402
10425 3.7934768199920654
10426 3.762730121612549
10427 3.699252128601074
10428 3.7126729488372803
10429 3.7137274742126465
10430 3.663604259490967
10431 3.716670036315918
10432 3.7623729705810547
10433 3.6930010318756104
10434 3.753683567047119
10435 3.709404468536377
10436 3.685299873352051
10437 3.8298606872558594
10438 3.707136631011963
10439 3.7003769874572754
10440 3.746708393096924
10441 3.725045919418335
10442 3.709794759750366
10443 3.7741007804870605
10444 3.66261887550354
10445 3.8501107692718506
10446 3.6969127655029297
10447 3.675863027572632
10448 3.7637977600097656
10449 3.645521640777588
10450 3.7018563747406006
10451 3.6880011558532715
10452 3.7059168815612793
10453 3.717090606689453
10454 3.6831517219543457
10455 3.7178399562835693
10456 3.6884207725524902
10457 3.7039670944213867
10458 3.776146173477173
10459 3.6464650630950928
10460 3.7261176109313965
10461 3.6794772148132324
10462 3.7674074172973633
10463 3.7031524181365967
10464 3.63533353805542
10465 3.7207064628601074
10466 3.676112651824951
10467 3.7258505821228027
10468 3.724856376647949
10469 3.6858274936676025
10470 3.7046773433685303
10471 3.681504964828491
10472 3.7075695991516113
10473 3.6870737075805664
10474 3.785953998565674
10475 3.672501802444458
10476 3.688624382019043
10477 3.7299304008483887
10478 3.613234043121338
10479 3.8396401405334473
10480 3.679654121398926
10481 3.744964599609375
10482 3.7430527210235596
10483 3.694821357727051
10484 3.7040553092956543
10485 3.678518056869507
10486 3.7975857257843018
10487 3.7085375785827637
10488 3.7099673748016357
10489 3.6407413482666016
10490 3.7046163082122803
10491 3.7059621810913086
10492 3.8503212928771973
10493 3.643433094024658
10494 3.658904552459717
10495 3.7146315574645996
10496 3.6938998699188232
10497 3.690430164337158
10498 3.716336727142334
10499 3.742795944213867
10500 3.704019069671631
10501 3.6789159774780273
10502 3.6989855766296387
10503 3.668513774871826
10504 3.7023534774780273
10505 3.699401617050171
10506 3.7893528938293457
10507 3.6979634761810303
10508 3.671792984008789
10509 3.6286163330078125
10510 3.7186217308044434
10511 3.656309127807617
10512 3.7993335723876953
10513 3.7527048587799072
10514 3.7074780464172363
10515 3.694936513900757
10516 3.7543044090270996
10517 3.7484731674194336
10518 3.6975743770599365
10519 3.7236671447753906
10520 3.677006721496582
10521 3.7210421562194824
10522 3.677896022796631
10523 3.7100865840911865
10524 3.6530861854553223
10525 3.7078423500061035
10526 3.6858863830566406
10527 3.651794672012329
10528 3.6852617263793945
10529 3.6774258613586426
10530 3.6936559677124023
10531 3.688366413116455
10532 3.6441216468811035
10533 3.657545804977417
10534 3.7156906127929688
10535 3.665431261062622
10536 3.6827187538146973
10537 3.6905484199523926
10538 3.8421711921691895
10539 3.7487449645996094
10540 3.667125701904297
10541 3.684436321258545
10542 3.6819186210632324
10543 3.822129249572754
10544 3.691755771636963
10545 3.694415330886841
10546 3.650960683822632
10547 3.6681060791015625
10548 3.6898725032806396
10549 3.673290729522705
10550 3.6796512603759766
10551 3.6549363136291504
10552 3.886305809020996
10553 3.693751811981201
10554 3.6377081871032715
10555 3.711369514465332
10556 3.7720091342926025
10557 3.672123670578003
10558 3.7037553787231445
10559 3.660660982131958
10560 3.7009639739990234
10561 3.714625835418701
10562 3.7877020835876465
10563 3.6661791801452637
10564 3.6989402770996094
10565 3.7911312580108643
10566 3.7119152545928955
10567 3.6691625118255615
10568 3.658914804458618
10569 3.758235216140747
10570 3.80804443359375
10571 3.6523139476776123
10572 3.727099895477295
10573 3.678126573562622
10574 3.6616404056549072
10575 3.7358174324035645
10576 3.6832616329193115
10577 3.7050466537475586
10578 3.678006410598755
10579 3.6731314659118652
10580 3.7127480506896973
10581 3.6665077209472656
10582 3.6789894104003906
10583 3.6645514965057373
10584 3.645219326019287
10585 3.7361860275268555
10586 3.8037424087524414
10587 3.6875357627868652
10588 3.6705732345581055
10589 3.6941275596618652
10590 3.704403877258301
10591 3.7143054008483887
10592 3.6815266609191895
10593 3.6815922260284424
10594 3.6768455505371094
10595 3.73768949508667
10596 3.6518709659576416
10597 3.6796875
10598 3.6925806999206543
10599 3.687237024307251
10600 3.848752975463867
10601 3.724520206451416
10602 3.6664133071899414
10603 3.8160390853881836
10604 3.7320656776428223
10605 3.7836880683898926
10606 3.7217392921447754
10607 3.753584384918213
10608 3.741239070892334
10609 3.6818673610687256
10610 3.6776304244995117
10611 3.6408379077911377
10612 3.646761894226074
10613 3.6789917945861816
10614 3.7068843841552734
10615 3.6676483154296875
10616 3.678056001663208
10617 3.682610034942627
10618 3.7156822681427
10619 3.640395164489746
10620 3.7049543857574463
10621 3.6770293712615967
10622 3.687411069869995
10623 3.6999669075012207
10624 3.7281980514526367
10625 3.621917247772217
10626 3.678574562072754
10627 3.6353821754455566
10628 3.655686378479004
10629 3.7474963665008545
10630 3.634465217590332
10631 3.7609498500823975
10632 3.7510552406311035
10633 3.6770143508911133
10634 3.678154230117798
10635 3.6717734336853027
10636 3.636427402496338
10637 3.672600030899048
10638 3.6799707412719727
10639 3.7519373893737793
10640 3.7734017372131348
10641 3.711167335510254
10642 3.7540106773376465
10643 3.709117889404297
10644 3.784308910369873
10645 3.6692662239074707
10646 3.6878414154052734
10647 3.75321626663208
10648 3.646298885345459
10649 3.6290197372436523
10650 3.6918585300445557
10651 3.6398682594299316
10652 3.6724014282226562
10653 3.642796277999878
10654 3.6613380908966064
10655 3.6682910919189453
10656 3.6769638061523438
10657 3.6598942279815674
10658 3.68520188331604
10659 3.682581901550293
10660 3.676624298095703
10661 3.6869406700134277
10662 3.6452879905700684
10663 3.6958024501800537
10664 3.785396099090576
10665 3.6585493087768555
10666 3.6181693077087402
10667 3.6817023754119873
10668 3.6486363410949707
10669 3.6884970664978027
10670 3.6801557540893555
10671 3.6646265983581543
10672 3.6776559352874756
10673 3.6712188720703125
10674 3.6220815181732178
10675 3.65850830078125
10676 3.6203603744506836
10677 3.6462855339050293
10678 3.6860671043395996
10679 3.708688259124756
10680 3.654664993286133
10681 3.6482105255126953
10682 3.6759324073791504
10683 3.6626992225646973
10684 3.6545257568359375
10685 3.663590908050537
10686 3.6562891006469727
10687 3.668243408203125
10688 3.702418327331543
10689 3.674471855163574
10690 3.702313184738159
10691 3.7281973361968994
10692 3.625448226928711
10693 3.6795284748077393
10694 3.6889472007751465
10695 3.700424909591675
10696 3.6693620681762695
10697 3.665508508682251
10698 3.653643846511841
10699 3.7517004013061523
10700 3.752570867538452
10701 3.690633773803711
10702 3.655674457550049
10703 3.6321940422058105
10704 3.658493995666504
10705 3.6159708499908447
10706 3.654040575027466
10707 3.626319169998169
10708 3.6569318771362305
10709 3.6251730918884277
10710 3.668752908706665
10711 3.6527624130249023
10712 3.6290531158447266
10713 3.651048183441162
10714 3.705540657043457
10715 3.655487537384033
10716 3.6209750175476074
10717 3.6704413890838623
10718 3.6477532386779785
10719 3.6709156036376953
10720 3.656045913696289
10721 3.6661300659179688
10722 3.7210726737976074
10723 3.762544631958008
10724 3.757500410079956
10725 3.656822919845581
10726 3.631984233856201
10727 3.6988391876220703
10728 3.655397415161133
10729 3.614506959915161
10730 3.613511562347412
10731 3.7785823345184326
10732 3.6420693397521973
10733 3.651735305786133
10734 3.636073112487793
10735 3.650358200073242
10736 3.6599717140197754
10737 3.7020962238311768
10738 3.6122305393218994
10739 3.6217873096466064
10740 3.6020588874816895
10741 3.720930576324463
10742 3.628983497619629
10743 3.615785837173462
10744 3.6820878982543945
10745 3.6617791652679443
10746 3.6416945457458496
10747 3.6510367393493652
10748 3.643265724182129
10749 3.6807706356048584
10750 3.6838648319244385
10751 3.640455722808838
10752 3.6476244926452637
10753 3.7073192596435547
10754 3.6992597579956055
10755 3.662122964859009
10756 3.654448986053467
10757 3.66288423538208
10758 3.6733765602111816
10759 3.6977596282958984
10760 3.65871524810791
10761 3.9894418716430664
10762 3.617791175842285
10763 3.6123762130737305
10764 3.6610755920410156
10765 3.6498098373413086
10766 3.77064847946167
10767 3.646104097366333
10768 3.7731409072875977
10769 3.7736644744873047
10770 3.700188159942627
10771 3.646883010864258
10772 3.6994872093200684
10773 3.6514718532562256
10774 3.750866651535034
10775 3.7767045497894287
10776 3.7707250118255615
10777 3.624439239501953
10778 3.7050604820251465
10779 3.7593297958374023
10780 3.6534972190856934
10781 3.8873302936553955
10782 3.6239218711853027
10783 3.6610705852508545
10784 3.643418788909912
10785 3.6298015117645264
10786 3.6431052684783936
10787 3.655302047729492
10788 3.705789566040039
10789 3.683784246444702
10790 3.652939558029175
10791 3.6458582878112793
10792 3.671424627304077
10793 3.6806211471557617
10794 3.7780792713165283
10795 3.647879123687744
10796 3.6468191146850586
10797 3.670285701751709
10798 3.6130576133728027
10799 3.647897243499756
10800 3.613981008529663
10801 3.6330432891845703
10802 3.716876983642578
10803 3.649843454360962
10804 3.696995735168457
10805 3.700552463531494
10806 3.678309917449951
10807 3.711040735244751
10808 3.7671732902526855
10809 3.649773120880127
10810 3.7101473808288574
10811 3.69328236579895
10812 3.668344497680664
10813 3.6482534408569336
10814 3.7415499687194824
10815 3.656500816345215
10816 3.6607065200805664
10817 3.6369359493255615
10818 3.711883544921875
10819 3.6779441833496094
10820 3.660703659057617
10821 3.719867467880249
10822 3.640418529510498
10823 3.693058967590332
10824 3.658121109008789
10825 3.6704726219177246
10826 3.7201061248779297
10827 3.6427383422851562
10828 3.6569461822509766
10829 3.603494644165039
10830 3.6768038272857666
10831 3.6149086952209473
10832 3.657963752746582
10833 3.622887134552002
10834 3.6552629470825195
10835 3.6681299209594727
10836 3.672057628631592
10837 3.6246252059936523
10838 3.739356756210327
10839 3.7009129524230957
10840 3.6600265502929688
10841 3.651710033416748
10842 3.8146812915802
10843 3.731940269470215
10844 3.7025959491729736
10845 3.719290018081665
10846 3.819338798522949
10847 3.6345133781433105
10848 3.613001823425293
10849 3.6821694374084473
10850 3.628789186477661
10851 3.6501755714416504
10852 3.6307361125946045
10853 3.6550278663635254
10854 3.65132737159729
10855 3.573087453842163
10856 3.7060132026672363
10857 3.6439406871795654
10858 3.6381661891937256
10859 3.6210031509399414
10860 3.697941780090332
10861 3.6396982669830322
10862 3.718013048171997
10863 3.6432762145996094
10864 3.686856746673584
10865 3.645631790161133
10866 3.6772875785827637
10867 3.6808009147644043
10868 3.637667655944824
10869 3.631591320037842
10870 3.7205810546875
10871 3.6881825923919678
10872 3.614128828048706
10873 3.6277942657470703
10874 3.6272385120391846
10875 3.6869072914123535
10876 3.666341781616211
10877 3.6070642471313477
10878 3.6924235820770264
10879 3.615644931793213
10880 3.6637022495269775
10881 3.646440267562866
10882 3.604506492614746
10883 3.6036362648010254
10884 3.6500163078308105
10885 3.6454989910125732
10886 3.659391164779663
10887 3.6419074535369873
10888 3.5877468585968018
10889 3.6561551094055176
10890 3.607909679412842
10891 3.6382408142089844
10892 3.6916065216064453
10893 3.6372947692871094
10894 3.674668788909912
10895 3.6616594791412354
10896 3.657388210296631
10897 3.629944324493408
10898 3.677349090576172
10899 3.666348457336426
10900 3.631589412689209
10901 3.7143959999084473
10902 3.707767963409424
10903 3.632455825805664
10904 3.6324987411499023
10905 3.678746223449707
10906 3.6833906173706055
10907 3.6766324043273926
10908 3.6805918216705322
10909 3.6203835010528564
10910 3.660367488861084
10911 3.5925116539001465
10912 3.6922693252563477
10913 3.688905715942383
10914 3.663695812225342
10915 3.768115997314453
10916 3.6628053188323975
10917 3.72934627532959
10918 3.647373676300049
10919 3.661673069000244
10920 3.629361152648926
10921 3.6728200912475586
10922 3.657395362854004
10923 3.623594284057617
10924 3.6479480266571045
10925 3.6398253440856934
10926 3.6589407920837402
10927 3.6476657390594482
10928 3.6602017879486084
10929 3.6615333557128906
10930 3.6531620025634766
10931 3.6588873863220215
10932 3.644845485687256
10933 3.6529102325439453
10934 3.631527900695801
10935 3.6485509872436523
10936 3.616971015930176
10937 3.6290714740753174
10938 3.662170886993408
10939 3.6651673316955566
10940 3.8559720516204834
10941 3.635648250579834
10942 3.6547837257385254
10943 3.7157347202301025
10944 3.6126863956451416
10945 3.6362078189849854
10946 3.652453899383545
10947 3.650467872619629
10948 3.6239633560180664
10949 3.6605758666992188
10950 3.7111916542053223
10951 3.690115451812744
10952 3.703983783721924
10953 3.68213152885437
10954 3.627091884613037
10955 3.643392562866211
10956 3.745023250579834
10957 3.713886260986328
10958 3.6411068439483643
10959 3.6301965713500977
10960 3.629802703857422
10961 3.635283946990967
10962 3.6485707759857178
10963 3.641604423522949
10964 3.7011265754699707
10965 3.6287951469421387
10966 3.628546953201294
10967 3.5956203937530518
10968 3.6367337703704834
10969 3.7672677040100098
10970 3.6461260318756104
10971 3.6957197189331055
10972 3.6286227703094482
10973 3.6041626930236816
10974 3.646088123321533
10975 3.695201873779297
10976 3.6750574111938477
10977 3.691908836364746
10978 3.64663028717041
10979 3.6485204696655273
10980 3.616132974624634
10981 3.6705479621887207
10982 3.623018741607666
10983 3.643400192260742
10984 3.6384100914001465
10985 3.628049850463867
10986 3.633118152618408
10987 3.63291597366333
10988 3.6154563426971436
10989 3.653273105621338
10990 3.648125648498535
10991 3.657015323638916
10992 3.651283025741577
10993 3.779787540435791
10994 3.6294312477111816
10995 3.679375171661377
10996 3.588489294052124
10997 3.968541383743286
10998 3.6175482273101807
10999 3.6542749404907227
11000 3.6629867553710938
11001 3.7097644805908203
11002 3.6497750282287598
11003 3.659902572631836
11004 3.729734182357788
11005 3.638213872909546
11006 3.6939265727996826
11007 3.6588029861450195
11008 3.652906894683838
11009 3.7962496280670166
11010 3.6370835304260254
11011 3.702648639678955
11012 3.689662218093872
11013 3.685579299926758
11014 3.71846079826355
11015 3.658764362335205
11016 3.676470994949341
11017 3.7771716117858887
11018 3.684288263320923
11019 3.69150447845459
11020 3.6486637592315674
11021 3.635183811187744
11022 3.6702537536621094
11023 3.686953067779541
11024 3.69779109954834
11025 3.6464924812316895
11026 3.683053970336914
11027 3.6628637313842773
11028 3.664456844329834
11029 3.6483993530273438
11030 3.7833657264709473
11031 3.6531295776367188
11032 3.6408398151397705
11033 3.662721633911133
11034 3.692096710205078
11035 3.6725475788116455
11036 3.6351804733276367
11037 3.7847089767456055
11038 3.6514182090759277
11039 3.6460843086242676
11040 3.6034998893737793
11041 3.673985004425049
11042 3.7390332221984863
11043 3.6208486557006836
11044 3.618729591369629
11045 3.5628018379211426
11046 3.667764902114868
11047 3.6537463665008545
11048 3.7594993114471436
11049 3.650705575942993
11050 3.6541662216186523
11051 3.7814905643463135
11052 3.7427544593811035
11053 3.642287015914917
11054 3.6138901710510254
11055 3.6743319034576416
11056 3.6097373962402344
11057 3.6358566284179688
11058 3.67587947845459
11059 3.6459147930145264
11060 3.7255682945251465
11061 3.674351453781128
11062 3.710946798324585
11063 3.625786781311035
11064 3.6237668991088867
11065 3.63979434967041
11066 3.778155565261841
11067 3.632101058959961
11068 3.7242088317871094
11069 3.702878713607788
11070 3.6459569931030273
11071 3.7255003452301025
11072 3.6845850944519043
11073 3.6714279651641846
11074 3.621985673904419
11075 3.6383609771728516
11076 3.77886962890625
11077 3.6975412368774414
11078 3.675283193588257
11079 3.6537275314331055
11080 3.7148008346557617
11081 3.7149810791015625
11082 3.6643290519714355
11083 3.6783175468444824
11084 3.6687264442443848
11085 3.633179187774658
11086 3.691218376159668
11087 3.67724871635437
11088 3.608466625213623
11089 3.648301124572754
11090 3.6935133934020996
11091 3.6645259857177734
11092 3.659667491912842
11093 3.674644947052002
11094 3.6976981163024902
11095 3.6580557823181152
11096 3.6552724838256836
11097 3.6131491661071777
11098 3.679727554321289
11099 3.663163661956787
11100 3.6540582180023193
11101 3.649996280670166
11102 3.6121437549591064
11103 3.612640857696533
11104 3.6835274696350098
11105 3.6708178520202637
11106 3.7137818336486816
11107 3.6677277088165283
11108 3.632308006286621
11109 3.6454567909240723
11110 3.595390558242798
11111 3.7145957946777344
11112 3.6578707695007324
11113 3.6194562911987305
11114 3.6731674671173096
11115 3.6715078353881836
11116 3.6227755546569824
11117 3.668056011199951
11118 3.658005952835083
11119 3.6194396018981934
11120 3.6574931144714355
11121 3.6597342491149902
11122 3.647942543029785
11123 3.6037237644195557
11124 3.6211960315704346
11125 3.6178829669952393
11126 3.603487491607666
11127 3.7279610633850098
11128 3.5954439640045166
11129 3.63789439201355
11130 3.650923252105713
11131 3.6521105766296387
11132 3.641336441040039
11133 3.7753405570983887
11134 3.632565975189209
11135 3.662834644317627
11136 3.6489734649658203
11137 3.5844597816467285
11138 3.643326759338379
11139 3.5856621265411377
11140 3.626114845275879
11141 3.6985597610473633
11142 3.6410880088806152
11143 3.635118007659912
11144 3.6472268104553223
11145 3.637591600418091
11146 3.602400302886963
11147 3.6105198860168457
11148 3.644083261489868
11149 3.6079275608062744
11150 3.6428627967834473
11151 3.725515604019165
11152 3.653120756149292
11153 3.7479565143585205
11154 3.7271344661712646
11155 3.655508041381836
11156 3.673961639404297
11157 3.6244630813598633
11158 3.623624563217163
11159 3.6526479721069336
11160 3.699503183364868
11161 3.6121647357940674
11162 3.6337616443634033
11163 3.5935428142547607
11164 3.6164543628692627
11165 3.6287105083465576
11166 3.6677517890930176
11167 3.650129795074463
11168 3.6150929927825928
11169 3.624302387237549
11170 3.7790465354919434
11171 3.6051063537597656
11172 3.6431539058685303
11173 3.6429080963134766
11174 3.6258866786956787
11175 3.664262533187866
11176 3.5993566513061523
11177 3.6468887329101562
11178 3.6442461013793945
11179 3.620299816131592
11180 3.667511224746704
11181 3.673471212387085
11182 3.6208465099334717
11183 3.591313362121582
11184 3.7136645317077637
11185 3.6656932830810547
11186 3.688828945159912
11187 3.5980186462402344
11188 3.662322521209717
11189 3.624723434448242
11190 3.654778480529785
11191 3.614638090133667
11192 3.7478275299072266
11193 3.630434513092041
11194 3.635084867477417
11195 3.6218347549438477
11196 3.640558958053589
11197 3.6666793823242188
11198 3.5836985111236572
11199 3.65531587600708
11200 3.615292549133301
11201 3.5889832973480225
11202 3.607687473297119
11203 3.636082649230957
11204 3.6132869720458984
11205 3.6097872257232666
11206 3.6525423526763916
11207 3.6321964263916016
11208 3.5942139625549316
11209 3.5916571617126465
11210 3.6754074096679688
11211 3.581538677215576
11212 3.620753288269043
11213 3.5871951580047607
11214 3.6195640563964844
11215 3.579660177230835
11216 3.6496548652648926
11217 3.7685866355895996
11218 3.7207658290863037
11219 3.6093063354492188
11220 3.741158962249756
11221 3.6821680068969727
11222 3.5973458290100098
11223 3.641810894012451
11224 3.6109766960144043
11225 3.774015188217163
11226 3.641855239868164
11227 3.620628833770752
11228 3.6217267513275146
11229 3.6210384368896484
11230 3.673203468322754
11231 3.6731300354003906
11232 3.581307888031006
11233 3.7234158515930176
11234 3.6025805473327637
11235 3.6386160850524902
11236 3.6396546363830566
11237 3.6092958450317383
11238 3.6495819091796875
11239 3.6601455211639404
11240 3.635021924972534
11241 3.600543975830078
11242 3.576463222503662
11243 3.6240336894989014
11244 3.598034381866455
11245 3.6457886695861816
11246 3.6072235107421875
11247 3.6228737831115723
11248 3.8901515007019043
11249 3.6016836166381836
11250 3.6733784675598145
11251 3.6369988918304443
11252 3.6319971084594727
11253 3.6026198863983154
11254 3.6316325664520264
11255 3.634491205215454
11256 3.6032028198242188
11257 3.5707340240478516
11258 3.621990442276001
11259 3.5954995155334473
11260 3.598968505859375
11261 3.6547937393188477
11262 3.6339731216430664
11263 3.612264633178711
11264 3.6284971237182617
11265 3.66264009475708
11266 3.6721558570861816
11267 3.664574146270752
11268 3.611023426055908
11269 3.6505656242370605
11270 3.611063003540039
11271 3.5900771617889404
11272 3.6254842281341553
11273 3.5729267597198486
11274 3.6082606315612793
11275 3.6154274940490723
11276 3.6054162979125977
11277 3.630570650100708
11278 3.6398589611053467
11279 3.59077787399292
11280 3.597273826599121
11281 3.5952696800231934
11282 3.6116714477539062
11283 3.61319637298584
11284 3.6496286392211914
11285 3.661688804626465
11286 3.5973422527313232
11287 3.6167337894439697
11288 3.671116828918457
11289 3.681941509246826
11290 3.5755956172943115
11291 3.7236435413360596
11292 3.602151870727539
11293 3.5694754123687744
11294 3.7156991958618164
11295 3.6128551959991455
11296 3.6213176250457764
11297 3.6623806953430176
11298 3.637153148651123
11299 3.606489658355713
11300 3.660700798034668
11301 3.584735155105591
11302 3.5880229473114014
11303 3.7119874954223633
11304 3.65033221244812
11305 3.6048994064331055
11306 3.599188804626465
11307 3.569042205810547
11308 3.5711708068847656
11309 3.582930088043213
11310 3.5742788314819336
11311 3.587773561477661
11312 3.635016918182373
11313 3.6294963359832764
11314 3.666518211364746
11315 3.6047072410583496
11316 3.610081672668457
11317 3.5951781272888184
11318 3.6012420654296875
11319 3.6323909759521484
11320 3.599888801574707
11321 3.592052936553955
11322 3.6082794666290283
11323 3.605922222137451
11324 3.6172642707824707
11325 3.5820860862731934
11326 3.5942330360412598
11327 3.5848662853240967
11328 3.6573143005371094
11329 3.5728485584259033
11330 3.6428890228271484
11331 3.6256415843963623
11332 3.573269844055176
11333 3.7011866569519043
11334 3.737133026123047
11335 3.5976390838623047
11336 3.5838093757629395
11337 3.568599224090576
11338 3.585167646408081
11339 3.5578088760375977
11340 3.5658202171325684
11341 3.631290912628174
11342 3.5746843814849854
11343 3.5882396697998047
11344 3.56318998336792
11345 3.615325927734375
11346 3.6254172325134277
11347 3.610271692276001
11348 3.7055349349975586
11349 3.5931262969970703
11350 3.5744755268096924
11351 3.582876682281494
11352 3.5904622077941895
11353 3.63946270942688
11354 3.5790536403656006
11355 3.595224142074585
11356 3.560605049133301
11357 3.5945229530334473
11358 3.568997383117676
11359 3.6332507133483887
11360 3.6714444160461426
11361 3.568551778793335
11362 3.599698543548584
11363 3.6066548824310303
11364 3.5884852409362793
11365 3.587071180343628
11366 3.713888168334961
11367 3.6400952339172363
11368 3.617548704147339
11369 3.5859928131103516
11370 3.659369945526123
11371 3.7035655975341797
11372 3.621293067932129
11373 3.603792667388916
11374 3.602318286895752
11375 3.7474987506866455
11376 3.583779811859131
11377 3.602933645248413
11378 3.5558736324310303
11379 3.6650476455688477
11380 3.6633095741271973
11381 3.578972816467285
11382 3.5897696018218994
11383 3.561570644378662
11384 3.6022768020629883
11385 3.6005544662475586
11386 3.7139368057250977
11387 3.609814167022705
11388 3.6463818550109863
11389 3.556258201599121
11390 3.537614345550537
11391 3.5756916999816895
11392 3.696737766265869
11393 3.696457862854004
11394 3.672128200531006
11395 3.597627639770508
11396 3.573184013366699
11397 3.5835869312286377
11398 3.6123061180114746
11399 3.5772976875305176
11400 3.611567974090576
11401 3.6333277225494385
11402 3.619279384613037
11403 3.595106601715088
11404 3.6137399673461914
11405 3.644090175628662
11406 3.590294361114502
11407 3.64577054977417
11408 3.6060431003570557
11409 3.602177143096924
11410 3.5871455669403076
11411 3.58876633644104
11412 3.5642149448394775
11413 3.652391195297241
11414 3.6530051231384277
11415 3.6373863220214844
11416 3.62058687210083
11417 3.65106201171875
11418 3.633845329284668
11419 3.5643296241760254
11420 3.7048776149749756
11421 3.5990171432495117
11422 3.6243910789489746
11423 3.6380200386047363
11424 3.591146230697632
11425 3.6756153106689453
11426 3.642939805984497
11427 3.593395471572876
11428 3.755837917327881
11429 3.6067488193511963
11430 3.5823442935943604
11431 3.5962252616882324
11432 3.59983491897583
11433 3.661834478378296
11434 3.6442317962646484
11435 3.749854326248169
11436 3.61366605758667
11437 3.596578359603882
11438 3.6068458557128906
11439 3.582180976867676
11440 3.565354824066162
11441 3.6381537914276123
11442 3.574775218963623
11443 3.6189682483673096
11444 3.617265224456787
11445 3.596341848373413
11446 3.6155805587768555
11447 3.5939526557922363
11448 3.597862720489502
11449 3.575481414794922
11450 3.7061314582824707
11451 3.617786169052124
11452 3.6703124046325684
11453 3.613766670227051
11454 3.6177525520324707
11455 3.602433204650879
11456 3.656797170639038
11457 3.627321243286133
11458 3.608762741088867
11459 3.6337132453918457
11460 3.609858989715576
11461 3.8102784156799316
11462 3.633615493774414
11463 3.5802416801452637
11464 3.5942721366882324
11465 3.6206672191619873
11466 3.6016082763671875
11467 3.585019588470459
11468 3.5809555053710938
11469 3.572744846343994
11470 3.663374662399292
11471 3.621553897857666
11472 3.63191294670105
11473 3.551194429397583
11474 3.5800833702087402
11475 3.5926499366760254
11476 3.614802598953247
11477 3.5916357040405273
11478 3.632293701171875
11479 3.685758590698242
11480 3.654754877090454
11481 3.6049559116363525
11482 3.6957314014434814
11483 3.641425132751465
11484 3.590491533279419
11485 3.594027519226074
11486 3.6712656021118164
11487 3.5986080169677734
11488 3.6114189624786377
11489 3.6007373332977295
11490 3.619262218475342
11491 3.6322250366210938
11492 3.582273006439209
11493 3.6715993881225586
11494 3.587759017944336
11495 3.6261024475097656
11496 3.6152994632720947
11497 3.6462366580963135
11498 3.5964291095733643
11499 3.5851023197174072
11500 3.5569252967834473
11501 3.5704171657562256
11502 3.615088701248169
11503 3.597379684448242
11504 3.6174919605255127
11505 3.59222149848938
11506 3.6170315742492676
11507 3.588193416595459
11508 3.5821914672851562
11509 3.5909175872802734
11510 3.6297788619995117
11511 3.588726758956909
11512 3.6648826599121094
11513 3.5778958797454834
11514 3.602761745452881
11515 3.693924903869629
11516 3.579505443572998
11517 3.621614456176758
11518 3.594202756881714
11519 3.6340763568878174
11520 3.5916333198547363
11521 3.5986838340759277
11522 3.5994222164154053
11523 3.5983903408050537
11524 3.59431791305542
11525 3.6857595443725586
11526 3.6806039810180664
11527 3.609731674194336
11528 3.555295944213867
11529 3.636920690536499
11530 3.62058687210083
11531 3.617316246032715
11532 3.6573238372802734
11533 3.7524869441986084
11534 3.628995180130005
11535 3.6776528358459473
11536 3.6041793823242188
11537 3.6351590156555176
11538 3.587568759918213
11539 3.642549991607666
11540 3.591817855834961
11541 3.6081907749176025
11542 3.5745458602905273
11543 3.5787582397460938
11544 3.6328558921813965
11545 3.572436571121216
11546 3.565490961074829
11547 3.600034713745117
11548 3.568328857421875
11549 3.637787342071533
11550 3.5407814979553223
11551 3.6335017681121826
11552 3.559452533721924
11553 3.550981044769287
11554 3.573989152908325
11555 3.5806307792663574
11556 3.611687183380127
11557 3.597367763519287
11558 3.5699782371520996
11559 3.5785703659057617
11560 3.570817708969116
11561 3.5810744762420654
11562 3.6553919315338135
11563 3.596639633178711
11564 3.6094346046447754
11565 3.6050472259521484
11566 3.588887929916382
11567 3.5889296531677246
11568 3.5700645446777344
11569 3.564176082611084
11570 3.552130937576294
11571 3.602309465408325
11572 3.5717720985412598
11573 3.65676212310791
11574 3.5669820308685303
11575 3.565887928009033
11576 3.5955100059509277
11577 3.5448708534240723
11578 3.65040922164917
11579 3.545869827270508
11580 3.6029863357543945
11581 3.6100902557373047
11582 3.5913991928100586
11583 3.6334965229034424
11584 3.5500893592834473
11585 3.6141862869262695
11586 3.5889980792999268
11587 3.5929837226867676
11588 3.6887545585632324
11589 3.6052346229553223
11590 3.61881947517395
11591 3.6224451065063477
11592 3.5990090370178223
11593 3.5773987770080566
11594 3.5845110416412354
11595 3.606888771057129
11596 3.5467891693115234
11597 3.575559616088867
11598 3.5567569732666016
11599 3.58842396736145
11600 3.5956871509552
11601 3.565948247909546
11602 3.5713229179382324
11603 3.654449462890625
11604 3.5678932666778564
11605 3.529512405395508
11606 3.5667519569396973
11607 3.5617737770080566
11608 3.55629825592041
11609 3.542999505996704
11610 3.583695650100708
11611 3.5573055744171143
11612 3.6242516040802
11613 3.6385862827301025
11614 3.5872597694396973
11615 3.5934600830078125
11616 3.5803065299987793
11617 3.565304756164551
11618 3.5623910427093506
11619 3.6057019233703613
11620 3.5570874214172363
11621 3.613637924194336
11622 3.6203441619873047
11623 3.563183069229126
11624 3.558865785598755
11625 3.6000242233276367
11626 3.5747721195220947
11627 3.5593552589416504
11628 3.6302919387817383
11629 3.801760196685791
11630 3.5927367210388184
11631 3.566283702850342
11632 3.563976526260376
11633 3.5618176460266113
11634 3.575805902481079
11635 3.5996456146240234
11636 3.59909987449646
11637 3.5787689685821533
11638 3.5735762119293213
11639 3.5683534145355225
11640 3.59908127784729
11641 3.5565314292907715
11642 3.7118866443634033
11643 3.5499160289764404
11644 3.5546998977661133
11645 3.5943987369537354
11646 3.592660427093506
11647 3.597773313522339
11648 3.572445869445801
11649 3.5930862426757812
11650 3.568267345428467
11651 3.5710620880126953
11652 3.5925474166870117
11653 3.58131742477417
11654 3.5825371742248535
11655 3.604633331298828
11656 3.667924404144287
11657 3.597146987915039
11658 3.5820019245147705
11659 3.6586568355560303
11660 3.5687777996063232
11661 3.5913681983947754
11662 3.554781675338745
11663 3.5448434352874756
11664 3.6083168983459473
11665 3.6798019409179688
11666 3.589026927947998
11667 3.5928878784179688
11668 3.7111892700195312
11669 3.521158218383789
11670 3.570061683654785
11671 3.6451683044433594
11672 3.6450247764587402
11673 3.553966999053955
11674 3.555368185043335
11675 3.5413899421691895
11676 3.582890510559082
11677 3.572140693664551
11678 3.6047892570495605
11679 3.549435615539551
11680 3.574857473373413
11681 3.5717735290527344
11682 3.5602660179138184
11683 3.6177358627319336
11684 3.6015617847442627
11685 3.566189765930176
11686 3.5845227241516113
11687 3.5736172199249268
11688 3.5994482040405273
11689 3.6647939682006836
11690 3.5719149112701416
11691 3.688931465148926
11692 3.5822839736938477
11693 3.575801372528076
11694 3.55228853225708
11695 3.606248140335083
11696 3.5590567588806152
11697 3.5250487327575684
11698 3.563438892364502
11699 3.591247081756592
11700 3.569516897201538
11701 3.5478246212005615
11702 3.5415661334991455
11703 3.5803306102752686
11704 3.582697868347168
11705 3.5709891319274902
11706 3.664517879486084
11707 3.5595312118530273
11708 3.5737743377685547
11709 3.5718936920166016
11710 3.578951835632324
11711 3.523098945617676
11712 3.5824475288391113
11713 3.613405704498291
11714 3.560972213745117
11715 3.5243828296661377
11716 3.6044647693634033
11717 3.6132383346557617
11718 3.583188533782959
11719 3.5651183128356934
11720 3.56325626373291
11721 3.600435733795166
11722 3.570676565170288
11723 3.5695674419403076
11724 3.610321044921875
11725 3.580319881439209
11726 3.6229634284973145
11727 3.5619633197784424
11728 3.5213522911071777
11729 3.60391902923584
11730 3.600900411605835
11731 3.590973377227783
11732 3.579401969909668
11733 3.5556068420410156
11734 3.607888698577881
11735 3.563174247741699
11736 3.5513765811920166
11737 3.584890604019165
11738 3.586678981781006
11739 3.6539347171783447
11740 3.555880069732666
11741 3.577296733856201
11742 3.5911078453063965
11743 3.718529462814331
11744 3.6256704330444336
11745 3.576097011566162
11746 3.5830044746398926
11747 3.609576940536499
11748 3.6202681064605713
11749 3.5682926177978516
11750 3.5378432273864746
11751 3.631948947906494
11752 3.583733081817627
11753 3.601494073867798
11754 3.6019649505615234
11755 3.5465872287750244
11756 3.553431749343872
11757 3.565391778945923
11758 3.5823493003845215
11759 3.629962921142578
11760 3.600175380706787
11761 3.556471347808838
11762 3.593085765838623
11763 3.5833003520965576
11764 3.5905632972717285
11765 3.5392606258392334
11766 3.5935544967651367
11767 3.504605293273926
11768 3.583796501159668
11769 3.5835373401641846
11770 3.531003713607788
11771 3.615471363067627
11772 3.550652027130127
11773 3.601022481918335
11774 3.599700450897217
11775 3.5635318756103516
11776 3.567918300628662
11777 3.6075963973999023
11778 3.5706984996795654
11779 3.576738119125366
11780 3.5564169883728027
11781 3.5395703315734863
11782 3.611870288848877
11783 3.5647237300872803
11784 3.5694191455841064
11785 3.5670604705810547
11786 3.598339796066284
11787 3.6019833087921143
11788 3.697756767272949
11789 3.6078784465789795
11790 3.542677402496338
11791 3.5836896896362305
11792 3.570352554321289
11793 3.5431766510009766
11794 3.5090317726135254
11795 3.562378406524658
11796 3.556288242340088
11797 3.557845115661621
11798 3.569216728210449
11799 3.54081392288208
11800 3.5267767906188965
11801 3.6117467880249023
11802 3.5399043560028076
11803 3.528988838195801
11804 3.6294376850128174
11805 3.56760835647583
11806 3.5703282356262207
11807 3.60011887550354
11808 3.592358350753784
11809 3.648310661315918
11810 3.621039867401123
11811 3.572997808456421
11812 3.6474666595458984
11813 3.552799701690674
11814 3.531095027923584
11815 3.5595450401306152
11816 3.613807201385498
11817 3.5849456787109375
11818 3.584540605545044
11819 3.541057586669922
11820 3.5521881580352783
11821 3.5891785621643066
11822 3.5288875102996826
11823 3.5745112895965576
11824 3.553025484085083
11825 3.580244541168213
11826 3.609707832336426
11827 3.556572914123535
11828 3.5614700317382812
11829 3.5820767879486084
11830 3.5977089405059814
11831 3.701444149017334
11832 3.609020709991455
11833 3.6066389083862305
11834 3.5950474739074707
11835 3.598464250564575
11836 3.5953197479248047
11837 3.5691077709198
11838 3.6045854091644287
11839 3.549107789993286
11840 3.5712366104125977
11841 3.590456247329712
11842 3.591938018798828
11843 3.6566691398620605
11844 3.5936365127563477
11845 3.570927619934082
11846 3.549618721008301
11847 3.6030988693237305
11848 3.5574681758880615
11849 3.520183801651001
11850 3.598958730697632
11851 3.5567426681518555
11852 3.6054275035858154
11853 3.5444436073303223
11854 3.551238536834717
11855 3.5454866886138916
11856 3.549488067626953
11857 3.560289144515991
11858 3.5430850982666016
11859 3.5936732292175293
11860 3.5227365493774414
11861 3.5316295623779297
11862 3.547891139984131
11863 3.6332449913024902
11864 3.7665276527404785
11865 3.542088270187378
11866 3.5474581718444824
11867 3.6157259941101074
11868 3.5237698554992676
11869 3.5776255130767822
11870 3.5275630950927734
11871 3.529755115509033
11872 3.5215494632720947
11873 3.5400989055633545
11874 3.554062843322754
11875 3.5696792602539062
11876 3.5310776233673096
11877 3.6829018592834473
11878 3.598137140274048
11879 3.5342302322387695
11880 3.627000093460083
11881 3.540778636932373
11882 3.5875487327575684
11883 3.5711147785186768
11884 3.549205780029297
11885 3.5521912574768066
11886 3.579819679260254
11887 3.602621078491211
11888 3.523242950439453
11889 3.6089940071105957
11890 3.560001850128174
11891 3.533747673034668
11892 3.6157913208007812
11893 3.5099635124206543
11894 3.5631394386291504
11895 3.584710121154785
11896 3.686734676361084
11897 3.590123176574707
11898 3.6068308353424072
11899 3.6400537490844727
11900 3.5412728786468506
11901 3.6114354133605957
11902 3.5582566261291504
11903 3.586390733718872
11904 3.543757677078247
11905 3.517920970916748
11906 3.5098416805267334
11907 3.5656802654266357
11908 3.619292736053467
11909 3.565302848815918
11910 3.5607357025146484
11911 3.542332649230957
11912 3.551800012588501
11913 3.527782917022705
11914 3.5313525199890137
11915 3.5567522048950195
11916 3.5186963081359863
11917 3.5391042232513428
11918 3.5886292457580566
11919 3.5549440383911133
11920 3.524693489074707
11921 3.586484432220459
11922 3.5501954555511475
11923 3.550844430923462
11924 3.607952117919922
11925 3.5807762145996094
11926 3.563230514526367
11927 3.5499610900878906
11928 3.5585150718688965
11929 3.542447566986084
11930 3.632453441619873
11931 3.5323173999786377
11932 3.5481479167938232
11933 3.566401958465576
11934 3.652971029281616
11935 3.5697991847991943
11936 3.5583949089050293
11937 3.5504655838012695
11938 3.535550832748413
11939 3.5540361404418945
11940 3.5280463695526123
11941 3.5560340881347656
11942 3.5441973209381104
11943 3.5593299865722656
11944 3.5807137489318848
11945 3.541775703430176
11946 3.554871082305908
11947 3.5528669357299805
11948 3.5787038803100586
11949 3.5070436000823975
11950 3.53672456741333
11951 3.5649254322052
11952 3.53151535987854
11953 3.548220634460449
11954 3.5749220848083496
11955 3.572859287261963
11956 3.552431583404541
11957 3.535066843032837
11958 3.5384316444396973
11959 3.5579562187194824
11960 3.5924124717712402
11961 3.572075366973877
11962 3.55045223236084
11963 3.5423009395599365
11964 3.7783899307250977
11965 3.5574731826782227
11966 3.533627986907959
11967 3.577009677886963
11968 3.5431790351867676
11969 3.585913896560669
11970 3.581019878387451
11971 3.591871976852417
11972 3.6128718852996826
11973 3.531205654144287
11974 3.5816102027893066
11975 3.560915231704712
11976 3.6263227462768555
11977 3.547283172607422
11978 3.512216567993164
11979 3.549056053161621
11980 3.535259485244751
11981 3.5814223289489746
11982 3.60833477973938
11983 3.573673725128174
11984 3.521282911300659
11985 3.566633939743042
11986 3.54702091217041
11987 3.536005735397339
11988 3.5488038063049316
11989 3.545278549194336
11990 3.525373697280884
11991 3.5380797386169434
11992 3.6393299102783203
11993 3.524472236633301
11994 3.542335271835327
11995 3.5566904544830322
11996 3.564704418182373
11997 3.561720371246338
11998 3.535173177719116
11999 3.568044900894165
12000 3.6143128871917725
12001 3.526036262512207
12002 3.539374828338623
12003 3.5346570014953613
12004 3.536088466644287
12005 3.517401933670044
12006 3.627800941467285
12007 3.5536365509033203
12008 3.5238513946533203
12009 3.6070139408111572
12010 3.560973644256592
12011 3.5687382221221924
12012 3.539003849029541
12013 3.602001667022705
12014 3.5271201133728027
12015 3.5721476078033447
12016 3.5838418006896973
12017 3.539053440093994
12018 3.5699806213378906
12019 3.5107085704803467
12020 3.5527918338775635
12021 3.548729419708252
12022 3.601802349090576
12023 3.545304775238037
12024 3.5454702377319336
12025 3.544569969177246
12026 3.686443567276001
12027 3.6237244606018066
12028 3.5124402046203613
12029 3.52620792388916
12030 3.5963337421417236
12031 3.5274040699005127
12032 3.6089255809783936
12033 3.565247058868408
12034 3.520012617111206
12035 3.558417797088623
12036 3.540412187576294
12037 3.5599007606506348
12038 3.5571587085723877
12039 3.5556795597076416
12040 3.6396279335021973
12041 3.538877248764038
12042 3.53247332572937
12043 3.5306687355041504
12044 3.618271827697754
12045 3.508864402770996
12046 3.555562973022461
12047 3.537562847137451
12048 3.596266984939575
12049 3.5901541709899902
12050 3.565150499343872
12051 3.5210752487182617
12052 3.546741008758545
12053 3.5293996334075928
12054 3.564023971557617
12055 3.5386619567871094
12056 3.5341668128967285
12057 3.5164473056793213
12058 3.5572948455810547
12059 3.5846171379089355
12060 3.5562686920166016
12061 3.5603530406951904
12062 3.5889315605163574
12063 3.6630568504333496
12064 3.549759864807129
12065 3.5495221614837646
12066 3.5705671310424805
12067 3.5923781394958496
12068 3.564541816711426
12069 3.5885391235351562
12070 3.5700199604034424
12071 3.544004440307617
12072 3.5619864463806152
12073 3.5368871688842773
12074 3.527891159057617
12075 3.547319173812866
12076 3.5309982299804688
12077 3.5827207565307617
12078 3.560769557952881
12079 3.566530466079712
12080 3.5398688316345215
12081 3.57196307182312
12082 3.532212495803833
12083 3.5476162433624268
12084 3.5982589721679688
12085 3.567675828933716
12086 3.5351181030273438
12087 3.525559425354004
12088 3.5325589179992676
12089 3.5202860832214355
12090 3.561622381210327
12091 3.538408041000366
12092 3.535841226577759
12093 3.558732032775879
12094 3.5217885971069336
12095 3.55918025970459
12096 3.536703586578369
12097 3.641550302505493
12098 3.5208606719970703
12099 3.5257983207702637
12100 3.5083041191101074
12101 3.542384147644043
12102 3.5614256858825684
12103 3.527407646179199
12104 3.566471576690674
12105 3.5699896812438965
12106 3.52731990814209
12107 3.591120719909668
12108 3.52451229095459
12109 3.6140811443328857
12110 3.599606513977051
12111 3.5535569190979004
12112 3.525885820388794
12113 3.583883285522461
12114 3.5496535301208496
12115 3.6009960174560547
12116 3.538874626159668
12117 3.5962140560150146
12118 3.5172953605651855
12119 3.5816900730133057
12120 3.528433084487915
12121 3.5480222702026367
12122 3.5313222408294678
12123 3.561429023742676
12124 3.5528290271759033
12125 3.5117149353027344
12126 3.5769448280334473
12127 3.5059494972229004
12128 3.504305839538574
12129 3.5712172985076904
12130 3.5540990829467773
12131 3.535064220428467
12132 3.5202417373657227
12133 3.5481441020965576
12134 3.6025519371032715
12135 3.5932016372680664
12136 3.5666451454162598
12137 3.5812413692474365
12138 3.5240747928619385
12139 3.5220818519592285
12140 3.5425970554351807
12141 3.560985565185547
12142 3.5615038871765137
12143 3.6362740993499756
12144 3.5848171710968018
12145 3.5206358432769775
12146 3.519061803817749
12147 3.569488525390625
12148 3.5041186809539795
12149 3.5321271419525146
12150 3.533742904663086
12151 3.5916690826416016
12152 3.5311999320983887
12153 3.5239617824554443
12154 3.4913549423217773
12155 3.6529622077941895
12156 3.609809398651123
12157 3.531392812728882
12158 3.5201408863067627
12159 3.525920867919922
12160 3.558345079421997
12161 3.5080699920654297
12162 3.5506722927093506
12163 3.5595874786376953
12164 3.55763578414917
12165 3.5390615463256836
12166 3.5457358360290527
12167 3.525552272796631
12168 3.533925771713257
12169 3.540468215942383
12170 3.5241384506225586
12171 3.5928196907043457
12172 3.620032787322998
12173 3.523064613342285
12174 3.538219690322876
12175 3.5518903732299805
12176 3.628389835357666
12177 3.602135181427002
12178 3.542799711227417
12179 3.564579486846924
12180 3.593078851699829
12181 3.6971545219421387
12182 3.506369113922119
12183 3.577622890472412
12184 3.5474493503570557
12185 3.633866310119629
12186 3.589261531829834
12187 3.5249457359313965
12188 3.532097816467285
12189 3.559612274169922
12190 3.5385115146636963
12191 3.564164400100708
12192 3.533352851867676
12193 3.5585262775421143
12194 3.510702133178711
12195 3.5769717693328857
12196 3.5137741565704346
12197 3.516918659210205
12198 3.548677921295166
12199 3.5277183055877686
12200 3.6046841144561768
12201 3.5549254417419434
12202 3.5442655086517334
12203 3.5582571029663086
12204 3.5280580520629883
12205 3.5923216342926025
12206 3.526625633239746
12207 3.537865400314331
12208 3.542849063873291
12209 3.6586313247680664
12210 3.5277950763702393
12211 3.588791847229004
12212 3.5344760417938232
12213 3.570873498916626
12214 3.6404342651367188
12215 3.5313925743103027
12216 3.5633506774902344
12217 3.5525083541870117
12218 3.5196149349212646
12219 3.5663001537323
12220 3.514631509780884
12221 3.5302672386169434
12222 3.550595283508301
12223 3.566807270050049
12224 3.5760087966918945
12225 3.545250177383423
12226 3.547175407409668
12227 3.5203001499176025
12228 3.5442519187927246
12229 3.5326457023620605
12230 3.514035224914551
12231 3.552398204803467
12232 3.5372138023376465
12233 3.5507097244262695
12234 3.511200428009033
12235 3.539181709289551
12236 3.52292537689209
12237 3.5888898372650146
12238 3.5832719802856445
12239 3.5390889644622803
12240 3.513719320297241
12241 3.5728328227996826
12242 3.5318548679351807
12243 3.557577133178711
12244 3.538583993911743
12245 3.6235427856445312
12246 3.560330390930176
12247 3.5309910774230957
12248 3.530459403991699
12249 3.5342674255371094
12250 3.5621871948242188
12251 3.5365817546844482
12252 3.5546059608459473
12253 3.530035972595215
12254 3.5198934078216553
12255 3.534783363342285
12256 3.567941188812256
12257 3.5599756240844727
12258 3.5328288078308105
12259 3.5372114181518555
12260 3.6228387355804443
12261 3.527456283569336
12262 3.547987937927246
12263 3.5133678913116455
12264 3.5493786334991455
12265 3.55912709236145
12266 3.562612533569336
12267 3.531844139099121
12268 3.531888484954834
12269 3.513248920440674
12270 3.6910758018493652
12271 3.5543861389160156
12272 3.609086275100708
12273 3.641848564147949
12274 3.5046095848083496
12275 3.540435552597046
12276 3.6113405227661133
12277 3.503868579864502
12278 3.5155739784240723
12279 3.5214052200317383
12280 3.5829622745513916
12281 3.578658103942871
12282 3.561861991882324
12283 3.519519567489624
12284 3.539370536804199
12285 3.648299217224121
12286 3.5475070476531982
12287 3.527531385421753
12288 3.5197958946228027
12289 3.505253553390503
12290 3.6197001934051514
12291 3.5124142169952393
12292 3.620811700820923
12293 3.6056904792785645
12294 3.5235180854797363
12295 3.5577807426452637
12296 3.5265257358551025
12297 3.576119899749756
12298 3.5007903575897217
12299 3.5747101306915283
12300 3.522632360458374
12301 3.5044376850128174
12302 3.522176742553711
12303 3.5437541007995605
12304 3.531679630279541
12305 3.5482113361358643
12306 3.5991339683532715
12307 3.636260986328125
12308 3.547126531600952
12309 3.566056966781616
12310 3.509737730026245
12311 3.532259225845337
12312 3.5566136837005615
12313 3.504302501678467
12314 3.692986011505127
12315 3.550365447998047
12316 3.55527925491333
12317 3.5595345497131348
12318 3.5731005668640137
12319 3.584359645843506
12320 3.5455985069274902
12321 3.5403919219970703
12322 3.527315378189087
12323 3.6503522396087646
12324 3.5461831092834473
12325 3.5561270713806152
12326 3.5350964069366455
12327 3.5320191383361816
12328 3.5627362728118896
12329 3.535494089126587
12330 3.547125816345215
12331 3.5848584175109863
12332 3.5515098571777344
12333 3.5757036209106445
12334 3.5195088386535645
12335 3.539546012878418
12336 3.5386996269226074
12337 3.592604398727417
12338 3.5151572227478027
12339 3.5342187881469727
12340 3.5545334815979004
12341 3.5357842445373535
12342 3.5383830070495605
12343 3.5942740440368652
12344 3.729923963546753
12345 3.6126108169555664
12346 3.550715446472168
12347 3.541626453399658
12348 3.562228202819824
12349 3.5049142837524414
12350 3.5731468200683594
12351 3.5422306060791016
12352 3.54856014251709
12353 3.51554012298584
12354 3.5489587783813477
12355 3.5378074645996094
12356 3.541999340057373
12357 3.5076866149902344
12358 3.575748920440674
12359 3.535602569580078
12360 3.5873587131500244
12361 3.525261640548706
12362 3.5206174850463867
12363 3.5501763820648193
12364 3.4913814067840576
12365 3.596858024597168
12366 3.6898796558380127
12367 3.5717532634735107
12368 3.5414748191833496
12369 3.559957981109619
12370 3.5114378929138184
12371 3.5935473442077637
12372 3.509350299835205
12373 3.5292649269104004
12374 3.564044713973999
12375 3.5535054206848145
12376 3.525331974029541
12377 3.586470603942871
12378 3.5723719596862793
12379 3.5913455486297607
12380 3.5164971351623535
12381 3.5274369716644287
12382 3.5290205478668213
12383 3.552814483642578
12384 3.5356364250183105
12385 3.5057778358459473
12386 3.598633289337158
12387 3.544976234436035
12388 3.5457639694213867
12389 3.6069164276123047
12390 3.635794162750244
12391 3.58864688873291
12392 3.557253122329712
12393 3.5437703132629395
12394 3.593106269836426
12395 3.534567356109619
12396 3.5041518211364746
12397 3.525973320007324
12398 3.5757555961608887
12399 3.5504424571990967
12400 3.544915199279785
12401 3.5395164489746094
12402 3.5599751472473145
12403 3.561842441558838
12404 3.5127291679382324
12405 3.504058361053467
12406 3.5682601928710938
12407 3.524838924407959
12408 3.500059127807617
12409 3.549802303314209
12410 3.501868724822998
12411 3.519301414489746
12412 3.5155887603759766
12413 3.5568857192993164
12414 3.5108184814453125
12415 3.5602917671203613
12416 3.5268073081970215
12417 3.5474796295166016
12418 3.5553059577941895
12419 3.6011998653411865
12420 3.5332000255584717
12421 3.5403263568878174
12422 3.5142486095428467
12423 3.532366991043091
12424 3.6197903156280518
12425 3.57834792137146
12426 3.5591635704040527
12427 3.5509145259857178
12428 3.5817174911499023
12429 3.59763240814209
12430 3.5256056785583496
12431 3.499603271484375
12432 3.601879358291626
12433 3.5777885913848877
12434 3.513850450515747
12435 3.5344066619873047
12436 3.6168136596679688
12437 3.5763392448425293
12438 3.5333878993988037
12439 3.53718900680542
12440 3.5745062828063965
12441 3.5081636905670166
12442 3.4989986419677734
12443 3.5100293159484863
12444 3.544667959213257
12445 3.6024341583251953
12446 3.524937391281128
12447 3.556542158126831
12448 3.5232129096984863
12449 3.522148370742798
12450 3.5274581909179688
12451 3.6334457397460938
12452 3.524510622024536
12453 3.5209767818450928
12454 3.578247547149658
12455 3.5318901538848877
12456 3.5159034729003906
12457 3.5911903381347656
12458 3.5556159019470215
12459 3.5245649814605713
12460 3.529345750808716
12461 3.523190975189209
12462 3.5279533863067627
12463 3.550090789794922
12464 3.5064029693603516
12465 3.5272059440612793
12466 3.566957473754883
12467 3.515481472015381
12468 3.5567007064819336
12469 3.5562009811401367
12470 3.528157949447632
12471 3.5122246742248535
12472 3.5253939628601074
12473 3.5299243927001953
12474 3.50785493850708
12475 3.5239856243133545
12476 3.5432686805725098
12477 3.5116686820983887
12478 3.5386035442352295
12479 3.490772247314453
12480 3.551506519317627
12481 3.5407018661499023
12482 3.5041632652282715
12483 3.5457420349121094
12484 3.5719375610351562
12485 3.5385513305664062
12486 3.5310916900634766
12487 3.629326343536377
12488 3.5380444526672363
12489 3.522393226623535
12490 3.6167614459991455
12491 3.5141091346740723
12492 3.5636496543884277
12493 3.519843101501465
12494 3.5101349353790283
12495 3.518157482147217
12496 3.5312042236328125
12497 3.513698101043701
12498 3.551144599914551
12499 3.5407040119171143
12500 3.5326733589172363
12501 3.5466384887695312
12502 3.5551986694335938
12503 3.553537368774414
12504 3.623953342437744
12505 3.5061874389648438
12506 3.5694165229797363
12507 3.522325038909912
12508 3.579897880554199
12509 3.502257823944092
12510 3.5301504135131836
12511 3.5296549797058105
12512 3.5101451873779297
12513 3.550771951675415
12514 3.529714822769165
12515 3.543015956878662
12516 3.5369527339935303
12517 3.529564380645752
12518 3.540278434753418
12519 3.5422959327697754
12520 3.5051512718200684
12521 3.518601894378662
12522 3.5339646339416504
12523 3.5120344161987305
12524 3.58943772315979
12525 3.5222089290618896
12526 3.5076727867126465
12527 3.58516001701355
12528 3.5224390029907227
12529 3.519528388977051
12530 3.571046829223633
12531 3.569766044616699
12532 3.526031017303467
12533 3.533358097076416
12534 3.526749610900879
12535 3.5130085945129395
12536 3.5980281829833984
12537 3.5455408096313477
12538 3.512369155883789
12539 3.5917696952819824
12540 3.4931604862213135
12541 3.502318859100342
12542 3.5242276191711426
12543 3.4913065433502197
12544 3.5148537158966064
12545 3.5188589096069336
12546 3.502397060394287
12547 3.6044721603393555
12548 3.517463445663452
12549 3.5790534019470215
12550 3.5121374130249023
12551 3.60996150970459
12552 3.5071592330932617
12553 3.539188861846924
12554 3.5087099075317383
12555 3.5027832984924316
12556 3.4987401962280273
12557 3.5318918228149414
12558 3.514976978302002
12559 3.5389204025268555
12560 3.5068283081054688
12561 3.6289124488830566
12562 3.514965534210205
12563 3.5409302711486816
12564 3.516223907470703
12565 3.528768539428711
12566 3.518982410430908
12567 3.5465011596679688
12568 3.5842790603637695
12569 3.49357008934021
12570 3.5174057483673096
12571 3.5578179359436035
12572 3.5000312328338623
12573 3.5155720710754395
12574 3.5224409103393555
12575 3.5501291751861572
12576 3.5265393257141113
12577 3.5074586868286133
12578 3.523075580596924
12579 3.4911153316497803
12580 3.52418851852417
12581 3.4996447563171387
12582 3.575589179992676
12583 3.5678858757019043
12584 3.5557174682617188
12585 3.4956459999084473
12586 3.5029401779174805
12587 3.5331082344055176
12588 3.5570919513702393
12589 3.5906059741973877
12590 3.5321197509765625
12591 3.5240373611450195
12592 3.6065754890441895
12593 3.518345832824707
12594 3.549226760864258
12595 3.7092440128326416
12596 3.491551399230957
12597 3.5569491386413574
12598 3.579089403152466
12599 3.5160863399505615
12600 3.519437074661255
12601 3.523928642272949
12602 3.504870891571045
12603 3.50869083404541
12604 3.5570340156555176
12605 3.5152194499969482
12606 3.5581071376800537
12607 3.5383830070495605
12608 3.520655393600464
12609 3.5480475425720215
12610 3.5676016807556152
12611 3.534640312194824
12612 3.5611166954040527
12613 3.5307977199554443
12614 3.532907485961914
12615 3.509549140930176
12616 3.493803024291992
12617 3.5218591690063477
12618 3.546267032623291
12619 3.5640954971313477
12620 3.516448497772217
12621 3.569472312927246
12622 3.4932146072387695
12623 3.4994311332702637
12624 3.523101806640625
12625 3.53741455078125
12626 3.578162670135498
12627 3.5458507537841797
12628 3.5232067108154297
12629 3.5176470279693604
12630 3.530648708343506
12631 3.5525946617126465
12632 3.495497703552246
12633 3.5522525310516357
12634 3.522200345993042
12635 3.5320234298706055
12636 3.561978340148926
12637 3.5601353645324707
12638 3.5936830043792725
12639 3.5341873168945312
12640 3.4822282791137695
12641 3.5302698612213135
12642 3.4980082511901855
12643 3.4833803176879883
12644 3.4977781772613525
12645 3.507078170776367
12646 3.5354952812194824
12647 3.5089111328125
12648 3.521298885345459
12649 3.5255260467529297
12650 3.5092649459838867
12651 3.5069684982299805
12652 3.5224862098693848
12653 3.5312628746032715
12654 3.5662760734558105
12655 3.5126311779022217
12656 3.5444822311401367
12657 3.503164768218994
12658 3.5342347621917725
12659 3.515829086303711
12660 3.515657901763916
12661 3.5800416469573975
12662 3.4856910705566406
12663 3.501734495162964
12664 3.522350549697876
12665 3.497022867202759
12666 3.51334810256958
12667 3.5151498317718506
12668 3.5229544639587402
12669 3.531585693359375
12670 3.517423152923584
12671 3.521742820739746
12672 3.50459623336792
12673 3.5368459224700928
12674 3.5509543418884277
12675 3.5305302143096924
12676 3.495234966278076
12677 3.584838390350342
12678 3.521763563156128
12679 3.503124713897705
12680 3.4945948123931885
12681 3.5732908248901367
12682 3.515226364135742
12683 3.514605760574341
12684 3.52588152885437
12685 3.562575578689575
12686 3.48691463470459
12687 3.5070114135742188
12688 3.5514414310455322
12689 3.510735511779785
12690 3.493605375289917
12691 3.5699915885925293
12692 3.5367941856384277
12693 3.4670066833496094
12694 3.508297920227051
12695 3.584618091583252
12696 3.507725238800049
12697 3.5222854614257812
12698 3.495206356048584
12699 3.556042194366455
12700 3.4820735454559326
12701 3.5192456245422363
12702 3.522003173828125
12703 3.559194564819336
12704 3.5294857025146484
12705 3.4833457469940186
12706 3.492116928100586
12707 3.549666166305542
12708 3.5844244956970215
12709 3.5324344635009766
12710 3.515089273452759
12711 3.53039288520813
12712 3.5297980308532715
12713 3.5194594860076904
12714 3.5093836784362793
12715 3.5141515731811523
12716 3.529580593109131
12717 3.511373519897461
12718 3.516094207763672
12719 3.508319139480591
12720 3.551875591278076
12721 3.5210399627685547
12722 3.536128044128418
12723 3.535625457763672
12724 3.5015006065368652
12725 3.5652503967285156
12726 3.720461130142212
12727 3.509243965148926
12728 3.5147221088409424
12729 3.503232955932617
12730 3.505782127380371
12731 3.5130014419555664
12732 3.549344062805176
12733 3.4924259185791016
12734 3.562918186187744
12735 3.5586912631988525
12736 3.551325798034668
12737 3.5317254066467285
12738 3.492016553878784
12739 3.6173272132873535
12740 3.4921417236328125
12741 3.495988130569458
12742 3.480538845062256
12743 3.5498576164245605
12744 3.563369035720825
12745 3.513921022415161
12746 3.540327548980713
12747 3.5011866092681885
12748 3.5176563262939453
12749 3.5706732273101807
12750 3.545220375061035
12751 3.5199508666992188
12752 3.492280960083008
12753 3.582975387573242
12754 3.5200700759887695
12755 3.5050606727600098
12756 3.529815196990967
12757 3.5132617950439453
12758 3.5222012996673584
12759 3.478994607925415
12760 3.5531210899353027
12761 3.595522880554199
12762 3.5568535327911377
12763 3.6409192085266113
12764 3.531841278076172
12765 3.558685302734375
12766 3.550426483154297
12767 3.4957213401794434
12768 3.5390818119049072
12769 3.617748260498047
12770 3.5222392082214355
12771 3.5516552925109863
12772 3.5638139247894287
12773 3.505810499191284
12774 3.546797037124634
12775 3.608654499053955
12776 3.494999408721924
12777 3.5286567211151123
12778 3.5944788455963135
12779 3.535942554473877
12780 3.5216503143310547
12781 3.523763656616211
12782 3.5072994232177734
12783 3.512004852294922
12784 3.6024041175842285
12785 3.585050106048584
12786 3.476137638092041
12787 3.498094081878662
12788 3.575284957885742
12789 3.541647434234619
12790 3.522238254547119
12791 3.5041208267211914
12792 3.4883689880371094
12793 3.5203144550323486
12794 3.488523006439209
12795 3.493755578994751
12796 3.496936798095703
12797 3.5486583709716797
12798 3.5058865547180176
12799 3.534336566925049
12800 3.5445103645324707
12801 3.5228452682495117
12802 3.5272464752197266
12803 3.541498899459839
12804 3.543226480484009
12805 3.548306465148926
12806 3.527630090713501
12807 3.5423412322998047
12808 3.6725406646728516
12809 3.5244908332824707
12810 3.522524833679199
12811 3.6147563457489014
12812 3.5364205837249756
12813 3.566551685333252
12814 3.5504884719848633
12815 3.4925732612609863
12816 3.48665189743042
12817 3.621478796005249
12818 3.47802734375
12819 3.556159496307373
12820 3.5278382301330566
12821 3.4978787899017334
12822 3.509481906890869
12823 3.5021893978118896
12824 3.494373083114624
12825 3.4693684577941895
12826 3.5600802898406982
12827 3.520678997039795
12828 3.502347230911255
12829 3.4931983947753906
12830 3.5281143188476562
12831 3.5246005058288574
12832 3.5070464611053467
12833 3.5065646171569824
12834 3.5804994106292725
12835 3.5081067085266113
12836 3.501108407974243
12837 3.5028085708618164
12838 3.5515060424804688
12839 3.5583174228668213
12840 3.5473861694335938
12841 3.491955041885376
12842 3.527951240539551
12843 3.535074234008789
12844 3.5507874488830566
12845 3.4997425079345703
12846 3.5076584815979004
12847 3.5714938640594482
12848 3.588514566421509
12849 3.5381712913513184
12850 3.5223419666290283
12851 3.533857822418213
12852 3.54451322555542
12853 3.517260789871216
12854 3.553009033203125
12855 3.526827335357666
12856 3.576385974884033
12857 3.51176118850708
12858 3.5160775184631348
12859 3.5457651615142822
12860 3.5192418098449707
12861 3.539388656616211
12862 3.6393091678619385
12863 3.551976203918457
12864 3.5687904357910156
12865 3.5304503440856934
12866 3.4987411499023438
12867 3.548018455505371
12868 3.5342907905578613
12869 3.521944999694824
12870 3.5001420974731445
12871 3.5248899459838867
12872 3.469468116760254
12873 3.555307388305664
12874 3.4839086532592773
12875 3.5364527702331543
12876 3.5028090476989746
12877 3.514312744140625
12878 3.5903897285461426
12879 3.5008323192596436
12880 3.5288197994232178
12881 3.5172181129455566
12882 3.5357398986816406
12883 3.5375163555145264
12884 3.524623155593872
12885 3.5234596729278564
12886 3.482602119445801
12887 3.5031986236572266
12888 3.488095760345459
12889 3.49173641204834
12890 3.6413941383361816
12891 3.5115761756896973
12892 3.5046887397766113
12893 3.5472123622894287
12894 3.553252696990967
12895 3.510354995727539
12896 3.519178867340088
12897 3.4730658531188965
12898 3.5670299530029297
12899 3.5177204608917236
12900 3.5099925994873047
12901 3.5063700675964355
12902 3.5844554901123047
12903 3.574615001678467
12904 3.515052080154419
12905 3.5360937118530273
12906 3.638664484024048
12907 3.490482807159424
12908 3.5212512016296387
12909 3.5191688537597656
12910 3.495142936706543
12911 3.55067777633667
12912 3.4971303939819336
12913 3.5392723083496094
12914 3.5108892917633057
12915 3.4828872680664062
12916 3.513599395751953
12917 3.5073471069335938
12918 3.5604686737060547
12919 3.5321388244628906
12920 3.5509634017944336
12921 3.4961812496185303
12922 3.5057425498962402
12923 3.520852565765381
12924 3.5117406845092773
12925 3.505370855331421
12926 3.4869155883789062
12927 3.5095410346984863
12928 3.5102052688598633
12929 3.4937632083892822
12930 3.5634031295776367
12931 3.510560989379883
12932 3.506852149963379
12933 3.491891384124756
12934 3.585874319076538
12935 3.5155434608459473
12936 3.5247273445129395
12937 3.488452911376953
12938 3.4748706817626953
12939 3.488724708557129
12940 3.549747943878174
12941 3.5490121841430664
12942 3.5141849517822266
12943 3.5152177810668945
12944 3.5366153717041016
12945 3.602048397064209
12946 3.529118061065674
12947 3.519859552383423
12948 3.5519683361053467
12949 3.554959297180176
12950 3.526667594909668
12951 3.536695957183838
12952 3.5901541709899902
12953 3.5446226596832275
12954 3.4837851524353027
12955 3.522890090942383
12956 3.546389579772949
12957 3.501654624938965
12958 3.496961832046509
12959 3.512296199798584
12960 3.503462791442871
12961 3.498307704925537
12962 3.5062613487243652
12963 3.585723876953125
12964 3.5232629776000977
12965 3.502225875854492
12966 3.4970149993896484
12967 3.5199074745178223
12968 3.46028470993042
12969 3.489866256713867
12970 3.5728225708007812
12971 3.560612440109253
12972 3.5310487747192383
12973 3.5183401107788086
12974 3.5688202381134033
12975 3.4989418983459473
12976 3.5725955963134766
12977 3.557548999786377
12978 3.5329856872558594
12979 3.528568744659424
12980 3.5235252380371094
12981 3.4905261993408203
12982 3.5268807411193848
12983 3.500776767730713
12984 3.5010266304016113
12985 3.5366392135620117
12986 3.550699234008789
12987 3.5205953121185303
12988 3.5239739418029785
12989 3.4935970306396484
12990 3.510608196258545
12991 3.578073740005493
12992 3.5133860111236572
12993 3.4728987216949463
12994 3.5210728645324707
12995 3.4949593544006348
12996 3.4869351387023926
12997 3.4850552082061768
12998 3.4893150329589844
12999 3.4841933250427246
13000 3.5609703063964844
13001 3.483778715133667
13002 3.4992480278015137
13003 3.475749969482422
13004 3.469146251678467
13005 3.504802703857422
13006 3.5385007858276367
13007 3.490522623062134
13008 3.5146262645721436
13009 3.4975719451904297
13010 3.569634199142456
13011 3.565310001373291
13012 3.6002352237701416
13013 3.5203423500061035
13014 3.493225336074829
13015 3.521664619445801
13016 3.524139404296875
13017 3.5185251235961914
13018 3.4945085048675537
13019 3.479437828063965
13020 3.5163815021514893
13021 3.5252909660339355
13022 3.5178871154785156
13023 3.5328969955444336
13024 3.5045032501220703
13025 3.6568846702575684
13026 3.4772841930389404
13027 3.4916110038757324
13028 3.5118350982666016
13029 3.492734909057617
13030 3.4861955642700195
13031 3.5253772735595703
13032 3.4745943546295166
13033 3.5347280502319336
13034 3.5147881507873535
13035 3.500969409942627
13036 3.530646800994873
13037 3.49430513381958
13038 3.5535473823547363
13039 3.499568462371826
13040 3.478130340576172
13041 3.510911464691162
13042 3.6086058616638184
13043 3.5197677612304688
13044 3.490823745727539
13045 3.493166446685791
13046 3.487861156463623
13047 3.5217902660369873
13048 3.506267547607422
13049 3.535282611846924
13050 3.4972920417785645
13051 3.496121406555176
13052 3.537656307220459
13053 3.4888980388641357
13054 3.5515031814575195
13055 3.5142524242401123
13056 3.5136284828186035
13057 3.493873119354248
13058 3.5482540130615234
13059 3.5388660430908203
13060 3.5195882320404053
13061 3.5202460289001465
13062 3.464607000350952
13063 3.484555721282959
13064 3.5158748626708984
13065 3.5576446056365967
13066 3.4819018840789795
13067 3.504796028137207
13068 3.608391761779785
13069 3.482865333557129
13070 3.519580841064453
13071 3.6292214393615723
13072 3.4795355796813965
13073 3.5007011890411377
13074 3.518871784210205
13075 3.5190768241882324
13076 3.518001079559326
13077 3.6165034770965576
13078 3.5055794715881348
13079 3.483505964279175
13080 3.5304484367370605
13081 3.500667095184326
13082 3.5249319076538086
13083 3.4867610931396484
13084 3.5158615112304688
13085 3.513969898223877
13086 3.4863462448120117
13087 3.5356802940368652
13088 3.5164520740509033
13089 3.489502429962158
13090 3.503905773162842
13091 3.5314838886260986
13092 3.4879627227783203
13093 3.513577699661255
13094 3.581284999847412
13095 3.5130813121795654
13096 3.5652379989624023
13097 3.5128884315490723
13098 3.5390169620513916
13099 3.605731964111328
13100 3.54704213142395
13101 3.4896206855773926
13102 3.5578699111938477
13103 3.5076398849487305
13104 3.4816768169403076
13105 3.5244264602661133
13106 3.510709047317505
13107 3.57316517829895
13108 3.55947208404541
13109 3.566370725631714
13110 3.488452911376953
13111 3.503244161605835
13112 3.5665221214294434
13113 3.4989161491394043
13114 3.559358835220337
13115 3.552212715148926
13116 3.525674819946289
13117 3.512854814529419
13118 3.4738101959228516
13119 3.4945948123931885
13120 3.5028138160705566
13121 3.5186262130737305
13122 3.476027250289917
13123 3.4872541427612305
13124 3.5582056045532227
13125 3.4954936504364014
13126 3.514042854309082
13127 3.502257823944092
13128 3.6012964248657227
13129 3.514486789703369
13130 3.493744373321533
13131 3.5822458267211914
13132 3.5047214031219482
13133 3.514890670776367
13134 3.53078556060791
13135 3.5633533000946045
13136 3.5262601375579834
13137 3.5649375915527344
13138 3.5735132694244385
13139 3.511249542236328
13140 3.512432098388672
13141 3.648831367492676
13142 3.497358798980713
13143 3.504310369491577
13144 3.4935426712036133
13145 3.506096839904785
13146 3.4806628227233887
13147 3.5483500957489014
13148 3.611433982849121
13149 3.4799158573150635
13150 3.5391931533813477
13151 3.4795920848846436
13152 3.508671522140503
13153 3.5137062072753906
13154 3.5119786262512207
13155 3.5163869857788086
13156 3.4840543270111084
13157 3.499994993209839
13158 3.485905647277832
13159 3.507901191711426
13160 3.5899817943573
13161 3.4821105003356934
13162 3.5606651306152344
13163 3.513023853302002
13164 3.5097742080688477
13165 3.520108222961426
13166 3.4971764087677
13167 3.5299010276794434
13168 3.5259110927581787
13169 3.507410764694214
13170 3.5133883953094482
13171 3.4735050201416016
13172 3.4866838455200195
13173 3.4876437187194824
13174 3.537865161895752
13175 3.476980209350586
13176 3.50152587890625
13177 3.513693332672119
13178 3.487943172454834
13179 3.521833896636963
13180 3.463432550430298
13181 3.8243484497070312
13182 3.5271787643432617
13183 3.490236759185791
13184 3.552496910095215
13185 3.497195243835449
13186 3.471235990524292
13187 3.486374616622925
13188 3.5262818336486816
13189 3.6031394004821777
13190 3.534379005432129
13191 3.5099539756774902
13192 3.4675209522247314
13193 3.547762632369995
13194 3.499506950378418
13195 3.4983866214752197
13196 3.529812812805176
13197 3.487215995788574
13198 3.4790611267089844
13199 3.509228467941284
13200 3.530763626098633
13201 3.5494508743286133
13202 3.5127367973327637
13203 3.5175633430480957
13204 3.5066463947296143
13205 3.49215030670166
13206 3.491281509399414
13207 3.5327515602111816
13208 3.523585796356201
13209 3.490894079208374
13210 3.5614171028137207
13211 3.5391199588775635
13212 3.5048320293426514
13213 3.505948066711426
13214 3.6689090728759766
13215 3.516934394836426
13216 3.5001156330108643
13217 3.474604368209839
13218 3.4746336936950684
13219 3.539623498916626
13220 3.620013475418091
13221 3.5118541717529297
13222 3.580174446105957
13223 3.4955005645751953
13224 3.5094308853149414
13225 3.479389190673828
13226 3.5650439262390137
13227 3.5286049842834473
13228 3.4763288497924805
13229 3.4967427253723145
13230 3.521209239959717
13231 3.4826810359954834
13232 3.520460605621338
13233 3.4724764823913574
13234 3.505824565887451
13235 3.508232355117798
13236 3.5598154067993164
13237 3.5177042484283447
13238 3.596282482147217
13239 3.7084579467773438
13240 3.473576545715332
13241 3.493837594985962
13242 3.689361095428467
13243 3.5105066299438477
13244 3.5122361183166504
13245 3.5218396186828613
13246 3.4879231452941895
13247 3.525942802429199
13248 3.5024843215942383
13249 3.4804623126983643
13250 3.4862565994262695
13251 3.5282740592956543
13252 3.5210962295532227
13253 3.539210796356201
13254 3.5051214694976807
13255 3.5384130477905273
13256 3.4988629817962646
13257 3.4865031242370605
13258 3.5298571586608887
13259 3.5307796001434326
13260 3.4910032749176025
13261 3.4801740646362305
13262 3.498943328857422
13263 3.527958393096924
13264 3.4870848655700684
13265 3.4853949546813965
13266 3.530771255493164
13267 3.5020265579223633
13268 3.500957727432251
13269 3.4944376945495605
13270 3.631387710571289
13271 3.5022945404052734
13272 3.564769744873047
13273 3.4960503578186035
13274 3.465259552001953
13275 3.510514259338379
13276 3.4846649169921875
13277 3.532769203186035
13278 3.5100927352905273
13279 3.4933173656463623
13280 3.4795432090759277
13281 3.493541717529297
13282 3.5468459129333496
13283 3.4901957511901855
13284 3.5133309364318848
13285 3.5730843544006348
13286 3.4726638793945312
13287 3.501495361328125
13288 3.494776725769043
13289 3.4969701766967773
13290 3.5251290798187256
13291 3.479858636856079
13292 3.4796302318573
13293 3.5284202098846436
13294 3.491956949234009
13295 3.4737143516540527
13296 3.4870574474334717
13297 3.5669875144958496
13298 3.511287212371826
13299 3.509726047515869
13300 3.480836868286133
13301 3.4725143909454346
13302 3.581958770751953
13303 3.4955122470855713
13304 3.4986703395843506
13305 3.4609410762786865
13306 3.4982752799987793
13307 3.4681527614593506
13308 3.4755330085754395
13309 3.5298285484313965
13310 3.535658359527588
13311 3.5283565521240234
13312 3.672532796859741
13313 3.479719638824463
13314 3.648115634918213
13315 3.4868297576904297
13316 3.5092458724975586
13317 3.5364575386047363
13318 3.473843574523926
13319 3.471588134765625
13320 3.545194149017334
13321 3.5050878524780273
13322 3.488615036010742
13323 3.5725653171539307
13324 3.494256019592285
13325 3.553199052810669
13326 3.505488395690918
13327 3.5018961429595947
13328 3.5041723251342773
13329 3.492199659347534
13330 3.541430950164795
13331 3.552356243133545
13332 3.5319111347198486
13333 3.5771541595458984
13334 3.52006196975708
13335 3.521026134490967
13336 3.495452404022217
13337 3.508262872695923
13338 3.5044913291931152
13339 3.484602451324463
13340 3.5064005851745605
13341 3.5319669246673584
13342 3.4938437938690186
13343 3.5007131099700928
13344 3.4792513847351074
13345 3.5579020977020264
13346 3.4925220012664795
13347 3.4954404830932617
13348 3.500666618347168
13349 3.5053622722625732
13350 3.470529556274414
13351 3.505525588989258
13352 3.488778591156006
13353 3.488046884536743
13354 3.6150307655334473
13355 3.5056166648864746
13356 3.482975482940674
13357 3.5114612579345703
13358 3.4907069206237793
13359 3.501725673675537
13360 3.497713088989258
13361 3.5181455612182617
13362 3.4990739822387695
13363 3.500291347503662
13364 3.5139262676239014
13365 3.545950412750244
13366 3.492321491241455
13367 3.503675937652588
13368 3.4942188262939453
13369 3.4992856979370117
13370 3.4915480613708496
13371 3.4988341331481934
13372 3.5367467403411865
13373 3.5357494354248047
13374 3.4884982109069824
13375 3.4966561794281006
13376 3.486344814300537
13377 3.5647940635681152
13378 3.4895830154418945
13379 3.45756196975708
13380 3.5025105476379395
13381 3.5054755210876465
13382 3.536444902420044
13383 3.49105167388916
13384 3.537423610687256
13385 3.564192295074463
13386 3.504181385040283
13387 3.556529998779297
13388 3.507328987121582
13389 3.4869301319122314
13390 3.5529165267944336
13391 3.495227336883545
13392 3.4854488372802734
13393 3.538712978363037
13394 3.4819607734680176
13395 3.5326123237609863
13396 3.4953153133392334
13397 3.486114501953125
13398 3.470398187637329
13399 3.513355255126953
13400 3.498534679412842
13401 3.521388053894043
13402 3.5683014392852783
13403 3.4638280868530273
13404 3.469735860824585
13405 3.488572597503662
13406 3.4808599948883057
13407 3.4803273677825928
13408 3.5788660049438477
13409 3.516031265258789
13410 3.456084728240967
13411 3.538851737976074
13412 3.51330304145813
13413 3.495786190032959
13414 3.487802505493164
13415 3.602339744567871
13416 3.502628803253174
13417 3.5032472610473633
13418 3.4745826721191406
13419 3.49937105178833
13420 3.531723737716675
13421 3.4947962760925293
13422 3.5781168937683105
13423 3.525097131729126
13424 3.5090341567993164
13425 3.495108127593994
13426 3.497885227203369
13427 3.4799158573150635
13428 3.520507574081421
13429 3.4793896675109863
13430 3.4900219440460205
13431 3.5102837085723877
13432 3.488149642944336
13433 3.4818878173828125
13434 3.5027973651885986
13435 3.4599790573120117
13436 3.484656810760498
13437 3.5359573364257812
13438 3.6928491592407227
13439 3.480780601501465
13440 3.4995827674865723
13441 3.487311840057373
13442 3.5264415740966797
13443 3.460007667541504
13444 3.4417457580566406
13445 3.500882625579834
13446 3.5580573081970215
13447 3.562612533569336
13448 3.5071208477020264
13449 3.467738389968872
13450 3.491732120513916
13451 3.4754223823547363
13452 3.4938127994537354
13453 3.5135693550109863
13454 3.587583303451538
13455 3.4978532791137695
13456 3.5086870193481445
13457 3.5203468799591064
13458 3.5205609798431396
13459 3.5274410247802734
13460 3.490051746368408
13461 3.4982056617736816
13462 3.529568910598755
13463 3.503648281097412
13464 3.4936482906341553
13465 3.5387024879455566
13466 3.4742510318756104
13467 3.5617709159851074
13468 3.564023494720459
13469 3.61386775970459
13470 3.4753782749176025
13471 3.490156650543213
13472 3.459289073944092
13473 3.4791297912597656
13474 3.5131406784057617
13475 3.4847164154052734
13476 3.513662338256836
13477 3.4968152046203613
13478 3.4969115257263184
13479 3.4725847244262695
13480 3.4654717445373535
13481 3.4881842136383057
13482 3.5267696380615234
13483 3.5305185317993164
13484 3.4833805561065674
13485 3.5026049613952637
13486 3.524472951889038
13487 3.523061752319336
13488 3.494790554046631
13489 3.500518798828125
13490 3.540389060974121
13491 3.4789912700653076
13492 3.486065626144409
13493 3.500809669494629
13494 3.4834177494049072
13495 3.531773805618286
13496 3.531003952026367
13497 3.5663325786590576
13498 3.506422519683838
13499 3.5017342567443848
13500 3.4855523109436035
13501 3.4659955501556396
13502 3.487962245941162
13503 3.4948580265045166
13504 3.4846372604370117
13505 3.4573593139648438
13506 3.4901559352874756
13507 3.5266799926757812
13508 3.5024771690368652
13509 3.481293201446533
13510 3.4515926837921143
13511 3.47438907623291
13512 3.4901018142700195
13513 3.5146186351776123
13514 3.490971803665161
13515 3.501725673675537
13516 3.4794092178344727
13517 3.484433650970459
13518 3.4849953651428223
13519 3.4950509071350098
13520 3.494920015335083
13521 3.5076708793640137
13522 3.4931182861328125
13523 3.518372058868408
13524 3.5448555946350098
13525 3.4886016845703125
13526 3.524771213531494
13527 3.5633554458618164
13528 3.505131244659424
13529 3.477224588394165
13530 3.4816434383392334
13531 3.504746198654175
13532 3.4847981929779053
13533 3.5144083499908447
13534 3.4901046752929688
13535 3.4718451499938965
13536 3.523909568786621
13537 3.541933536529541
13538 3.5131583213806152
13539 3.48279070854187
13540 3.510934829711914
13541 3.470181465148926
13542 3.578184127807617
13543 3.4893252849578857
13544 3.4988484382629395
13545 3.5071074962615967
13546 3.5000734329223633
13547 3.486100196838379
13548 3.552325963973999
13549 3.4837594032287598
13550 3.5070838928222656
13551 3.4945356845855713
13552 3.4807558059692383
13553 3.487626552581787
13554 3.5132980346679688
13555 3.5236101150512695
13556 3.4693007469177246
13557 3.5197925567626953
13558 3.4828083515167236
13559 3.5665712356567383
13560 3.478590250015259
13561 3.4461498260498047
13562 3.4893620014190674
13563 3.5348458290100098
13564 3.46427321434021
13565 3.4971137046813965
13566 3.4860382080078125
13567 3.4867053031921387
13568 3.5285584926605225
13569 3.4922752380371094
13570 3.4789531230926514
13571 3.480984687805176
13572 3.4822044372558594
13573 3.484295129776001
13574 3.468076705932617
13575 3.494741678237915
13576 3.489044666290283
13577 3.4964230060577393
13578 3.5178308486938477
13579 3.5302109718322754
13580 3.524620532989502
13581 3.487957000732422
13582 3.469982147216797
13583 3.4636616706848145
13584 3.487075090408325
13585 3.4991040229797363
13586 3.481417179107666
13587 3.512524366378784
13588 3.4890506267547607
13589 3.4886868000030518
13590 3.5159287452697754
13591 3.5007481575012207
13592 3.489844799041748
13593 3.539950132369995
13594 3.483226776123047
13595 3.562241792678833
13596 3.5278873443603516
13597 3.5184102058410645
13598 3.4728636741638184
13599 3.5187926292419434
13600 3.4681482315063477
13601 3.5392749309539795
13602 3.5345335006713867
13603 3.4767696857452393
13604 3.5111303329467773
13605 3.4981117248535156
13606 3.498758316040039
13607 3.543144941329956
13608 3.4703221321105957
13609 3.4897451400756836
13610 3.5201821327209473
13611 3.494846820831299
13612 3.499765634536743
13613 3.4679784774780273
13614 3.6427805423736572
13615 3.4902939796447754
13616 3.4830546379089355
13617 3.4655423164367676
13618 3.5162758827209473
13619 3.518575668334961
13620 3.4985787868499756
13621 3.4591426849365234
13622 3.4911041259765625
13623 3.509018898010254
13624 3.4778101444244385
13625 3.515192747116089
13626 3.503873825073242
13627 3.5106143951416016
13628 3.4841465950012207
13629 3.5213239192962646
13630 3.5150206089019775
13631 3.474735736846924
13632 3.570580244064331
13633 3.4967472553253174
13634 3.521610736846924
13635 3.4953579902648926
13636 3.5239241123199463
13637 3.5432686805725098
13638 3.484203815460205
13639 3.4761719703674316
13640 3.571396827697754
13641 3.4813573360443115
13642 3.4810657501220703
13643 3.534163475036621
13644 3.4812746047973633
13645 3.4892916679382324
13646 3.498546600341797
13647 3.5056347846984863
13648 3.5029232501983643
13649 3.4664723873138428
13650 3.520369529724121
13651 3.4713032245635986
13652 3.4930777549743652
13653 3.6742451190948486
13654 3.4789156913757324
13655 3.524550676345825
13656 3.5683817863464355
13657 3.47564697265625
13658 3.4665589332580566
13659 3.544450283050537
13660 3.5251541137695312
13661 3.495988368988037
13662 3.5408244132995605
13663 3.530494213104248
13664 3.492490768432617
13665 3.4872894287109375
13666 3.5185256004333496
13667 3.510098695755005
13668 3.4711811542510986
13669 3.4917190074920654
13670 3.496671438217163
13671 3.5130181312561035
13672 3.551539182662964
13673 3.581671714782715
13674 3.530148983001709
13675 3.501546859741211
13676 3.5085031986236572
13677 3.486443042755127
13678 3.48225736618042
13679 3.4893383979797363
13680 3.500859260559082
13681 3.5087027549743652
13682 3.539726734161377
13683 3.480384349822998
13684 3.4784164428710938
13685 3.4747610092163086
13686 3.469731092453003
13687 3.564790725708008
13688 3.4594483375549316
13689 3.461060047149658
13690 3.4899110794067383
13691 3.4805593490600586
13692 3.521721363067627
13693 3.48422908782959
13694 3.4643301963806152
13695 3.4968791007995605
13696 3.4919700622558594
13697 3.5071983337402344
13698 3.4938740730285645
13699 3.5137882232666016
13700 3.484508514404297
13701 3.5045013427734375
13702 3.557455062866211
13703 3.4977803230285645
13704 3.520263195037842
13705 3.4946374893188477
13706 3.507033348083496
13707 3.506096601486206
13708 3.539632797241211
13709 3.507693290710449
13710 3.4810285568237305
13711 3.4822816848754883
13712 3.4914770126342773
13713 3.5133216381073
13714 3.4885106086730957
13715 3.4735116958618164
13716 3.53082275390625
13717 3.521148204803467
13718 3.513113260269165
13719 3.534830093383789
13720 3.4455149173736572
13721 3.5078892707824707
13722 3.505601167678833
13723 3.4637043476104736
13724 3.477247714996338
13725 3.476308822631836
13726 3.545802593231201
13727 3.500251293182373
13728 3.4913852214813232
13729 3.561897039413452
13730 3.494210720062256
13731 3.508491039276123
13732 3.5852718353271484
13733 3.5111680030822754
13734 3.5447463989257812
13735 3.5867581367492676
13736 3.477799415588379
13737 3.4857993125915527
13738 3.4895575046539307
13739 3.46895170211792
13740 3.471489906311035
13741 3.532007932662964
13742 3.4855105876922607
13743 3.472532272338867
13744 3.469794273376465
13745 3.4940237998962402
13746 3.510035276412964
13747 3.462200880050659
13748 3.471726655960083
13749 3.4871344566345215
13750 3.5470519065856934
13751 3.5092196464538574
13752 3.490612506866455
13753 3.518857955932617
13754 3.4707717895507812
13755 3.4985711574554443
13756 3.484687566757202
13757 3.5276761054992676
13758 3.5004422664642334
13759 3.4609670639038086
13760 3.4779858589172363
13761 3.4957401752471924
13762 3.4620094299316406
13763 3.485473871231079
13764 3.471163749694824
13765 3.479757308959961
13766 3.470055103302002
13767 3.478762626647949
13768 3.471559762954712
13769 3.5089516639709473
13770 3.502016305923462
13771 3.493703842163086
13772 3.45375919342041
13773 3.4943604469299316
13774 3.53519344329834
13775 3.5013225078582764
13776 3.524160385131836
13777 3.509563446044922
13778 3.534583568572998
13779 3.629211187362671
13780 3.4973652362823486
13781 3.554818630218506
13782 3.5025312900543213
13783 3.4989991188049316
13784 3.4879045486450195
13785 3.506958484649658
13786 3.4951977729797363
13787 3.489962577819824
13788 3.5211563110351562
13789 3.4764246940612793
13790 3.479893445968628
13791 3.4839043617248535
13792 3.4720325469970703
13793 3.4707231521606445
13794 3.523040294647217
13795 3.5176963806152344
13796 3.4693210124969482
13797 3.503420829772949
13798 3.510162353515625
13799 3.4966061115264893
13800 3.475163221359253
13801 3.4834439754486084
13802 3.455280065536499
13803 3.488607406616211
13804 3.4684176445007324
13805 3.4781088829040527
13806 3.667372941970825
13807 3.4529426097869873
13808 3.475560188293457
13809 3.5386338233947754
13810 3.4645419120788574
13811 3.5176773071289062
13812 3.468980312347412
13813 3.4735584259033203
13814 3.5101542472839355
13815 3.540473461151123
13816 3.5089633464813232
13817 3.4828362464904785
13818 3.518566131591797
13819 3.557143449783325
13820 3.4922356605529785
13821 3.4788124561309814
13822 3.534923553466797
13823 3.462230682373047
13824 3.476604461669922
13825 3.482381582260132
13826 3.6365559101104736
13827 3.485750198364258
13828 3.6974949836730957
13829 3.4958205223083496
13830 3.474083662033081
13831 3.4556586742401123
13832 3.507660388946533
13833 3.474475383758545
13834 3.462347984313965
13835 3.4518070220947266
13836 3.487332582473755
13837 3.4698567390441895
13838 3.473196506500244
13839 3.7222681045532227
13840 3.4886646270751953
13841 3.466972827911377
13842 3.5157315731048584
13843 3.451503276824951
13844 3.506211519241333
13845 3.474475145339966
13846 3.479119300842285
13847 3.506270170211792
13848 3.5447516441345215
13849 3.496730327606201
13850 3.459696054458618
13851 3.538943290710449
13852 3.5673303604125977
13853 3.5682802200317383
13854 3.4730257987976074
13855 3.5033135414123535
13856 3.488349199295044
13857 3.4841630458831787
13858 3.474219560623169
13859 3.462280750274658
13860 3.508862257003784
13861 3.5046751499176025
13862 3.450774669647217
13863 3.4700801372528076
13864 3.4705724716186523
13865 3.492966651916504
13866 3.4915618896484375
13867 3.4867005348205566
13868 3.4976861476898193
13869 3.482016086578369
13870 3.497864246368408
13871 3.5421462059020996
13872 3.502485752105713
13873 3.531439781188965
13874 3.4851088523864746
13875 3.4746005535125732
13876 3.476227283477783
13877 3.5868568420410156
13878 3.4732484817504883
13879 3.5021302700042725
13880 3.5318026542663574
13881 3.536081552505493
13882 3.508326530456543
13883 3.496609926223755
13884 3.5373833179473877
13885 3.4593563079833984
13886 3.4587912559509277
13887 3.48480224609375
13888 3.4838132858276367
13889 3.493579387664795
13890 3.5053133964538574
13891 3.4974865913391113
13892 3.506417751312256
13893 3.453968048095703
13894 3.4873218536376953
13895 3.4684228897094727
13896 3.5140504837036133
13897 3.47349214553833
13898 3.476924419403076
13899 3.4787373542785645
13900 3.503894329071045
13901 3.4722800254821777
13902 3.462390899658203
13903 3.536546230316162
13904 3.4948890209198
13905 3.5067970752716064
13906 3.477726697921753
13907 3.493058919906616
13908 3.4809484481811523
13909 3.503356456756592
13910 3.5645852088928223
13911 3.4791758060455322
13912 3.5446484088897705
13913 3.4896655082702637
13914 3.4671730995178223
13915 3.5095252990722656
13916 3.4893012046813965
13917 3.5795540809631348
13918 3.4997010231018066
13919 3.562861204147339
13920 3.4754011631011963
13921 3.478189468383789
13922 3.4862818717956543
13923 3.4855127334594727
13924 3.4860658645629883
13925 3.508326530456543
13926 3.5126118659973145
13927 3.4944262504577637
13928 3.48858642578125
13929 3.5251357555389404
13930 3.4655203819274902
13931 3.51522159576416
13932 3.473454475402832
13933 3.44834041595459
13934 3.5773277282714844
13935 3.49660062789917
13936 3.5115773677825928
13937 3.4605863094329834
13938 3.4771432876586914
13939 3.4550304412841797
13940 3.526832103729248
13941 3.4924449920654297
13942 3.5023093223571777
13943 3.498234272003174
13944 3.474482536315918
13945 3.4658446311950684
13946 3.4664762020111084
13947 3.466529369354248
13948 3.4861109256744385
13949 3.4572482109069824
13950 3.4569215774536133
13951 3.4575700759887695
13952 3.4610891342163086
13953 3.521087646484375
13954 3.582634687423706
13955 3.4561614990234375
13956 3.465298652648926
13957 3.5108542442321777
13958 3.4909467697143555
13959 3.475576400756836
13960 3.4553041458129883
13961 3.4681644439697266
13962 3.4955153465270996
13963 3.4598169326782227
13964 3.487074613571167
13965 3.4687254428863525
13966 3.4728386402130127
13967 3.5404436588287354
13968 3.494523048400879
13969 3.4917173385620117
13970 3.4749503135681152
13971 3.4567794799804688
13972 3.484524726867676
13973 3.477034568786621
13974 3.475119113922119
13975 3.51118540763855
13976 3.4618191719055176
13977 3.4952821731567383
13978 3.5018012523651123
13979 3.5564279556274414
13980 3.484692096710205
13981 3.5137085914611816
13982 3.4619455337524414
13983 3.499340534210205
13984 3.488248348236084
13985 3.488295316696167
13986 3.4536006450653076
13987 3.4732770919799805
13988 3.5345726013183594
13989 3.526796340942383
13990 3.458854913711548
13991 3.495482921600342
13992 3.4898133277893066
13993 3.4875850677490234
13994 3.4818782806396484
13995 3.574676990509033
13996 3.4885125160217285
13997 3.5040183067321777
13998 3.4727957248687744
13999 3.4767889976501465
14000 3.4697134494781494
14001 3.497091054916382
14002 3.5125913619995117
14003 3.4922471046447754
14004 3.482616424560547
14005 3.4679906368255615
14006 3.4943323135375977
14007 3.4529194831848145
14008 3.5089921951293945
14009 3.4831371307373047
14010 3.4675769805908203
14011 3.5179247856140137
14012 3.4840526580810547
14013 3.4697141647338867
14014 3.4880099296569824
14015 3.4721972942352295
14016 3.542187452316284
14017 3.531161069869995
14018 3.520921468734741
14019 3.491642951965332
14020 3.4748196601867676
14021 3.5012688636779785
14022 3.4662156105041504
14023 3.506283760070801
14024 3.51248836517334
14025 3.4905714988708496
14026 3.5111427307128906
14027 3.486800193786621
14028 3.459415912628174
14029 3.480612277984619
14030 3.472895383834839
14031 3.4804630279541016
14032 3.476492404937744
14033 3.488112449645996
14034 3.4554953575134277
14035 3.500437021255493
14036 3.4719455242156982
14037 3.47993803024292
14038 3.4647631645202637
14039 3.5159378051757812
14040 3.4717092514038086
14041 3.48081111907959
14042 3.529329776763916
14043 3.4778010845184326
14044 3.630687713623047
14045 3.4663727283477783
14046 3.45474910736084
14047 3.469731569290161
14048 3.467827320098877
14049 3.4881105422973633
14050 3.4665660858154297
14051 3.4680263996124268
14052 3.464662790298462
14053 3.5171470642089844
14054 3.501830577850342
14055 3.504842758178711
14056 3.4498183727264404
14057 3.457554817199707
14058 3.4696292877197266
14059 3.4959959983825684
14060 3.469398021697998
14061 3.4569108486175537
14062 3.472761631011963
14063 3.4586243629455566
14064 3.5218544006347656
14065 3.4732987880706787
14066 3.479146957397461
14067 3.4630370140075684
14068 3.505354166030884
14069 3.478835344314575
14070 3.4619522094726562
14071 3.4649672508239746
14072 3.4843766689300537
14073 3.4848971366882324
14074 3.4973535537719727
14075 3.4581034183502197
14076 3.4208216667175293
14077 3.4526281356811523
14078 3.5341074466705322
14079 3.4551939964294434
14080 3.4491071701049805
14081 3.4815733432769775
14082 3.4988722801208496
14083 3.648758888244629
14084 3.502168893814087
14085 3.4500105381011963
14086 3.568809986114502
14087 3.47540283203125
14088 3.521446704864502
14089 3.4910006523132324
14090 3.4997637271881104
14091 3.491372585296631
14092 3.630190372467041
14093 3.477883815765381
14094 3.44992995262146
14095 3.4879374504089355
14096 3.494917869567871
14097 3.497140884399414
14098 3.4884486198425293
14099 3.4864912033081055
14100 3.549623489379883
14101 3.4791784286499023
14102 3.4899041652679443
14103 3.47654390335083
14104 3.4894042015075684
14105 3.497257947921753
14106 3.488243579864502
14107 3.4869322776794434
14108 3.4695940017700195
14109 3.5388033390045166
14110 3.650390386581421
14111 3.4787793159484863
14112 3.46828556060791
14113 3.513436794281006
14114 3.4776039123535156
14115 3.4741580486297607
14116 3.480393409729004
14117 3.4360203742980957
14118 3.4914636611938477
14119 3.6336135864257812
14120 3.498058319091797
14121 3.4755561351776123
14122 3.5368080139160156
14123 3.5028223991394043
14124 3.4956603050231934
14125 3.477724313735962
14126 3.4610023498535156
14127 3.516907215118408
14128 3.4939045906066895
14129 3.4808905124664307
14130 3.466879367828369
14131 3.483675479888916
14132 3.4910011291503906
14133 3.523895740509033
14134 3.5057733058929443
14135 3.4513368606567383
14136 3.538553237915039
14137 3.4836435317993164
14138 3.4740238189697266
14139 3.4873862266540527
14140 3.461398124694824
14141 3.5010111331939697
14142 3.4989826679229736
14143 3.494422435760498
14144 3.5055267810821533
14145 3.4618358612060547
14146 3.5255885124206543
14147 3.4802639484405518
14148 3.450242519378662
14149 3.583536148071289
14150 3.491727352142334
14151 3.4932172298431396
14152 3.481809139251709
14153 3.499943733215332
14154 3.4937849044799805
14155 3.454115867614746
14156 3.469993829727173
14157 3.497682809829712
14158 3.4900460243225098
14159 3.4512901306152344
14160 3.50944185256958
14161 3.485492706298828
14162 3.4577465057373047
14163 3.4990429878234863
14164 3.505181312561035
14165 3.4793848991394043
14166 3.5323705673217773
14167 3.513451099395752
14168 3.4632887840270996
14169 3.4823966026306152
14170 3.4995152950286865
14171 3.451591968536377
14172 3.528107166290283
14173 3.5202643871307373
14174 3.5050296783447266
14175 3.4843692779541016
14176 3.460598945617676
14177 3.5259552001953125
14178 3.475919723510742
14179 3.516871690750122
14180 3.4762117862701416
14181 3.4688196182250977
14182 3.4914281368255615
14183 3.4535951614379883
14184 3.477625846862793
14185 3.4953207969665527
14186 3.503325939178467
14187 3.4951701164245605
14188 3.4898290634155273
14189 3.5186288356781006
14190 3.581109046936035
14191 3.4776620864868164
14192 3.5201878547668457
14193 3.49234676361084
14194 3.452819347381592
14195 3.5143027305603027
14196 3.4729604721069336
14197 3.4663734436035156
14198 3.4595305919647217
14199 3.5095248222351074
14200 3.45634126663208
14201 3.511824607849121
14202 3.4961323738098145
14203 3.4746785163879395
14204 3.526362895965576
14205 3.476151466369629
14206 3.460088014602661
14207 3.510918617248535
14208 3.4545366764068604
14209 3.46935772895813
14210 3.4972691535949707
14211 3.4898874759674072
14212 3.468634605407715
14213 3.5595812797546387
14214 3.4565138816833496
14215 3.527585029602051
14216 3.4676544666290283
14217 3.476680278778076
14218 3.474477529525757
14219 3.613776683807373
14220 3.48085880279541
14221 3.4676239490509033
14222 3.501711368560791
14223 3.490170478820801
14224 3.485121250152588
14225 3.4426329135894775
14226 3.473820686340332
14227 3.493971586227417
14228 3.482879161834717
14229 3.638584613800049
14230 3.4828715324401855
14231 3.441380023956299
14232 3.4939379692077637
14233 3.47139835357666
14234 3.4800806045532227
14235 3.486114263534546
14236 3.55161190032959
14237 3.484618902206421
14238 3.466458320617676
14239 3.5644664764404297
14240 3.489881992340088
14241 3.498912811279297
14242 3.4882302284240723
14243 3.474626302719116
14244 3.482205390930176
14245 3.4572625160217285
14246 3.4791440963745117
14247 3.5115444660186768
14248 3.5512447357177734
14249 3.467573881149292
14250 3.497542381286621
14251 3.4978652000427246
14252 3.4685211181640625
14253 3.4870753288269043
14254 3.497666597366333
14255 3.5565342903137207
14256 3.5764055252075195
14257 3.461029291152954
14258 3.4886014461517334
14259 3.508995294570923
14260 3.51145601272583
14261 3.521864414215088
14262 3.47159481048584
14263 3.4697937965393066
14264 3.4741342067718506
14265 3.4815380573272705
14266 3.53928542137146
14267 3.4871864318847656
14268 3.4826297760009766
14269 3.4821386337280273
14270 3.4865846633911133
14271 3.4441914558410645
14272 3.4723317623138428
14273 3.5152382850646973
14274 3.521585464477539
14275 3.512861490249634
14276 3.5021984577178955
14277 3.4507992267608643
14278 3.475428581237793
14279 3.4811389446258545
14280 3.4858102798461914
14281 3.4754457473754883
14282 3.4613213539123535
14283 3.469717025756836
14284 3.5057172775268555
14285 3.4528958797454834
14286 3.465592861175537
14287 3.445406913757324
14288 3.4575624465942383
14289 3.488109588623047
14290 3.4559664726257324
14291 3.4595894813537598
14292 3.4647116661071777
14293 3.521847724914551
14294 3.4918501377105713
14295 3.4801039695739746
14296 3.4624836444854736
14297 3.4692349433898926
14298 3.493436336517334
14299 3.493313789367676
14300 3.5152478218078613
14301 3.47177791595459
14302 3.4407100677490234
14303 3.447758674621582
14304 3.448739528656006
14305 3.4636929035186768
14306 3.464216709136963
14307 3.4613637924194336
14308 3.5295844078063965
14309 3.4513049125671387
14310 3.4558730125427246
14311 3.508232593536377
14312 3.51501202583313
14313 3.4854683876037598
14314 3.5322654247283936
14315 3.48042631149292
14316 3.5226616859436035
14317 3.5181946754455566
14318 3.5650784969329834
14319 3.460059881210327
14320 3.530485153198242
14321 3.4496471881866455
14322 3.460017204284668
14323 3.4493165016174316
14324 3.4770848751068115
14325 3.4380578994750977
14326 3.463364601135254
14327 3.4785022735595703
14328 3.479830265045166
14329 3.5038554668426514
14330 3.4839422702789307
14331 3.473748207092285
14332 3.459311008453369
14333 3.46877384185791
14334 3.450613021850586
14335 3.4990692138671875
14336 3.459303140640259
14337 3.486893653869629
14338 3.4445133209228516
14339 3.5059895515441895
14340 3.4733943939208984
14341 3.4747486114501953
14342 3.4462361335754395
14343 3.489518642425537
14344 3.4669010639190674
14345 3.452669620513916
14346 3.493149757385254
14347 3.47358775138855
14348 3.497971534729004
14349 3.4840517044067383
14350 3.4848363399505615
14351 3.462250232696533
14352 3.4720325469970703
14353 3.4682087898254395
14354 3.481590986251831
14355 3.4927070140838623
14356 3.4891514778137207
14357 3.4536008834838867
14358 3.5173559188842773
14359 3.4778265953063965
14360 3.521059989929199
14361 3.4869346618652344
14362 3.479353666305542
14363 3.49973201751709
14364 3.4670748710632324
14365 3.4519200325012207
14366 3.486142635345459
14367 3.474437713623047
14368 3.4637515544891357
14369 3.5104117393493652
14370 3.4745936393737793
14371 3.5269837379455566
14372 3.4544548988342285
14373 3.4602932929992676
14374 3.517218589782715
14375 3.5160369873046875
14376 3.4944114685058594
14377 3.4456875324249268
14378 3.4697577953338623
14379 3.4844751358032227
14380 3.479290246963501
14381 3.4632248878479004
14382 3.443901777267456
14383 3.434422016143799
14384 3.4880354404449463
14385 3.665943145751953
14386 3.494966506958008
14387 3.445657253265381
14388 3.4755001068115234
14389 3.476964235305786
14390 3.476864814758301
14391 3.499687671661377
14392 3.445542097091675
14393 3.4644927978515625
14394 3.4656591415405273
14395 3.536170482635498
14396 3.4684581756591797
14397 3.4784369468688965
14398 3.502603530883789
14399 3.4539313316345215
14400 3.5115203857421875
14401 3.496340751647949
14402 3.48813533782959
14403 3.453162908554077
14404 3.484520435333252
14405 3.493380546569824
14406 3.4787683486938477
14407 3.452489137649536
14408 3.466273784637451
14409 3.4759163856506348
14410 3.501467704772949
14411 3.510806083679199
14412 3.4836645126342773
14413 3.462864398956299
14414 3.526512622833252
14415 3.477397918701172
14416 3.4952216148376465
14417 3.455482244491577
14418 3.4401817321777344
14419 3.471181869506836
14420 3.480668544769287
14421 3.527022361755371
14422 3.474914073944092
14423 3.4396562576293945
14424 3.5856833457946777
14425 3.4794139862060547
14426 3.518639087677002
14427 3.4759433269500732
14428 3.5170793533325195
14429 3.484842300415039
14430 3.5226523876190186
14431 3.4612832069396973
14432 3.442652702331543
14433 3.570302963256836
14434 3.4612560272216797
14435 3.447646141052246
14436 3.4516799449920654
14437 3.48575496673584
14438 3.4936881065368652
14439 3.485945224761963
14440 3.471134901046753
14441 3.449077606201172
14442 3.5369114875793457
14443 3.4721264839172363
14444 3.4835174083709717
14445 3.4639058113098145
14446 3.4649014472961426
14447 3.4596967697143555
14448 3.469801902770996
14449 3.479877471923828
14450 3.4775843620300293
14451 3.57039737701416
14452 3.7172017097473145
14453 3.5976686477661133
14454 3.460564136505127
14455 3.4669759273529053
14456 3.4558987617492676
14457 3.496333122253418
14458 3.4730606079101562
14459 3.4607481956481934
14460 3.4632370471954346
14461 3.468463897705078
14462 3.4551749229431152
14463 3.4762606620788574
14464 3.472482681274414
14465 3.5099172592163086
14466 3.4726531505584717
14467 3.4345595836639404
14468 3.472987174987793
14469 3.4731383323669434
14470 3.4661834239959717
14471 3.530967950820923
14472 3.470517635345459
14473 3.4701449871063232
14474 3.496331214904785
14475 3.5443456172943115
14476 3.4702420234680176
14477 3.4518990516662598
14478 3.5037808418273926
14479 3.4517717361450195
14480 3.4778928756713867
14481 3.5439841747283936
14482 3.472169876098633
14483 3.5005784034729004
14484 3.4761228561401367
14485 3.4508743286132812
14486 3.4615070819854736
14487 3.4647340774536133
14488 3.5098390579223633
14489 3.4999585151672363
14490 3.5242550373077393
14491 3.483348846435547
14492 3.4748339653015137
14493 3.437725067138672
14494 3.458831787109375
14495 3.4608776569366455
14496 3.4570350646972656
14497 3.4552829265594482
14498 3.501434326171875
14499 3.4503417015075684
14500 3.509647846221924
14501 3.4640800952911377
14502 3.4893453121185303
14503 3.4536736011505127
14504 3.4811034202575684
14505 3.4546165466308594
14506 3.472423791885376
14507 3.455655097961426
14508 3.4857401847839355
14509 3.460519790649414
14510 3.462134599685669
14511 3.451916456222534
14512 3.5105977058410645
14513 3.598740577697754
14514 3.459231376647949
14515 3.48075008392334
14516 3.45632266998291
14517 3.48388671875
14518 3.4464640617370605
14519 3.484776496887207
14520 3.4477338790893555
14521 3.450552463531494
14522 3.461562156677246
14523 3.4649884700775146
14524 3.479379653930664
14525 3.48361873626709
14526 3.4446535110473633
14527 3.489886999130249
14528 3.4772934913635254
14529 3.4509661197662354
14530 3.495150089263916
14531 3.491459846496582
14532 3.4583685398101807
14533 3.4399638175964355
14534 3.485546112060547
14535 3.7014384269714355
14536 3.4916162490844727
14537 3.4654526710510254
14538 3.4701194763183594
14539 3.479081630706787
14540 3.4397120475769043
14541 3.4567036628723145
14542 3.4298958778381348
14543 3.4458465576171875
14544 3.4592113494873047
14545 3.4637722969055176
14546 3.490946054458618
14547 3.5103282928466797
14548 3.4782633781433105
14549 3.499650239944458
14550 3.4700381755828857
14551 3.502800703048706
14552 3.482769012451172
14553 3.483060836791992
14554 3.4848599433898926
14555 3.4678800106048584
14556 3.4735851287841797
14557 3.469377040863037
14558 3.4742302894592285
14559 3.46354079246521
14560 3.4596505165100098
14561 3.4587345123291016
14562 3.4843921661376953
14563 3.4730355739593506
14564 3.488381862640381
14565 3.4687743186950684
14566 3.4817144870758057
14567 3.4871573448181152
14568 3.463376998901367
14569 3.488095760345459
14570 3.4649345874786377
14571 3.467235565185547
14572 3.461604118347168
14573 3.5179455280303955
14574 3.4689137935638428
14575 3.4418234825134277
14576 3.4685349464416504
14577 3.5465126037597656
14578 3.4729220867156982
14579 3.474025249481201
14580 3.4412875175476074
14581 3.44783353805542
14582 3.4629645347595215
14583 3.4566588401794434
14584 3.535404682159424
14585 3.4603281021118164
14586 3.4589755535125732
14587 3.442206382751465
14588 3.46356463432312
14589 3.471722364425659
14590 3.4450912475585938
14591 3.4807238578796387
14592 3.475393295288086
14593 3.4421818256378174
14594 3.458101511001587
14595 3.4868760108947754
14596 3.452176332473755
14597 3.4589648246765137
14598 3.460343360900879
14599 3.4633078575134277
14600 3.4785656929016113
14601 3.4683685302734375
14602 3.47591233253479
14603 3.4826347827911377
14604 3.4761247634887695
14605 3.458845615386963
14606 3.4832754135131836
14607 3.4722554683685303
14608 3.4726645946502686
14609 3.4561033248901367
14610 3.470606803894043
14611 3.454477548599243
14612 3.492166042327881
14613 3.452605724334717
14614 3.5480546951293945
14615 3.497699737548828
14616 3.471632242202759
14617 3.452127456665039
14618 3.4974589347839355
14619 3.4487009048461914
14620 3.467040777206421
14621 3.4620914459228516
14622 3.4663896560668945
14623 3.4680936336517334
14624 3.486245632171631
14625 3.5084006786346436
14626 3.4684391021728516
14627 3.4867827892303467
14628 3.4814987182617188
14629 3.4638803005218506
14630 3.43911075592041
14631 3.4840714931488037
14632 3.458065986633301
14633 3.486307382583618
14634 3.482771873474121
14635 3.451920986175537
14636 3.4767913818359375
14637 3.4769270420074463
14638 3.4640626907348633
14639 3.43532657623291
14640 3.512547492980957
14641 3.453554391860962
14642 3.4684290885925293
14643 3.508085250854492
14644 3.462325096130371
14645 3.4758400917053223
14646 3.4562087059020996
14647 3.4210047721862793
14648 3.4573140144348145
14649 3.4720377922058105
14650 3.4485487937927246
14651 3.4749889373779297
14652 3.5420382022857666
14653 3.4499778747558594
14654 3.4775707721710205
14655 3.464855194091797
14656 3.439028263092041
14657 3.462291955947876
14658 3.458482503890991
14659 3.48496150970459
14660 3.4372427463531494
14661 3.4610002040863037
14662 3.486682653427124
14663 3.4704532623291016
14664 3.4684603214263916
14665 3.4516334533691406
14666 3.5132012367248535
14667 3.4921650886535645
14668 3.448146343231201
14669 3.452791213989258
14670 3.474050521850586
14671 3.4982266426086426
14672 3.453289031982422
14673 3.4778048992156982
14674 3.4585204124450684
14675 3.4425952434539795
14676 3.487922430038452
14677 3.497082233428955
14678 3.4629499912261963
14679 3.531383991241455
14680 3.4621739387512207
14681 3.4670305252075195
14682 3.463622808456421
14683 3.5141444206237793
14684 3.493969440460205
14685 3.4445278644561768
14686 3.512094736099243
14687 3.506354808807373
14688 3.4433536529541016
14689 3.449547290802002
14690 3.4493627548217773
14691 3.463092803955078
14692 3.440129280090332
14693 3.4526877403259277
14694 3.437115430831909
14695 3.4521379470825195
14696 3.513214588165283
14697 3.4936861991882324
14698 3.5162501335144043
14699 3.455207109451294
14700 3.4726920127868652
14701 3.5115323066711426
14702 3.4421439170837402
14703 3.5169193744659424
14704 3.4665350914001465
14705 3.454887866973877
14706 3.467132329940796
14707 3.508573293685913
14708 3.4547677040100098
14709 3.4448952674865723
14710 3.452702522277832
14711 3.4441661834716797
14712 3.4762701988220215
14713 3.4370665550231934
14714 3.5136585235595703
14715 3.4430975914001465
14716 3.4493627548217773
14717 3.461174488067627
14718 3.4923763275146484
14719 3.4756250381469727
14720 3.43853759765625
14721 3.4811997413635254
14722 3.4391977787017822
14723 3.6169567108154297
14724 3.45729398727417
14725 3.5188486576080322
14726 3.463326930999756
14727 3.4621763229370117
14728 3.4509544372558594
14729 3.475559949874878
14730 3.505951404571533
14731 3.5036535263061523
14732 3.4449048042297363
14733 3.5277962684631348
14734 3.42726993560791
14735 3.4479053020477295
14736 3.458385467529297
14737 3.6690351963043213
14738 3.4590368270874023
14739 3.446772336959839
14740 3.440910816192627
14741 3.451486587524414
14742 3.461057186126709
14743 3.4584803581237793
14744 3.4381821155548096
14745 3.4841055870056152
14746 3.460209369659424
14747 3.478445529937744
14748 3.4992518424987793
14749 3.47007417678833
14750 3.4717273712158203
14751 3.4438798427581787
14752 3.469339609146118
14753 3.482640266418457
14754 3.4621949195861816
14755 3.450988292694092
14756 3.4490256309509277
14757 3.5007266998291016
14758 3.494452476501465
14759 3.4638054370880127
14760 3.4733262062072754
14761 3.473816394805908
14762 3.442394733428955
14763 3.4797682762145996
14764 3.4768643379211426
14765 3.4322662353515625
14766 3.44747257232666
14767 3.4684066772460938
14768 3.4151558876037598
14769 3.468085765838623
14770 3.471625804901123
14771 3.477696418762207
14772 3.433525323867798
14773 3.451124668121338
14774 3.5129854679107666
14775 3.468212127685547
14776 3.5144968032836914
14777 3.454641580581665
14778 3.496053457260132
14779 3.5680391788482666
14780 3.4830358028411865
14781 3.4681620597839355
14782 3.48992657661438
14783 3.446791172027588
14784 3.461618423461914
14785 3.470789909362793
14786 3.446495294570923
14787 3.439692974090576
14788 3.460996150970459
14789 3.5433268547058105
14790 3.461707592010498
14791 3.4369330406188965
14792 3.4462990760803223
14793 3.511965274810791
14794 3.4803643226623535
14795 3.492701292037964
14796 3.4621222019195557
14797 3.491476058959961
14798 3.441014528274536
14799 3.441530227661133
14800 3.4633870124816895
14801 3.494035005569458
14802 3.5099310874938965
14803 3.4766690731048584
14804 3.4621334075927734
14805 3.460754871368408
14806 3.473036527633667
14807 3.452864646911621
14808 3.4589524269104004
14809 3.4800779819488525
14810 3.5681936740875244
14811 3.461282968521118
14812 3.506565570831299
14813 3.5858845710754395
14814 3.5141634941101074
14815 3.469895839691162
14816 3.5245094299316406
14817 3.4524288177490234
14818 3.4447312355041504
14819 3.496453285217285
14820 3.5312790870666504
14821 3.4519271850585938
14822 3.490844488143921
14823 3.4588356018066406
14824 3.4767017364501953
14825 3.4474217891693115
14826 3.4719557762145996
14827 3.5095369815826416
14828 3.4649386405944824
14829 3.4561092853546143
14830 3.4699673652648926
14831 3.458333969116211
14832 3.4678690433502197
14833 3.464040756225586
14834 3.4546027183532715
14835 3.5131843090057373
14836 3.457197666168213
14837 3.466684341430664
14838 3.4466476440429688
14839 3.467832088470459
14840 3.4999332427978516
14841 3.507986068725586
14842 3.456521987915039
14843 3.4337875843048096
14844 3.4900474548339844
14845 3.451115608215332
14846 3.4633283615112305
14847 3.5032081604003906
14848 3.4376583099365234
14849 3.4334726333618164
14850 3.4947855472564697
14851 3.45005202293396
14852 3.4332003593444824
14853 3.4493794441223145
14854 3.4658102989196777
14855 3.4716646671295166
14856 3.4618115425109863
14857 3.4677252769470215
14858 3.4611692428588867
14859 3.4396910667419434
14860 3.4774677753448486
14861 3.463237762451172
14862 3.463563919067383
14863 3.52203369140625
14864 3.454082489013672
14865 3.5115163326263428
14866 3.4802191257476807
14867 3.435338020324707
14868 3.502901077270508
14869 3.478797435760498
14870 3.448192596435547
14871 3.469757556915283
14872 3.4899919033050537
14873 3.4681735038757324
14874 3.4653255939483643
14875 3.5001461505889893
14876 3.5186452865600586
14877 3.5622494220733643
14878 3.5193557739257812
14879 3.5063366889953613
14880 3.4466500282287598
14881 3.5597758293151855
14882 3.460402011871338
14883 3.46738338470459
14884 3.4469141960144043
14885 3.4425559043884277
14886 3.4693455696105957
14887 3.440197467803955
14888 3.485083818435669
14889 3.4846487045288086
14890 3.48380708694458
14891 3.456089973449707
14892 3.4472641944885254
14893 3.4629180431365967
14894 3.4516890048980713
14895 3.4602041244506836
14896 3.4620895385742188
14897 3.5548431873321533
14898 3.4374423027038574
14899 3.486015796661377
14900 3.4531383514404297
14901 3.468698501586914
14902 3.556486129760742
14903 3.4640824794769287
14904 3.4697792530059814
14905 3.4361867904663086
14906 3.4348509311676025
14907 3.469177722930908
14908 3.5004658699035645
14909 3.4383044242858887
14910 3.4406816959381104
14911 3.463174819946289
14912 3.43813419342041
14913 3.4549880027770996
14914 3.5016965866088867
14915 3.4438366889953613
14916 3.4284372329711914
14917 3.4661173820495605
14918 3.43753981590271
14919 3.4451792240142822
14920 3.4845285415649414
14921 3.4420831203460693
14922 3.462784767150879
14923 3.4803009033203125
14924 3.452242851257324
14925 3.4436631202697754
14926 3.431952714920044
14927 3.4639906883239746
14928 3.4867331981658936
14929 3.4756016731262207
14930 3.4771180152893066
14931 3.4395108222961426
14932 3.496074676513672
14933 3.4267332553863525
14934 3.469505786895752
14935 3.4965732097625732
14936 3.542459487915039
14937 3.481397867202759
14938 3.4385931491851807
14939 3.4996628761291504
14940 3.44706130027771
14941 3.4983596801757812
14942 3.47676682472229
14943 3.5092523097991943
14944 3.4461183547973633
14945 3.442361831665039
14946 3.4856650829315186
14947 3.476198196411133
14948 3.5279557704925537
14949 3.4392330646514893
14950 3.476247549057007
14951 3.4660797119140625
14952 3.440068244934082
14953 3.5238566398620605
14954 3.4497623443603516
14955 3.4554150104522705
14956 3.469449520111084
14957 3.46378231048584
14958 3.4889700412750244
14959 3.442127227783203
14960 3.4550890922546387
14961 3.4322500228881836
14962 3.425663709640503
14963 3.436192274093628
14964 3.522677183151245
14965 3.4632487297058105
14966 3.442664623260498
14967 3.4431850910186768
14968 3.4432291984558105
14969 3.5214171409606934
14970 3.4391660690307617
14971 3.450347900390625
14972 3.4391915798187256
14973 3.444720983505249
14974 3.4313197135925293
14975 3.455764055252075
14976 3.442103862762451
14977 3.461273193359375
14978 3.436234474182129
14979 3.474303960800171
14980 3.544811248779297
14981 3.5781264305114746
14982 3.6457529067993164
14983 3.4316039085388184
14984 3.4548428058624268
14985 3.4844799041748047
14986 3.444195032119751
14987 3.4478988647460938
14988 3.4771645069122314
14989 3.5129284858703613
14990 3.463527202606201
14991 3.4675827026367188
14992 3.4977617263793945
14993 3.4461588859558105
14994 3.4403436183929443
14995 3.471484661102295
14996 3.47479248046875
14997 3.4680185317993164
14998 3.439044237136841
14999 3.4881739616394043
15000 3.4304628372192383
15001 3.426917552947998
15002 3.4919826984405518
15003 3.466912031173706
15004 3.431626558303833
15005 3.454550266265869
15006 3.4595377445220947
15007 3.4378156661987305
15008 3.4411115646362305
15009 3.475353240966797
15010 3.4864039421081543
15011 3.4798526763916016
15012 3.461338996887207
15013 3.432244300842285
15014 3.461188316345215
15015 3.535036325454712
15016 3.4817087650299072
15017 3.4757282733917236
15018 3.5328903198242188
15019 3.4597434997558594
15020 3.5259976387023926
15021 3.4354805946350098
15022 3.45558500289917
15023 3.4415411949157715
15024 3.4391493797302246
15025 3.4546353816986084
15026 3.452547550201416
15027 3.462782382965088
15028 3.4605202674865723
15029 3.4400134086608887
15030 3.5107743740081787
15031 3.4605190753936768
15032 3.44244384765625
15033 3.471557855606079
15034 3.447580099105835
15035 3.4430673122406006
15036 3.4719533920288086
15037 3.4558184146881104
15038 3.467644453048706
15039 3.4491653442382812
15040 3.4277663230895996
15041 3.4261295795440674
15042 3.4595863819122314
15043 3.4634532928466797
15044 3.482093334197998
15045 3.499382257461548
15046 3.457737445831299
15047 3.4484968185424805
15048 3.4625296592712402
15049 3.5313401222229004
15050 3.4503536224365234
15051 3.4602503776550293
15052 3.4442026615142822
15053 3.450348377227783
15054 3.4723997116088867
15055 3.4707117080688477
15056 3.430642604827881
15057 3.4465694427490234
15058 3.5518879890441895
15059 3.4685871601104736
15060 3.4451823234558105
15061 3.4782726764678955
15062 3.4992971420288086
15063 3.4803707599639893
15064 3.4698915481567383
15065 3.4324846267700195
15066 3.4613027572631836
15067 3.4610471725463867
15068 3.4605085849761963
15069 3.434572219848633
15070 3.4445266723632812
15071 3.423370361328125
15072 3.4595141410827637
15073 3.4708640575408936
15074 3.440737724304199
15075 3.4502134323120117
15076 3.4428653717041016
15077 3.4529290199279785
15078 3.4374208450317383
15079 3.4712119102478027
15080 3.431607246398926
15081 3.439279079437256
15082 3.4133455753326416
15083 3.449136734008789
15084 3.481231212615967
15085 3.4676032066345215
15086 3.4800479412078857
15087 3.4321155548095703
15088 3.431370258331299
15089 3.4444222450256348
15090 3.464970827102661
15091 3.5677380561828613
15092 3.4875574111938477
15093 3.4241318702697754
15094 3.421002149581909
15095 3.4497015476226807
15096 3.4505953788757324
15097 3.4201369285583496
15098 3.485902786254883
15099 3.460179328918457
15100 3.4608728885650635
15101 3.4936363697052
15102 3.456563949584961
15103 3.488682985305786
15104 3.41789174079895
15105 3.4802167415618896
15106 3.4659440517425537
15107 3.458251953125
15108 3.4534969329833984
15109 3.442739963531494
15110 3.4682750701904297
15111 3.500993490219116
15112 3.525892496109009
15113 3.4988856315612793
15114 3.4824938774108887
15115 3.4627561569213867
15116 3.5028553009033203
15117 3.4454472064971924
15118 3.4422240257263184
15119 3.4215095043182373
15120 3.459237813949585
15121 3.4472174644470215
15122 3.585200786590576
15123 3.471090316772461
15124 3.4207875728607178
15125 3.5293028354644775
15126 3.4321463108062744
15127 3.420393705368042
15128 3.437122344970703
15129 3.4748497009277344
15130 3.452021360397339
15131 3.4695920944213867
15132 3.456679344177246
15133 3.4488167762756348
15134 3.472846031188965
15135 3.4479360580444336
15136 3.4492204189300537
15137 3.4773879051208496
15138 3.449894666671753
15139 3.4950404167175293
15140 3.448040008544922
15141 3.431814193725586
15142 3.460001230239868
15143 3.432029962539673
15144 3.4946067333221436
15145 3.4685983657836914
15146 3.480350971221924
15147 3.451040267944336
15148 3.4550905227661133
15149 3.470942497253418
15150 3.471008777618408
15151 3.468256711959839
15152 3.4428606033325195
15153 3.474492311477661
15154 3.424703598022461
15155 3.4481077194213867
15156 3.458063840866089
15157 3.512840747833252
15158 3.4497599601745605
15159 3.4307117462158203
15160 3.414586305618286
15161 3.498124122619629
15162 3.444929599761963
15163 3.442197322845459
15164 3.427598476409912
15165 3.4964828491210938
15166 3.452902317047119
15167 3.4153263568878174
15168 3.457656145095825
15169 3.4588077068328857
15170 3.471144914627075
15171 3.438368558883667
15172 3.5460658073425293
15173 3.4786722660064697
15174 3.456730604171753
15175 3.4923481941223145
15176 3.489417314529419
15177 3.493292808532715
15178 3.441401243209839
15179 3.432900905609131
15180 3.4962680339813232
15181 3.4963760375976562
15182 3.484800100326538
15183 3.479982852935791
15184 3.4484691619873047
15185 3.473780870437622
15186 3.4488637447357178
15187 3.453800678253174
15188 3.4520986080169678
15189 3.4969046115875244
15190 3.447725296020508
15191 3.4202117919921875
15192 3.428210735321045
15193 3.477416515350342
15194 3.42116641998291
15195 3.450521469116211
15196 3.4759249687194824
15197 3.4498629570007324
15198 3.4886488914489746
15199 3.5124950408935547
15200 3.4916791915893555
15201 3.4529333114624023
15202 3.5491912364959717
15203 3.4437384605407715
15204 3.450157403945923
15205 3.4487662315368652
15206 3.44334077835083
15207 3.481334924697876
15208 3.4177067279815674
15209 3.4342198371887207
15210 3.444711685180664
15211 3.4470465183258057
15212 3.452146530151367
15213 3.418132781982422
15214 3.5281810760498047
15215 3.4773995876312256
15216 3.425628662109375
15217 3.4138453006744385
15218 3.4637598991394043
15219 3.4487037658691406
15220 3.469405174255371
15221 3.437417507171631
15222 3.4746451377868652
15223 3.4280006885528564
15224 3.491270065307617
15225 3.4577956199645996
15226 3.4509103298187256
15227 3.5216615200042725
15228 3.4618711471557617
15229 3.465782403945923
15230 3.439462661743164
15231 3.4579005241394043
15232 3.5151665210723877
15233 3.4332141876220703
15234 3.4359631538391113
15235 3.4774065017700195
15236 3.467283248901367
15237 3.43080472946167
15238 3.4554834365844727
15239 3.4531171321868896
15240 3.5070149898529053
15241 3.4570250511169434
15242 3.4458982944488525
15243 3.4474878311157227
15244 3.461277961730957
15245 3.4509119987487793
15246 3.4897871017456055
15247 3.476426839828491
15248 3.4409923553466797
15249 3.46427059173584
15250 3.473578929901123
15251 3.4720981121063232
15252 3.465799331665039
15253 3.4554450511932373
15254 3.4370622634887695
15255 3.4358248710632324
15256 3.484828472137451
15257 3.465379238128662
15258 3.4410228729248047
15259 3.4617128372192383
15260 3.4597291946411133
15261 3.41056227684021
15262 3.441666603088379
15263 3.4549176692962646
15264 3.454996109008789
15265 3.4740490913391113
15266 3.523984432220459
15267 3.461634635925293
15268 3.4551520347595215
15269 3.4466004371643066
15270 3.421602964401245
15271 3.441922426223755
15272 3.4469432830810547
15273 3.441695213317871
15274 3.445683002471924
15275 3.4222755432128906
15276 3.4537291526794434
15277 3.465451240539551
15278 3.4823780059814453
15279 3.437143564224243
15280 3.490272045135498
15281 3.4351143836975098
15282 3.4467763900756836
15283 3.4558653831481934
15284 3.4461774826049805
15285 3.4403023719787598
15286 3.4345812797546387
15287 3.431385040283203
15288 3.4179468154907227
15289 3.446166515350342
15290 3.4600296020507812
15291 3.478980541229248
15292 3.449618101119995
15293 3.447394371032715
15294 3.436788558959961
15295 3.4221668243408203
15296 3.4790456295013428
15297 3.4227802753448486
15298 3.4369940757751465
15299 3.440675973892212
15300 3.4172890186309814
15301 3.4192874431610107
15302 3.441577434539795
15303 3.445211410522461
15304 3.4608957767486572
15305 3.5144519805908203
15306 3.4182944297790527
15307 3.458682060241699
15308 3.4293205738067627
15309 3.4956042766571045
15310 3.426382303237915
15311 3.424992084503174
15312 3.418804407119751
15313 3.458573579788208
15314 3.422325372695923
15315 3.43306827545166
15316 3.4443178176879883
15317 3.466928005218506
15318 3.4700536727905273
15319 3.463857650756836
15320 3.4221043586730957
15321 3.4293673038482666
15322 3.4435572624206543
15323 3.4829845428466797
15324 3.41294264793396
15325 3.446834087371826
15326 3.446265935897827
15327 3.421875
15328 3.451218366622925
15329 3.4388198852539062
15330 3.5375008583068848
15331 3.4585838317871094
15332 3.432898998260498
15333 3.4436721801757812
15334 3.471435785293579
15335 3.418360710144043
15336 3.429293155670166
15337 3.4633901119232178
15338 3.4596920013427734
15339 3.452914237976074
15340 3.442399263381958
15341 3.498892307281494
15342 3.484339952468872
15343 3.445061683654785
15344 3.464644432067871
15345 3.423884391784668
15346 3.432859420776367
15347 3.474194049835205
15348 3.482332706451416
15349 3.487338066101074
15350 3.4398813247680664
15351 3.4891695976257324
15352 3.478240966796875
15353 3.437657594680786
15354 3.45237398147583
15355 3.4499874114990234
15356 3.4406440258026123
15357 3.4370665550231934
15358 3.438563108444214
15359 3.4375247955322266
15360 3.477447032928467
15361 3.4611010551452637
15362 3.514545440673828
15363 3.4587721824645996
15364 3.4847488403320312
15365 3.439775228500366
15366 3.425853729248047
15367 3.417097330093384
15368 3.441617965698242
15369 3.4486641883850098
15370 3.4346113204956055
15371 3.440398693084717
15372 3.4613685607910156
15373 3.4515187740325928
15374 3.456772565841675
15375 3.4421424865722656
15376 3.4481379985809326
15377 3.424464225769043
15378 3.4690442085266113
15379 3.4155731201171875
15380 3.488630771636963
15381 3.506885051727295
15382 3.4463541507720947
15383 3.4295248985290527
15384 3.4523797035217285
15385 3.443476915359497
15386 3.4362564086914062
15387 3.501689910888672
15388 3.4486196041107178
15389 3.4861507415771484
15390 3.4587178230285645
15391 3.4312710762023926
15392 3.450577735900879
15393 3.430354118347168
15394 3.4483251571655273
15395 3.5479116439819336
15396 3.457703113555908
15397 3.4426393508911133
15398 3.530351400375366
15399 3.469348430633545
15400 3.44901442527771
15401 3.4337358474731445
15402 3.4447498321533203
15403 3.488637685775757
15404 3.4798765182495117
15405 3.466229200363159
15406 3.4382619857788086
15407 3.412562131881714
15408 3.4761056900024414
15409 3.4464197158813477
15410 3.4767966270446777
15411 3.459564685821533
15412 3.4301791191101074
15413 3.4576950073242188
15414 3.482550621032715
15415 3.430267095565796
15416 3.4436755180358887
15417 3.451110363006592
15418 3.432077169418335
15419 3.477459669113159
15420 3.476902484893799
15421 3.4308080673217773
15422 3.4565696716308594
15423 3.430521011352539
15424 3.467782974243164
15425 3.461089849472046
15426 3.4546380043029785
15427 3.457836151123047
15428 3.4278206825256348
15429 3.4348435401916504
15430 3.433403491973877
15431 3.534853458404541
15432 3.469623565673828
15433 3.448801040649414
15434 3.4521772861480713
15435 3.435340642929077
15436 3.4592230319976807
15437 3.4363322257995605
15438 3.45890736579895
15439 3.457235336303711
15440 3.490950584411621
15441 3.626612663269043
15442 3.441071033477783
15443 3.4653053283691406
15444 3.4672462940216064
15445 3.434788465499878
15446 3.449446201324463
15447 3.4509105682373047
15448 3.4315185546875
15449 3.4316306114196777
15450 3.479618549346924
15451 3.4527840614318848
15452 3.4246439933776855
15453 3.4803731441497803
15454 3.4792728424072266
15455 3.4848673343658447
15456 3.517014741897583
15457 3.45560359954834
15458 3.571732759475708
15459 3.4403316974639893
15460 3.4254841804504395
15461 3.4571473598480225
15462 3.493381977081299
15463 3.474813461303711
15464 3.4559969902038574
15465 3.460358142852783
15466 3.485060930252075
15467 3.447619915008545
15468 3.4468586444854736
15469 3.474081516265869
15470 3.429910659790039
15471 3.451021432876587
15472 3.580963611602783
15473 3.447476387023926
15474 3.5270910263061523
15475 3.4433093070983887
15476 3.480954647064209
15477 3.4432215690612793
15478 3.4331088066101074
15479 3.4926326274871826
15480 3.4628288745880127
15481 3.447765827178955
15482 3.4585070610046387
15483 3.4813249111175537
15484 3.434746742248535
15485 3.4238648414611816
15486 3.443459987640381
15487 3.4571332931518555
15488 3.5155389308929443
15489 3.4515132904052734
15490 3.419421672821045
15491 3.4203109741210938
15492 3.463345527648926
15493 3.4400136470794678
15494 3.4547741413116455
15495 3.4384851455688477
15496 3.4826440811157227
15497 3.4363503456115723
15498 3.4555695056915283
15499 3.455501079559326
15500 3.463427782058716
15501 3.452798366546631
15502 3.466654062271118
15503 3.4851272106170654
15504 3.442826271057129
15505 3.462127447128296
15506 3.4258296489715576
15507 3.4568018913269043
15508 3.4759421348571777
15509 3.418099880218506
15510 3.4325156211853027
15511 3.603071689605713
15512 3.4361572265625
15513 3.4345808029174805
15514 3.441054344177246
15515 3.4822874069213867
15516 3.4370150566101074
15517 3.474137306213379
15518 3.4377636909484863
15519 3.4693987369537354
15520 3.461897850036621
15521 3.475794792175293
15522 3.5266566276550293
15523 3.4593043327331543
15524 3.4572792053222656
15525 3.4542179107666016
15526 3.514434337615967
15527 3.415780544281006
15528 3.422153949737549
15529 3.4540882110595703
15530 3.4757378101348877
15531 3.427372694015503
15532 3.436100959777832
15533 3.4760425090789795
15534 3.475109577178955
15535 3.48980975151062
15536 3.4323065280914307
15537 3.4447848796844482
15538 3.545332908630371
15539 3.5170207023620605
15540 3.469132423400879
15541 3.4483208656311035
15542 3.446866750717163
15543 3.471497058868408
15544 3.4749228954315186
15545 3.4573144912719727
15546 3.43273663520813
15547 3.428135395050049
15548 3.4337124824523926
15549 3.4590325355529785
15550 3.432908296585083
15551 3.5141944885253906
15552 3.420729160308838
15553 3.4379494190216064
15554 3.4839987754821777
15555 3.4675188064575195
15556 3.43880033493042
15557 3.4294376373291016
15558 3.4314112663269043
15559 3.483750820159912
15560 3.4208788871765137
15561 3.4168057441711426
15562 3.4680378437042236
15563 3.424314022064209
15564 3.447321891784668
15565 3.4384469985961914
15566 3.4361634254455566
15567 3.418227195739746
15568 3.4754700660705566
15569 3.439225435256958
15570 3.431439161300659
15571 3.5165395736694336
15572 3.457902669906616
15573 3.4311881065368652
15574 3.452554225921631
15575 3.442195177078247
15576 3.4570095539093018
15577 3.4259305000305176
15578 3.5041942596435547
15579 3.4828944206237793
15580 3.4291582107543945
15581 3.430760383605957
15582 3.425915002822876
15583 3.4766008853912354
15584 3.419576644897461
15585 3.4185569286346436
15586 3.463975429534912
15587 3.4227218627929688
15588 3.441009521484375
15589 3.4458389282226562
15590 3.4402694702148438
15591 3.4359922409057617
15592 3.420142650604248
15593 3.4241602420806885
15594 3.5088143348693848
15595 3.4781947135925293
15596 3.4284987449645996
15597 3.450164318084717
15598 3.4168198108673096
15599 3.4242353439331055
15600 3.442746162414551
15601 3.426445484161377
15602 3.47357177734375
15603 3.4056925773620605
15604 3.446035623550415
15605 3.4220566749572754
15606 3.4386448860168457
15607 3.4712705612182617
15608 3.473402500152588
15609 3.4083092212677
15610 3.4972128868103027
15611 3.48433780670166
15612 3.4365501403808594
15613 3.4814634323120117
15614 3.4485461711883545
15615 3.4198310375213623
15616 3.419208526611328
15617 3.450040340423584
15618 3.454098701477051
15619 3.4375743865966797
15620 3.464249610900879
15621 3.5038363933563232
15622 3.4543235301971436
15623 3.4982686042785645
15624 3.431128978729248
15625 3.471130847930908
15626 3.4316351413726807
15627 3.4329261779785156
15628 3.422260284423828
15629 3.430507183074951
15630 3.446573257446289
15631 3.437565803527832
15632 3.4692907333374023
15633 3.4267630577087402
15634 3.4243640899658203
15635 3.4340834617614746
15636 3.4657797813415527
15637 3.4194564819335938
15638 3.4426326751708984
15639 3.446323871612549
15640 3.417229175567627
15641 3.4636595249176025
15642 3.41788911819458
15643 3.4517481327056885
15644 3.4639892578125
15645 3.432183027267456
15646 3.4088563919067383
15647 3.424663782119751
15648 3.431668996810913
15649 3.4235527515411377
15650 3.436612367630005
15651 3.4430348873138428
15652 3.4166064262390137
15653 3.472367763519287
15654 3.4261984825134277
15655 3.4664244651794434
15656 3.4234671592712402
15657 3.4319210052490234
15658 3.436471700668335
15659 3.447652816772461
15660 3.4397552013397217
15661 3.479851245880127
15662 3.4456682205200195
15663 3.464799404144287
15664 3.4300267696380615
15665 3.466806411743164
15666 3.483494758605957
15667 3.428791046142578
15668 3.4698259830474854
15669 3.427184820175171
15670 3.420177459716797
15671 3.419719696044922
15672 3.495741367340088
15673 3.4311423301696777
15674 3.4523777961730957
15675 3.43271541595459
15676 3.429473400115967
15677 3.4407739639282227
15678 3.446540355682373
15679 3.429959297180176
15680 3.452061653137207
15681 3.494062900543213
15682 3.4134693145751953
15683 3.429384708404541
15684 3.447906017303467
15685 3.445155620574951
15686 3.4328503608703613
15687 3.4748125076293945
15688 3.423924207687378
15689 3.415720224380493
15690 3.43740177154541
15691 3.4509894847869873
15692 3.462130069732666
15693 3.4798312187194824
15694 3.4317479133605957
15695 3.4735946655273438
15696 3.4868226051330566
15697 3.4538075923919678
15698 3.426755905151367
15699 3.447019338607788
15700 3.457340955734253
15701 3.467252016067505
15702 3.445429801940918
15703 3.500298023223877
15704 3.449251174926758
15705 3.4733726978302
15706 3.4221272468566895
15707 3.459827423095703
15708 3.45017147064209
15709 3.435079574584961
15710 3.433762550354004
15711 3.435530662536621
15712 3.4229049682617188
15713 3.4383468627929688
15714 3.4255075454711914
15715 3.433258295059204
15716 3.4570839405059814
15717 3.4417831897735596
15718 3.4197888374328613
15719 3.5058624744415283
15720 3.441833972930908
15721 3.451329231262207
15722 3.4669816493988037
15723 3.4761970043182373
15724 3.4255287647247314
15725 3.4533591270446777
15726 3.473001480102539
15727 3.437168598175049
15728 3.41975474357605
15729 3.4116649627685547
15730 3.425293445587158
15731 3.437906265258789
15732 3.4384708404541016
15733 3.5074572563171387
15734 3.424165725708008
15735 3.419349193572998
15736 3.478168249130249
15737 3.418954610824585
15738 3.439399003982544
15739 3.5486507415771484
15740 3.4669318199157715
15741 3.4333691596984863
15742 3.4125351905822754
15743 3.419827938079834
15744 3.4628710746765137
15745 3.4600284099578857
15746 3.4341816902160645
15747 3.4335274696350098
15748 3.4203879833221436
15749 3.4597887992858887
15750 3.4843907356262207
15751 3.5122182369232178
15752 3.435297966003418
15753 3.4207708835601807
15754 3.5771281719207764
15755 3.465552568435669
15756 3.450796127319336
15757 3.439361333847046
15758 3.447024345397949
15759 3.4393482208251953
15760 3.408264636993408
15761 3.4281506538391113
15762 3.4681105613708496
15763 3.4579596519470215
15764 3.5218582153320312
15765 3.424675941467285
15766 3.423941135406494
15767 3.470973014831543
15768 3.440838098526001
15769 3.453669548034668
15770 3.4321560859680176
15771 3.4527838230133057
15772 3.4347753524780273
15773 3.4184422492980957
15774 3.4354119300842285
15775 3.460221290588379
15776 3.495093822479248
15777 3.4190711975097656
15778 3.447666645050049
15779 3.471301794052124
15780 3.42895770072937
15781 3.402193307876587
15782 3.433480739593506
15783 3.540266990661621
15784 3.424649238586426
15785 3.421069860458374
15786 3.4319469928741455
15787 3.4244394302368164
15788 3.4056270122528076
15789 3.446235179901123
15790 3.4190731048583984
15791 3.4082298278808594
15792 3.417452335357666
15793 3.438267230987549
15794 3.414539337158203
15795 3.442138671875
15796 3.4351534843444824
15797 3.4263699054718018
15798 3.4559240341186523
15799 3.454650402069092
15800 3.4270877838134766
15801 3.4235951900482178
15802 3.435601234436035
15803 3.5403330326080322
15804 3.439676523208618
15805 3.453838348388672
15806 3.4689245223999023
15807 3.4570913314819336
15808 3.4759204387664795
15809 3.515436887741089
15810 3.45495343208313
15811 3.424344062805176
15812 3.5298309326171875
15813 3.4155240058898926
15814 3.4783146381378174
15815 3.4948201179504395
15816 3.4289517402648926
15817 3.437586784362793
15818 3.455540180206299
15819 3.4297611713409424
15820 3.430983781814575
15821 3.434187889099121
15822 3.4368414878845215
15823 3.411194324493408
15824 3.4706974029541016
15825 3.503356695175171
15826 3.4669370651245117
15827 3.470736503601074
15828 3.4632959365844727
15829 3.422788143157959
15830 3.483431816101074
15831 3.4655838012695312
15832 3.4364919662475586
15833 3.415384292602539
15834 3.457166910171509
15835 3.482548236846924
15836 3.464808940887451
15837 3.4423656463623047
15838 3.4754514694213867
15839 3.423274517059326
15840 3.4326395988464355
15841 3.4212608337402344
15842 3.4319825172424316
15843 3.429333209991455
15844 3.526721239089966
15845 3.415100574493408
15846 3.4221842288970947
15847 3.4157466888427734
15848 3.438755989074707
15849 3.465277671813965
15850 3.4437785148620605
15851 3.46712589263916
15852 3.4392027854919434
15853 3.424473762512207
15854 3.4254722595214844
15855 3.445981979370117
15856 3.4667210578918457
15857 3.427294969558716
15858 3.4587368965148926
15859 3.4349660873413086
15860 3.4256582260131836
15861 3.4605283737182617
15862 3.4515302181243896
15863 3.4251692295074463
15864 3.417954683303833
15865 3.4717140197753906
15866 3.515465259552002
15867 3.4280576705932617
15868 3.4428412914276123
15869 3.4090752601623535
15870 3.4351236820220947
15871 3.449805498123169
15872 3.4252421855926514
15873 3.4350619316101074
15874 3.422696590423584
15875 3.4325637817382812
15876 3.4229750633239746
15877 3.4235739707946777
15878 3.429368019104004
15879 3.4240264892578125
15880 3.4214425086975098
15881 3.423208475112915
15882 3.4355525970458984
15883 3.43109130859375
15884 3.423677444458008
15885 3.5212554931640625
15886 3.4348526000976562
15887 3.4778389930725098
15888 3.4409916400909424
15889 3.470089912414551
15890 3.4445724487304688
15891 3.4887523651123047
15892 3.4113218784332275
15893 3.423593282699585
15894 3.4398584365844727
15895 3.4274702072143555
15896 3.443572521209717
15897 3.411482572555542
15898 3.446326732635498
15899 3.42141056060791
15900 3.441728115081787
15901 3.4576797485351562
15902 3.477846622467041
15903 3.4491732120513916
15904 3.4380955696105957
15905 3.4413790702819824
15906 3.457763671875
15907 3.4673759937286377
15908 3.436213493347168
15909 3.4599721431732178
15910 3.4158568382263184
15911 3.4667410850524902
15912 3.492236614227295
15913 3.4468748569488525
15914 3.417482376098633
15915 3.4842021465301514
15916 3.4340782165527344
15917 3.4165472984313965
15918 3.447685718536377
15919 3.4211249351501465
15920 3.428931474685669
15921 3.3915719985961914
15922 3.419620990753174
15923 3.4354732036590576
15924 3.433988094329834
15925 3.459817886352539
15926 3.4145021438598633
15927 3.4513235092163086
15928 3.4277546405792236
15929 3.403780937194824
15930 3.4528822898864746
15931 3.4411745071411133
15932 3.4590935707092285
15933 3.4842522144317627
15934 3.4469058513641357
15935 3.4493160247802734
15936 3.418839931488037
15937 3.3973114490509033
15938 3.4620397090911865
15939 3.447920799255371
15940 3.4454574584960938
15941 3.421222686767578
15942 3.4259700775146484
15943 3.461332082748413
15944 3.4257049560546875
15945 3.42836856842041
15946 3.4812099933624268
15947 3.426441192626953
15948 3.4734079837799072
15949 3.440218687057495
15950 3.4608561992645264
15951 3.4395458698272705
15952 3.430189847946167
15953 3.4821014404296875
15954 3.4123456478118896
15955 3.425077438354492
15956 3.4768753051757812
15957 3.4382851123809814
15958 3.4569194316864014
15959 3.4843358993530273
15960 3.4582138061523438
15961 3.432448387145996
15962 3.4402520656585693
15963 3.435206890106201
15964 3.4606122970581055
15965 3.4414126873016357
15966 3.4161455631256104
15967 3.5378713607788086
15968 3.440308094024658
15969 3.440713405609131
15970 3.4492831230163574
15971 3.423067331314087
15972 3.423290252685547
15973 3.4050545692443848
15974 3.4305269718170166
15975 3.4781064987182617
15976 3.4523091316223145
15977 3.4244089126586914
15978 3.425447463989258
15979 3.4683756828308105
15980 3.4702770709991455
15981 3.4103176593780518
15982 3.4365592002868652
15983 3.418994426727295
15984 3.4254159927368164
15985 3.4258689880371094
15986 3.4159741401672363
15987 3.4050512313842773
15988 3.5065603256225586
15989 3.431499481201172
15990 3.4168124198913574
15991 3.450859785079956
15992 3.4025464057922363
15993 3.4608678817749023
15994 3.416220188140869
15995 3.4433884620666504
15996 3.446167230606079
15997 3.4495491981506348
15998 3.4421932697296143
15999 3.421058416366577
16000 3.4473214149475098
16001 3.4167604446411133
16002 3.450106620788574
16003 3.406799793243408
16004 3.4653444290161133
16005 3.430698871612549
16006 3.4168853759765625
16007 3.407268762588501
16008 3.4781408309936523
16009 3.4595067501068115
16010 3.421877861022949
16011 3.4339382648468018
16012 3.450265407562256
16013 3.4463353157043457
16014 3.4284937381744385
16015 3.422858715057373
16016 3.440941095352173
16017 3.5589687824249268
16018 3.4447803497314453
16019 3.418856382369995
16020 3.446445941925049
16021 3.4359092712402344
16022 3.4291865825653076
16023 3.495649814605713
16024 3.4084877967834473
16025 3.5603830814361572
16026 3.429220199584961
16027 3.4208290576934814
16028 3.457911968231201
16029 3.4584293365478516
16030 3.425262451171875
16031 3.6129910945892334
16032 3.4299263954162598
16033 3.4413046836853027
16034 3.4022397994995117
16035 3.4211857318878174
16036 3.456019401550293
16037 3.493694305419922
16038 3.429381847381592
16039 3.413416862487793
16040 3.4433436393737793
16041 3.428835153579712
16042 3.4155611991882324
16043 3.4462509155273438
16044 3.422149658203125
16045 3.4619076251983643
16046 3.4321422576904297
16047 3.465704917907715
16048 3.492131233215332
16049 3.4472463130950928
16050 3.4242944717407227
16051 3.443556547164917
16052 3.441378116607666
16053 3.4506402015686035
16054 3.462662696838379
16055 3.4175753593444824
16056 3.4272356033325195
16057 3.4053988456726074
16058 3.500706195831299
16059 3.453965663909912
16060 3.462881326675415
16061 3.444183349609375
16062 3.430828094482422
16063 3.4036433696746826
16064 3.469304323196411
16065 3.459073305130005
16066 3.4270267486572266
16067 3.4334192276000977
16068 3.484004497528076
16069 3.5167648792266846
16070 3.4244747161865234
16071 3.4355976581573486
16072 3.4081039428710938
16073 3.4103212356567383
16074 3.410118818283081
16075 3.4026055335998535
16076 3.4289755821228027
16077 3.414186477661133
16078 3.4473650455474854
16079 3.429197072982788
16080 3.418949604034424
16081 3.4690473079681396
16082 3.4441564083099365
16083 3.4317588806152344
16084 3.4576058387756348
16085 3.414602279663086
16086 3.4023427963256836
16087 3.4623963832855225
16088 3.425180435180664
16089 3.430973529815674
16090 3.413712501525879
16091 3.4268763065338135
16092 3.4483284950256348
16093 3.432919979095459
16094 3.401937484741211
16095 3.4209656715393066
16096 3.451218605041504
16097 3.4243650436401367
16098 3.421128273010254
16099 3.4159607887268066
16100 3.4433786869049072
16101 3.489666223526001
16102 3.425367593765259
16103 3.454002618789673
16104 3.442899703979492
16105 3.4153947830200195
16106 3.4255266189575195
16107 3.4457826614379883
16108 3.443413257598877
16109 3.4296305179595947
16110 3.4362549781799316
16111 3.4375457763671875
16112 3.4685840606689453
16113 3.4619274139404297
16114 3.4208788871765137
16115 3.4133667945861816
16116 3.427621841430664
16117 3.436384916305542
16118 3.4136996269226074
16119 3.4417662620544434
16120 3.4302241802215576
16121 3.4193637371063232
16122 3.5507850646972656
16123 3.429776668548584
16124 3.429119348526001
16125 3.4204025268554688
16126 3.4317402839660645
16127 3.404521942138672
16128 3.433499336242676
16129 3.407069444656372
16130 3.409958839416504
16131 3.4515769481658936
16132 3.4439268112182617
16133 3.4105989933013916
16134 3.436717987060547
16135 3.4260330200195312
16136 3.442506790161133
16137 3.4442431926727295
16138 3.484776020050049
16139 3.474393367767334
16140 3.431628704071045
16141 3.4274134635925293
16142 3.487149238586426
16143 3.429250955581665
16144 3.4237823486328125
16145 3.421499252319336
16146 3.4566664695739746
16147 3.4284138679504395
16148 3.436406135559082
16149 3.4622631072998047
16150 3.412989854812622
16151 3.452904224395752
16152 3.438525676727295
16153 3.5740585327148438
16154 3.4093265533447266
16155 3.4087753295898438
16156 3.4228925704956055
16157 3.469514846801758
16158 3.440707206726074
16159 3.4400179386138916
16160 3.4394843578338623
16161 3.417353391647339
16162 3.42691707611084
16163 3.441326856613159
16164 3.430548906326294
16165 3.4429423809051514
16166 3.459242820739746
16167 3.408810615539551
16168 3.4460349082946777
16169 3.4157357215881348
16170 3.431914806365967
16171 3.4134137630462646
16172 3.4283416271209717
16173 3.4040775299072266
16174 3.4419453144073486
16175 3.440399169921875
16176 3.429713010787964
16177 3.45145845413208
16178 3.3994526863098145
16179 3.4156289100646973
16180 3.411907196044922
16181 3.4242806434631348
16182 3.4715824127197266
16183 3.467350482940674
16184 3.419757843017578
16185 3.4775710105895996
16186 3.4187893867492676
16187 3.4173450469970703
16188 3.435603141784668
16189 3.417417049407959
16190 3.4231386184692383
16191 3.4272055625915527
16192 3.426831007003784
16193 3.4123356342315674
16194 3.4209682941436768
16195 3.411975860595703
16196 3.4477691650390625
16197 3.412975788116455
16198 3.414674758911133
16199 3.42569637298584
16200 3.4544339179992676
16201 3.4290592670440674
16202 3.432162046432495
16203 3.4069724082946777
16204 3.447533130645752
16205 3.421314239501953
16206 3.4527344703674316
16207 3.4354212284088135
16208 3.814098358154297
16209 3.433612585067749
16210 3.4253063201904297
16211 3.4257078170776367
16212 3.4814133644104004
16213 3.472029209136963
16214 3.4235517978668213
16215 3.420750617980957
16216 3.426069498062134
16217 3.447983980178833
16218 3.504882335662842
16219 3.442472457885742
16220 3.471719264984131
16221 3.4333810806274414
16222 3.497600793838501
16223 3.4511070251464844
16224 3.4255433082580566
16225 3.421149969100952
16226 3.4293134212493896
16227 3.418826103210449
16228 3.408454418182373
16229 3.4507858753204346
16230 3.4323554039001465
16231 3.453115940093994
16232 3.4629735946655273
16233 3.4313278198242188
16234 3.4628400802612305
16235 3.433337926864624
16236 3.45648455619812
16237 3.4491353034973145
16238 3.419666290283203
16239 3.4743144512176514
16240 3.457958221435547
16241 3.4780373573303223
16242 3.4113292694091797
16243 3.4437127113342285
16244 3.459333896636963
16245 3.5309085845947266
16246 3.5886282920837402
16247 3.4531593322753906
16248 3.3952319622039795
16249 3.427931308746338
16250 3.4094231128692627
16251 3.42966628074646
16252 3.4270732402801514
16253 3.4322986602783203
16254 3.459801197052002
16255 3.4706172943115234
16256 3.5409750938415527
16257 3.3993334770202637
16258 3.542585849761963
16259 3.4670073986053467
16260 3.517515182495117
16261 3.4228060245513916
16262 3.4049906730651855
16263 3.4163405895233154
16264 3.445634365081787
16265 3.449549674987793
16266 3.4402854442596436
16267 3.4301598072052
16268 3.455580949783325
16269 3.4163312911987305
16270 3.4738197326660156
16271 3.454202890396118
16272 3.439939022064209
16273 3.469672441482544
16274 3.439713478088379
16275 3.4369444847106934
16276 3.4270577430725098
16277 3.4303836822509766
16278 3.441920280456543
16279 3.4285740852355957
16280 3.4587626457214355
16281 3.4181923866271973
16282 3.445614814758301
16283 3.4504714012145996
16284 3.4415712356567383
16285 3.420494556427002
16286 3.4553468227386475
16287 3.425092935562134
16288 3.418613910675049
16289 3.406801700592041
16290 3.4226508140563965
16291 3.3942055702209473
16292 3.4154233932495117
16293 3.436829090118408
16294 3.4606921672821045
16295 3.5450239181518555
16296 3.4107556343078613
16297 3.433706045150757
16298 3.434708833694458
16299 3.4489552974700928
16300 3.444535255432129
16301 3.38577938079834
16302 3.4650838375091553
16303 3.4356796741485596
16304 3.512665033340454
16305 3.411015748977661
16306 3.4787721633911133
16307 3.493499517440796
16308 3.404836416244507
16309 3.4587669372558594
16310 3.4284608364105225
16311 3.422915458679199
16312 3.4391937255859375
16313 3.4597525596618652
16314 3.4694666862487793
16315 3.420621156692505
16316 3.428443670272827
16317 3.427137851715088
16318 3.466273784637451
16319 3.423567056655884
16320 3.431361675262451
16321 3.4160385131835938
16322 3.4384167194366455
16323 3.4733028411865234
16324 3.431396484375
16325 3.424085855484009
16326 3.421865463256836
16327 3.426100254058838
16328 3.4203574657440186
16329 3.439284324645996
16330 3.465106725692749
16331 3.413297414779663
16332 3.4268245697021484
16333 3.457109212875366
16334 3.4408860206604004
16335 3.4306702613830566
16336 3.443690538406372
16337 3.474806547164917
16338 3.415534257888794
16339 3.4308013916015625
16340 3.437952756881714
16341 3.4111928939819336
16342 3.416673183441162
16343 3.4639346599578857
16344 3.419304847717285
16345 3.3982136249542236
16346 3.4481773376464844
16347 3.4342994689941406
16348 3.470921516418457
16349 3.406729221343994
16350 3.3974697589874268
16351 3.4211456775665283
16352 3.412829875946045
16353 3.4036898612976074
16354 3.4284651279449463
16355 3.4403750896453857
16356 3.4081382751464844
16357 3.441387891769409
16358 3.3951640129089355
16359 3.4144601821899414
16360 3.4326624870300293
16361 3.4174435138702393
16362 3.4090003967285156
16363 3.449394702911377
16364 3.439937114715576
16365 3.4593091011047363
16366 3.409146308898926
16367 3.4372153282165527
16368 3.4150915145874023
16369 3.463864803314209
16370 3.42679500579834
16371 3.4247565269470215
16372 3.45167875289917
16373 3.4481940269470215
16374 3.429710865020752
16375 3.4259772300720215
16376 3.444222927093506
16377 3.4043493270874023
16378 3.4174766540527344
16379 3.4125568866729736
16380 3.44425106048584
16381 3.412097930908203
16382 3.413752317428589
16383 3.430318593978882
16384 3.417431592941284
16385 3.4082436561584473
16386 3.444782257080078
16387 3.4439597129821777
16388 3.4050655364990234
16389 3.45865797996521
16390 3.424358367919922
16391 3.4247183799743652
16392 3.496397018432617
16393 3.4288840293884277
16394 3.427248477935791
16395 3.414236545562744
16396 3.414419412612915
16397 3.4177887439727783
16398 3.396669864654541
16399 3.4294118881225586
16400 3.430105686187744
16401 3.38620662689209
16402 3.495482921600342
16403 3.4556515216827393
16404 3.5152807235717773
16405 3.418166399002075
16406 3.4624814987182617
16407 3.4331066608428955
16408 3.4122283458709717
16409 3.448807954788208
16410 3.4451589584350586
16411 3.425785779953003
16412 3.424908399581909
16413 3.411308765411377
16414 3.4085896015167236
16415 3.3979744911193848
16416 3.3848767280578613
16417 3.4657270908355713
16418 3.435373067855835
16419 3.460845947265625
16420 3.4517288208007812
16421 3.413336753845215
16422 3.448453187942505
16423 3.4818830490112305
16424 3.4002435207366943
16425 3.3951263427734375
16426 3.4072349071502686
16427 3.4419476985931396
16428 3.425389051437378
16429 3.4139819145202637
16430 3.4453132152557373
16431 3.401101589202881
16432 3.413888692855835
16433 3.4025230407714844
16434 3.4234137535095215
16435 3.494199275970459
16436 3.4103055000305176
16437 3.4172234535217285
16438 3.430253505706787
16439 3.432708263397217
16440 3.4862985610961914
16441 3.4021129608154297
16442 3.4150078296661377
16443 3.4182028770446777
16444 3.4360952377319336
16445 3.4173107147216797
16446 3.422632932662964
16447 3.4148240089416504
16448 3.429802894592285
16449 3.407510757446289
16450 3.473121166229248
16451 3.4620118141174316
16452 3.4393534660339355
16453 3.4298415184020996
16454 3.4238734245300293
16455 3.4143853187561035
16456 3.4184646606445312
16457 3.4086732864379883
16458 3.428565502166748
16459 3.4548494815826416
16460 3.4453468322753906
16461 3.4326095581054688
16462 3.420726776123047
16463 3.4226808547973633
16464 3.4024760723114014
16465 3.4156551361083984
16466 3.447580337524414
16467 3.4115848541259766
16468 3.4260592460632324
16469 3.514723539352417
16470 3.4735870361328125
16471 3.4228532314300537
16472 3.5921125411987305
16473 3.420328140258789
16474 3.445030689239502
16475 3.43585205078125
16476 3.431208372116089
16477 3.414900064468384
16478 3.4181933403015137
16479 3.4202117919921875
16480 3.422182083129883
16481 3.422213554382324
16482 3.405336380004883
16483 3.4269351959228516
16484 3.4701905250549316
16485 3.435575246810913
16486 3.467045307159424
16487 3.4338858127593994
16488 3.4019417762756348
16489 3.4110848903656006
16490 3.434396743774414
16491 3.408151149749756
16492 3.4084529876708984
16493 3.417755603790283
16494 3.4341726303100586
16495 3.3935654163360596
16496 3.435636281967163
16497 3.4476871490478516
16498 3.404989242553711
16499 3.429996967315674
16500 3.4307613372802734
16501 3.4353034496307373
16502 3.587414264678955
16503 3.426603317260742
16504 3.414818525314331
16505 3.4362268447875977
16506 3.4905343055725098
16507 3.4223551750183105
16508 3.4150149822235107
16509 3.4569644927978516
16510 3.4384379386901855
16511 3.4201016426086426
16512 3.4667980670928955
16513 3.4273500442504883
16514 3.4321088790893555
16515 3.4160337448120117
16516 3.4030346870422363
16517 3.4115376472473145
16518 3.4000813961029053
16519 3.424161911010742
16520 3.439009428024292
16521 3.451383352279663
16522 3.4240520000457764
16523 3.461242914199829
16524 3.4455883502960205
16525 3.413458824157715
16526 3.4186244010925293
16527 3.397651195526123
16528 3.422794818878174
16529 3.406367301940918
16530 3.4125356674194336
16531 3.3963003158569336
16532 3.4053869247436523
16533 3.4136595726013184
16534 3.4139904975891113
16535 3.406512975692749
16536 3.4180846214294434
16537 3.396401882171631
16538 3.422602653503418
16539 3.4326248168945312
16540 3.4126243591308594
16541 3.399479627609253
16542 3.46303391456604
16543 3.432753086090088
16544 3.4585812091827393
16545 3.41780424118042
16546 3.4150052070617676
16547 3.4200665950775146
16548 3.404482364654541
16549 3.4388599395751953
16550 3.417581796646118
16551 3.464982271194458
16552 3.453800916671753
16553 3.3980908393859863
16554 3.3990845680236816
16555 3.4179458618164062
16556 3.4263529777526855
16557 3.4231491088867188
16558 3.403870105743408
16559 3.4171290397644043
16560 3.4095122814178467
16561 3.396374464035034
16562 3.418750762939453
16563 3.3770411014556885
16564 3.4213037490844727
16565 3.4268622398376465
16566 3.4303436279296875
16567 3.3923516273498535
16568 3.4050588607788086
16569 3.405888080596924
16570 3.449291229248047
16571 3.5189623832702637
16572 3.445925712585449
16573 3.390653133392334
16574 3.4257731437683105
16575 3.4373228549957275
16576 3.477741241455078
16577 3.4320054054260254
16578 3.4264676570892334
16579 3.450810432434082
16580 3.4026389122009277
16581 3.435507297515869
16582 3.468682289123535
16583 3.4422316551208496
16584 3.4194979667663574
16585 3.396960735321045
16586 3.450374126434326
16587 3.495431900024414
16588 3.4259133338928223
16589 3.4407782554626465
16590 3.4118661880493164
16591 3.415123462677002
16592 3.4382567405700684
16593 3.400751829147339
16594 3.4386484622955322
16595 3.44242000579834
16596 3.4117143154144287
16597 3.4257137775421143
16598 3.4098238945007324
16599 3.409134864807129
16600 3.396836757659912
16601 3.475424289703369
16602 3.470524549484253
16603 3.4351425170898438
16604 3.4309840202331543
16605 3.397660732269287
16606 3.3992252349853516
16607 3.444575309753418
16608 3.41926908493042
16609 3.452500343322754
16610 3.4159348011016846
16611 3.4247922897338867
16612 3.4045259952545166
16613 3.3957278728485107
16614 3.4149951934814453
16615 3.4228596687316895
16616 3.411179304122925
16617 3.4278554916381836
16618 3.413738489151001
16619 3.4076895713806152
16620 3.4181137084960938
16621 3.4235544204711914
16622 3.4025983810424805
16623 3.3907508850097656
16624 3.406287431716919
16625 3.412858009338379
16626 3.429170608520508
16627 3.467104434967041
16628 3.40256929397583
16629 3.413282871246338
16630 3.434688091278076
16631 3.4323534965515137
16632 3.414752960205078
16633 3.398054599761963
16634 3.4177849292755127
16635 3.399996757507324
16636 3.4276373386383057
16637 3.495847702026367
16638 3.4188036918640137
16639 3.407541275024414
16640 3.42478609085083
16641 3.4017720222473145
16642 3.470653772354126
16643 3.4107580184936523
16644 3.410050392150879
16645 3.437091588973999
16646 3.4190988540649414
16647 3.4301717281341553
16648 3.3967413902282715
16649 3.420689582824707
16650 3.4137370586395264
16651 3.3858251571655273
16652 3.416222095489502
16653 3.4222424030303955
16654 3.418822765350342
16655 3.4177188873291016
16656 3.411618232727051
16657 3.3928585052490234
16658 3.4144740104675293
16659 3.395498275756836
16660 3.39811110496521
16661 3.4009857177734375
16662 3.4381637573242188
16663 3.3891801834106445
16664 3.4163825511932373
16665 3.4304823875427246
16666 3.416212558746338
16667 3.430345058441162
16668 3.4098312854766846
16669 3.3973653316497803
16670 3.4530138969421387
16671 3.444766044616699
16672 3.406529426574707
16673 3.421907663345337
16674 3.407360076904297
16675 3.404512882232666
16676 3.412738800048828
16677 3.446290969848633
16678 3.4410057067871094
16679 3.4253299236297607
16680 3.4438657760620117
16681 3.42862606048584
16682 3.425424098968506
16683 3.4363131523132324
16684 3.435157299041748
16685 3.41556978225708
16686 3.3975791931152344
16687 3.439032554626465
16688 3.4160966873168945
16689 3.403299331665039
16690 3.4173359870910645
16691 3.412649393081665
16692 3.4013354778289795
16693 3.437793254852295
16694 3.422366142272949
16695 3.3984012603759766
16696 3.4067649841308594
16697 3.4039196968078613
16698 3.387974500656128
16699 3.488102912902832
16700 3.4163899421691895
16701 3.421673536300659
16702 3.3839845657348633
16703 3.4316201210021973
16704 3.419010639190674
16705 3.391331195831299
16706 3.4239139556884766
16707 3.41283917427063
16708 3.408844470977783
16709 3.3918609619140625
16710 3.445478916168213
16711 3.4370594024658203
16712 3.4623000621795654
16713 3.393095016479492
16714 3.4215168952941895
16715 3.4420623779296875
16716 3.408721923828125
16717 3.390686511993408
16718 3.4032137393951416
16719 3.416592597961426
16720 3.395296573638916
16721 3.397761821746826
16722 3.3817293643951416
16723 3.3990015983581543
16724 3.4335076808929443
16725 3.4168572425842285
16726 3.440675735473633
16727 3.425536870956421
16728 3.42368221282959
16729 3.445366382598877
16730 3.437013626098633
16731 3.4232263565063477
16732 3.441188097000122
16733 3.400090456008911
16734 3.3992512226104736
16735 3.40187406539917
16736 3.3992087841033936
16737 3.3837037086486816
16738 3.384929656982422
16739 3.4087448120117188
16740 3.4834399223327637
16741 3.394103765487671
16742 3.416962146759033
16743 3.4126696586608887
16744 3.410508632659912
16745 3.3935794830322266
16746 3.4380669593811035
16747 3.4111056327819824
16748 3.464463233947754
16749 3.454875946044922
16750 3.4865264892578125
16751 3.4324328899383545
16752 3.4146885871887207
16753 3.4091944694519043
16754 3.4443044662475586
16755 3.4105443954467773
16756 3.4135797023773193
16757 3.423102378845215
16758 3.4224863052368164
16759 3.4245011806488037
16760 3.418708324432373
16761 3.3946235179901123
16762 3.4241371154785156
16763 3.4387826919555664
16764 3.4168875217437744
16765 3.419678211212158
16766 3.441871404647827
16767 3.399531841278076
16768 3.3826608657836914
16769 3.399427890777588
16770 3.4258856773376465
16771 3.4219937324523926
16772 3.4496512413024902
16773 3.407285690307617
16774 3.403320789337158
16775 3.402613878250122
16776 3.414914608001709
16777 3.4156064987182617
16778 3.4175009727478027
16779 3.4421253204345703
16780 3.4123165607452393
16781 3.4091010093688965
16782 3.427767515182495
16783 3.3904547691345215
16784 3.4145491123199463
16785 3.4425771236419678
16786 3.476344347000122
16787 3.3955025672912598
16788 3.445439338684082
16789 3.427861213684082
16790 3.3912806510925293
16791 3.417149066925049
16792 3.4507904052734375
16793 3.4266223907470703
16794 3.386503219604492
16795 3.421964406967163
16796 3.4335665702819824
16797 3.4158108234405518
16798 3.4046201705932617
16799 3.4321250915527344
16800 3.4037556648254395
16801 3.4363045692443848
16802 3.4114890098571777
16803 3.441023588180542
16804 3.44602370262146
16805 3.4616878032684326
16806 3.3967738151550293
16807 3.4428911209106445
16808 3.3931126594543457
16809 3.434730291366577
16810 3.4290122985839844
16811 3.4174020290374756
16812 3.463143825531006
16813 3.417032480239868
16814 3.4573373794555664
16815 3.408181667327881
16816 3.500835657119751
16817 3.4261066913604736
16818 3.4180636405944824
16819 3.3897905349731445
16820 3.4226791858673096
16821 3.4047586917877197
16822 3.4515442848205566
16823 3.405424118041992
16824 3.4108848571777344
16825 3.4195172786712646
16826 3.4087185859680176
16827 3.41922664642334
16828 3.3826587200164795
16829 3.4142568111419678
16830 3.4187264442443848
16831 3.442274570465088
16832 3.491107940673828
16833 3.4393539428710938
16834 3.411381959915161
16835 3.430171012878418
16836 3.4302985668182373
16837 3.384428024291992
16838 3.420729160308838
16839 3.4288110733032227
16840 3.4114737510681152
16841 3.39485764503479
16842 3.4028100967407227
16843 3.4447648525238037
16844 3.392214775085449
16845 3.4027719497680664
16846 3.4246201515197754
16847 3.4039053916931152
16848 3.400709629058838
16849 3.4009242057800293
16850 3.3975188732147217
16851 3.4103450775146484
16852 3.437849283218384
16853 3.4281868934631348
16854 3.417506217956543
16855 3.400111436843872
16856 3.4391279220581055
16857 3.409137725830078
16858 3.3973474502563477
16859 3.3874869346618652
16860 3.392749786376953
16861 3.4170620441436768
16862 3.449402332305908
16863 3.4274203777313232
16864 3.516284942626953
16865 3.4441795349121094
16866 3.4051194190979004
16867 3.4040467739105225
16868 3.393871784210205
16869 3.421370029449463
16870 3.4309797286987305
16871 3.400334119796753
16872 3.418369770050049
16873 3.439936637878418
16874 3.406986713409424
16875 3.4265692234039307
16876 3.435314416885376
16877 3.3986172676086426
16878 3.468345880508423
16879 3.409029245376587
16880 3.436613082885742
16881 3.4226558208465576
16882 3.3940696716308594
16883 3.420571804046631
16884 3.4568018913269043
16885 3.450727939605713
16886 3.404167652130127
16887 3.451045513153076
16888 3.4230446815490723
16889 3.443427801132202
16890 3.3968162536621094
16891 3.414477825164795
16892 3.40692138671875
16893 3.439403533935547
16894 3.4226131439208984
16895 3.3929500579833984
16896 3.448552370071411
16897 3.394956111907959
16898 3.4023680686950684
16899 3.4356865882873535
16900 3.3931655883789062
16901 3.397653579711914
16902 3.4176084995269775
16903 3.446226119995117
16904 3.437472105026245
16905 3.400364398956299
16906 3.427839994430542
16907 3.4078664779663086
16908 3.47091007232666
16909 3.42521071434021
16910 3.4649150371551514
16911 3.433089256286621
16912 3.4064443111419678
16913 3.4150917530059814
16914 3.4680817127227783
16915 3.379733085632324
16916 3.4139037132263184
16917 3.463184356689453
16918 3.4316494464874268
16919 3.468616008758545
16920 3.3996729850769043
16921 3.400742530822754
16922 3.4178402423858643
16923 3.4306440353393555
16924 3.4211411476135254
16925 3.4247045516967773
16926 3.3971338272094727
16927 3.3905928134918213
16928 3.4138948917388916
16929 3.4057955741882324
16930 3.4060535430908203
16931 3.448225498199463
16932 3.389842987060547
16933 3.408555030822754
16934 3.400247573852539
16935 3.3948588371276855
16936 3.415925979614258
16937 3.393486738204956
16938 3.3886260986328125
16939 3.405346393585205
16940 3.3940987586975098
16941 3.421082019805908
16942 3.426955223083496
16943 3.4358417987823486
16944 3.4811182022094727
16945 3.3887228965759277
16946 3.431016206741333
16947 3.402355670928955
16948 3.4210591316223145
16949 3.4220643043518066
16950 3.414531707763672
16951 3.452401638031006
16952 3.3970048427581787
16953 3.412942886352539
16954 3.442751884460449
16955 3.428370475769043
16956 3.495811939239502
16957 3.412081718444824
16958 3.4216485023498535
16959 3.421463966369629
16960 3.4131510257720947
16961 3.409121513366699
16962 3.3902482986450195
16963 3.408524513244629
16964 3.4199156761169434
16965 3.408970355987549
16966 3.4772682189941406
16967 3.423811435699463
16968 3.409053325653076
16969 3.418015480041504
16970 3.4266371726989746
16971 3.4069886207580566
16972 3.382856845855713
16973 3.4412055015563965
16974 3.460434913635254
16975 3.3860292434692383
16976 3.4232513904571533
16977 3.4353315830230713
16978 3.431436061859131
16979 3.40274715423584
16980 3.477652072906494
16981 3.4079365730285645
16982 3.4053690433502197
16983 3.3940517902374268
16984 3.4397530555725098
16985 3.3877482414245605
16986 3.415715217590332
16987 3.4210727214813232
16988 3.4177277088165283
16989 3.399962902069092
16990 3.3950893878936768
16991 3.414686679840088
16992 3.4160842895507812
16993 3.4134321212768555
16994 3.412545680999756
16995 3.4070558547973633
16996 3.4136762619018555
16997 3.442890167236328
16998 3.4140853881835938
16999 3.4100184440612793
17000 3.3858675956726074
17001 3.4132425785064697
17002 3.411815643310547
17003 3.4170145988464355
17004 3.457672119140625
17005 3.393277883529663
17006 3.4240150451660156
17007 3.3998353481292725
17008 3.446507453918457
17009 3.4035699367523193
17010 3.4781484603881836
17011 3.4037604331970215
17012 3.4337849617004395
17013 3.565242290496826
17014 3.4138412475585938
17015 3.4328646659851074
17016 3.430014133453369
17017 3.389315605163574
17018 3.411318302154541
17019 3.3969523906707764
17020 3.4079971313476562
17021 3.3885726928710938
17022 3.41766095161438
17023 3.415733814239502
17024 3.4090118408203125
17025 3.3967747688293457
17026 3.396974802017212
17027 3.3974757194519043
17028 3.455531597137451
17029 3.5261051654815674
17030 3.424189567565918
17031 3.411858558654785
17032 3.4163098335266113
17033 3.425081253051758
17034 3.3897006511688232
17035 3.420102119445801
17036 3.408235549926758
17037 3.401843547821045
17038 3.4183919429779053
17039 3.4015913009643555
17040 3.46854305267334
17041 3.473142623901367
17042 3.393075466156006
17043 3.4087424278259277
17044 3.396519660949707
17045 3.440342903137207
17046 3.4096789360046387
17047 3.410158157348633
17048 3.425117015838623
17049 3.4458858966827393
17050 3.424638271331787
17051 3.389586925506592
17052 3.42409610748291
17053 3.4408791065216064
17054 3.4500892162323
17055 3.40120005607605
17056 3.4288811683654785
17057 3.410236358642578
17058 3.410212993621826
17059 3.401585578918457
17060 3.4316906929016113
17061 3.442286968231201
17062 3.4170780181884766
17063 3.4344539642333984
17064 3.438286542892456
17065 3.403416156768799
17066 3.3993475437164307
17067 3.4271538257598877
17068 3.4045090675354004
17069 3.4174442291259766
17070 3.4101409912109375
17071 3.4006519317626953
17072 3.4065213203430176
17073 3.4277262687683105
17074 3.402055263519287
17075 3.4087672233581543
17076 3.3990907669067383
17077 3.402944326400757
17078 3.382122039794922
17079 3.409646987915039
17080 3.3942010402679443
17081 3.470512866973877
17082 3.396641492843628
17083 3.41868257522583
17084 3.4463841915130615
17085 3.4075264930725098
17086 3.4421958923339844
17087 3.4230599403381348
17088 3.400968074798584
17089 3.5129518508911133
17090 3.4718515872955322
17091 3.428279399871826
17092 3.4181599617004395
17093 3.4339816570281982
17094 3.4266891479492188
17095 3.409360408782959
17096 3.4123895168304443
17097 3.403195858001709
17098 3.40878963470459
17099 3.391979217529297
17100 3.412062644958496
17101 3.3857998847961426
17102 3.407888174057007
17103 3.489651918411255
17104 3.395225763320923
17105 3.506619930267334
17106 3.396427869796753
17107 3.4375510215759277
17108 3.3907036781311035
17109 3.422692060470581
17110 3.398080348968506
17111 3.3936586380004883
17112 3.4032421112060547
17113 3.4409399032592773
17114 3.4552226066589355
17115 3.392934560775757
17116 3.4182229042053223
17117 3.5367114543914795
17118 3.3819336891174316
17119 3.4478862285614014
17120 3.4341859817504883
17121 3.449929714202881
17122 3.4372174739837646
17123 3.436649799346924
17124 3.40147066116333
17125 3.408325672149658
17126 3.3923139572143555
17127 3.406174659729004
17128 3.4502010345458984
17129 3.442002773284912
17130 3.414823055267334
17131 3.4098896980285645
17132 3.399030923843384
17133 3.4518959522247314
17134 3.3997654914855957
17135 3.438547134399414
17136 3.3976972103118896
17137 3.440713882446289
17138 3.3956079483032227
17139 3.4131994247436523
17140 3.398141622543335
17141 3.4761745929718018
17142 3.4140384197235107
17143 3.4266200065612793
17144 3.5689585208892822
17145 3.4324893951416016
17146 3.3976359367370605
17147 3.4043354988098145
17148 3.538423776626587
17149 3.421396255493164
17150 3.431807041168213
17151 3.4316959381103516
17152 3.39501690864563
17153 3.4041500091552734
17154 3.4064126014709473
17155 3.4665563106536865
17156 3.413080930709839
17157 3.421408176422119
17158 3.392383098602295
17159 3.411344528198242
17160 3.4284205436706543
17161 3.4161815643310547
17162 3.4132094383239746
17163 3.405618190765381
17164 3.404223918914795
17165 3.4350976943969727
17166 3.4362497329711914
17167 3.4337551593780518
17168 3.38112211227417
17169 3.4245033264160156
17170 3.39707088470459
17171 3.4211788177490234
17172 3.3967947959899902
17173 3.399414300918579
17174 3.4054927825927734
17175 3.451047897338867
17176 3.40655517578125
17177 3.3900837898254395
17178 3.4912281036376953
17179 3.433398723602295
17180 3.4844794273376465
17181 3.4272050857543945
17182 3.4430086612701416
17183 3.4328551292419434
17184 3.454545021057129
17185 3.454390525817871
17186 3.825798511505127
17187 3.5266594886779785
17188 3.452788829803467
17189 3.45617413520813
17190 3.4137356281280518
17191 3.393789291381836
17192 3.4130868911743164
17193 3.397158145904541
17194 3.4160354137420654
17195 3.445185899734497
17196 3.4848008155822754
17197 3.4238944053649902
17198 3.448241949081421
17199 3.4460456371307373
17200 3.4721431732177734
17201 3.412179946899414
17202 3.4963345527648926
17203 3.449847459793091
17204 3.452211380004883
17205 3.4789490699768066
17206 3.4617559909820557
17207 3.476243495941162
17208 3.432231903076172
17209 3.4547488689422607
17210 3.408888339996338
17211 3.547025680541992
17212 3.541752576828003
17213 3.4302549362182617
17214 3.5773487091064453
17215 3.642418146133423
17216 3.4447388648986816
17217 3.445284366607666
17218 3.4377570152282715
17219 3.500840902328491
17220 3.43499755859375
17221 3.4310836791992188
17222 3.509669303894043
17223 3.4437994956970215
17224 3.410177230834961
17225 3.4396586418151855
17226 3.4151113033294678
17227 3.407566785812378
17228 3.423924207687378
17229 3.4520816802978516
17230 3.5031309127807617
17231 3.439946174621582
17232 3.4349329471588135
17233 3.4009850025177
17234 3.6290969848632812
17235 3.4121828079223633
17236 3.4051029682159424
17237 3.4084696769714355
17238 3.4484703540802
17239 3.4032745361328125
17240 3.445247173309326
17241 3.4552509784698486
17242 3.410459518432617
17243 3.4340803623199463
17244 3.4304323196411133
17245 3.422649383544922
17246 3.4319939613342285
17247 3.4402971267700195
17248 3.409001350402832
17249 3.4359819889068604
17250 3.450289487838745
17251 3.4603233337402344
17252 3.42549729347229
17253 3.4636881351470947
17254 3.4525511264801025
17255 3.4059290885925293
17256 3.4199728965759277
17257 3.431460380554199
17258 3.412928581237793
17259 3.434617519378662
17260 3.4306745529174805
17261 3.428478717803955
17262 3.4496161937713623
17263 3.4503731727600098
17264 3.404350996017456
17265 3.4067273139953613
17266 3.43158221244812
17267 3.434378147125244
17268 3.4667797088623047
17269 3.4146251678466797
17270 3.4192938804626465
17271 3.437237024307251
17272 3.476231098175049
17273 3.489165782928467
17274 3.4391160011291504
17275 3.402944564819336
17276 3.436652421951294
17277 3.392251968383789
17278 3.408979654312134
17279 3.4121804237365723
17280 3.4313573837280273
17281 3.44711971282959
17282 3.431530714035034
17283 3.4437367916107178
17284 3.4155139923095703
17285 3.397449016571045
17286 3.4179701805114746
17287 3.41159987449646
17288 3.3947792053222656
17289 3.447967767715454
17290 3.4252166748046875
17291 3.409954309463501
17292 3.404702663421631
17293 3.3983983993530273
17294 3.4177064895629883
17295 3.5555078983306885
17296 3.3953237533569336
17297 3.435275077819824
17298 3.442068576812744
17299 3.3855233192443848
17300 3.4055323600769043
17301 3.4188241958618164
17302 3.415400505065918
17303 3.479727029800415
17304 3.4058828353881836
17305 3.4027278423309326
17306 3.4231433868408203
17307 3.3920273780822754
17308 3.4230213165283203
17309 3.404296636581421
17310 3.473301649093628
17311 3.4533517360687256
17312 3.415133476257324
17313 3.4199094772338867
17314 3.3867979049682617
17315 3.4469711780548096
17316 3.4108095169067383
17317 3.4127273559570312
17318 3.438230514526367
17319 3.4588685035705566
17320 3.478146553039551
17321 3.4718427658081055
17322 3.4574666023254395
17323 3.495469331741333
17324 3.399265766143799
17325 3.444769859313965
17326 3.4015204906463623
17327 3.417510509490967
17328 3.4018452167510986
17329 3.4185702800750732
17330 3.455751419067383
17331 3.4317078590393066
17332 3.4211790561676025
17333 3.409193992614746
17334 3.389798641204834
17335 3.39646053314209
17336 3.4024147987365723
17337 3.4043045043945312
17338 3.4206483364105225
17339 3.4458186626434326
17340 3.42788028717041
17341 3.4353513717651367
17342 3.4759984016418457
17343 3.3944921493530273
17344 3.430642604827881
17345 3.420527458190918
17346 3.4030239582061768
17347 3.460176467895508
17348 3.431189775466919
17349 3.4055633544921875
17350 3.404090166091919
17351 3.4143614768981934
17352 3.421131134033203
17353 3.4004337787628174
17354 3.392548084259033
17355 3.419214963912964
17356 3.384355068206787
17357 3.4046335220336914
17358 3.409533739089966
17359 3.4294304847717285
17360 3.4222331047058105
17361 3.399111032485962
17362 3.437988519668579
17363 3.4635672569274902
17364 3.392481565475464
17365 3.4397451877593994
17366 3.413726568222046
17367 3.443723201751709
17368 3.4077229499816895
17369 3.431363821029663
17370 3.4140329360961914
17371 3.4158496856689453
17372 3.4422311782836914
17373 3.4068479537963867
17374 3.405911684036255
17375 3.4025092124938965
17376 3.45352840423584
17377 3.432504415512085
17378 3.4197583198547363
17379 3.4069290161132812
17380 3.4334185123443604
17381 3.4232611656188965
17382 3.4158825874328613
17383 3.4261112213134766
17384 3.4149742126464844
17385 3.4369335174560547
17386 3.4314651489257812
17387 3.458752393722534
17388 3.4141573905944824
17389 3.4093589782714844
17390 3.3969357013702393
17391 3.410372257232666
17392 3.412210464477539
17393 3.3965768814086914
17394 3.3809876441955566
17395 3.4427671432495117
17396 3.41987943649292
17397 3.4273486137390137
17398 3.3957114219665527
17399 3.4178693294525146
17400 3.411048412322998
17401 3.4025590419769287
17402 3.409911632537842
17403 3.424959421157837
17404 3.3940114974975586
17405 3.3948731422424316
17406 3.436685085296631
17407 3.4235341548919678
17408 3.4443397521972656
17409 3.4043660163879395
17410 3.388457775115967
17411 3.4071550369262695
17412 3.423051357269287
17413 3.408808708190918
17414 3.395824909210205
17415 3.404306650161743
17416 3.3916172981262207
17417 3.4132790565490723
17418 3.386596202850342
17419 3.406795024871826
17420 3.3970301151275635
17421 3.3942670822143555
17422 3.570075035095215
17423 3.450056314468384
17424 3.409346103668213
17425 3.4058027267456055
17426 3.4186012744903564
17427 3.4399476051330566
17428 3.486659049987793
17429 3.4203386306762695
17430 3.3953425884246826
17431 3.4079749584198
17432 3.3957226276397705
17433 3.4149816036224365
17434 3.446336507797241
17435 3.440316677093506
17436 3.4183285236358643
17437 3.402836799621582
17438 3.4585859775543213
17439 3.415865898132324
17440 3.464360237121582
17441 3.440208673477173
17442 3.396362066268921
17443 3.414182186126709
17444 3.401433229446411
17445 3.4279837608337402
17446 3.429624080657959
17447 3.416757106781006
17448 3.40541672706604
17449 3.4169423580169678
17450 3.426111936569214
17451 3.417573928833008
17452 3.4047460556030273
17453 3.422325611114502
17454 3.4865641593933105
17455 3.435795307159424
17456 3.4720306396484375
17457 3.4234704971313477
17458 3.4099435806274414
17459 3.391446113586426
17460 3.4378955364227295
17461 3.3998498916625977
17462 3.409348726272583
17463 3.4162230491638184
17464 3.4076523780822754
17465 3.388845920562744
17466 3.413450241088867
17467 3.418056011199951
17468 3.385938882827759
17469 3.413712978363037
17470 3.414597749710083
17471 3.4237449169158936
17472 3.3871164321899414
17473 3.398878812789917
17474 3.4013171195983887
17475 3.4029347896575928
17476 3.42118501663208
17477 3.4075145721435547
17478 3.426764488220215
17479 3.4150967597961426
17480 3.4410643577575684
17481 3.4608418941497803
17482 3.406773090362549
17483 3.50246000289917
17484 3.4073188304901123
17485 3.431979179382324
17486 3.3958287239074707
17487 3.4169716835021973
17488 3.43418025970459
17489 3.4432549476623535
17490 3.408841848373413
17491 3.404601573944092
17492 3.4469685554504395
17493 3.411487579345703
17494 3.417091131210327
17495 3.4303455352783203
17496 3.379615545272827
17497 3.4321796894073486
17498 3.5041937828063965
17499 3.4306089878082275
17500 3.3950142860412598
17501 3.3928956985473633
17502 3.3937478065490723
17503 3.4142537117004395
17504 3.4003915786743164
17505 3.406406879425049
17506 3.386047124862671
17507 3.4022066593170166
17508 3.4066758155822754
17509 3.3917977809906006
17510 3.40016508102417
17511 3.4094150066375732
17512 3.4010491371154785
17513 3.389072895050049
17514 3.3854312896728516
17515 3.3956894874572754
17516 3.4177145957946777
17517 3.422203302383423
17518 3.5025510787963867
17519 3.427381992340088
17520 3.4293103218078613
17521 3.4641549587249756
17522 3.3887572288513184
17523 3.3904857635498047
17524 3.4307045936584473
17525 3.4134654998779297
17526 3.39821195602417
17527 3.414292097091675
17528 3.4128124713897705
17529 3.41304612159729
17530 3.4038968086242676
17531 3.390524387359619
17532 3.4441490173339844
17533 3.387890100479126
17534 3.4371442794799805
17535 3.4064440727233887
17536 3.41811466217041
17537 3.3911266326904297
17538 3.42699933052063
17539 3.395348072052002
17540 3.3942313194274902
17541 3.436823844909668
17542 3.40521240234375
17543 3.487622022628784
17544 3.394867420196533
17545 3.4248526096343994
17546 3.393061637878418
17547 3.4089813232421875
17548 3.3993825912475586
17549 3.434417963027954
17550 3.4657254219055176
17551 3.3805041313171387
17552 3.4008536338806152
17553 3.415172576904297
17554 3.380983829498291
17555 3.3871219158172607
17556 3.391958475112915
17557 3.374014377593994
17558 3.3897018432617188
17559 3.410398483276367
17560 3.4026854038238525
17561 3.449976921081543
17562 3.4117305278778076
17563 3.446108818054199
17564 3.379049301147461
17565 3.388866424560547
17566 3.401604175567627
17567 3.4927732944488525
17568 3.4221982955932617
17569 3.387983560562134
17570 3.4103732109069824
17571 3.4085679054260254
17572 3.4117863178253174
17573 3.4118316173553467
17574 3.4159021377563477
17575 3.384309768676758
17576 3.446244478225708
17577 3.416346788406372
17578 3.415271282196045
17579 3.450192928314209
17580 3.434983491897583
17581 3.401137590408325
17582 3.399444341659546
17583 3.409646987915039
17584 3.4121809005737305
17585 3.413416862487793
17586 3.3870038986206055
17587 3.397645950317383
17588 3.4184560775756836
17589 3.431089401245117
17590 3.3832592964172363
17591 3.4110734462738037
17592 3.402395009994507
17593 3.449091911315918
17594 3.467627763748169
17595 3.42681884765625
17596 3.414201259613037
17597 3.456124782562256
17598 3.3996801376342773
17599 3.413705348968506
17600 3.4161338806152344
17601 3.433121681213379
17602 3.375485420227051
17603 3.4034488201141357
17604 3.44651460647583
17605 3.4094507694244385
17606 3.3894896507263184
17607 3.418516159057617
17608 3.3959314823150635
17609 3.399907350540161
17610 3.3694686889648438
17611 3.3917641639709473
17612 3.4045000076293945
17613 3.407763957977295
17614 3.453908681869507
17615 3.449573040008545
17616 3.3901872634887695
17617 3.4396796226501465
17618 3.396902322769165
17619 3.417165517807007
17620 3.391551971435547
17621 3.4049506187438965
17622 3.384915351867676
17623 3.4122672080993652
17624 3.4279966354370117
17625 3.388681173324585
17626 3.4237985610961914
17627 3.398796558380127
17628 3.3965868949890137
17629 3.417130470275879
17630 3.4963598251342773
17631 3.428300380706787
17632 3.42746901512146
17633 3.4432783126831055
17634 3.3988234996795654
17635 3.3846168518066406
17636 3.3913559913635254
17637 3.418613910675049
17638 3.4126811027526855
17639 3.389352321624756
17640 3.419567108154297
17641 3.4516587257385254
17642 3.4559483528137207
17643 3.4238522052764893
17644 3.4139487743377686
17645 3.4035043716430664
17646 3.4504618644714355
17647 3.4617152214050293
17648 3.425377368927002
17649 3.3865742683410645
17650 3.3702051639556885
17651 3.3888087272644043
17652 3.402503490447998
17653 3.41207218170166
17654 3.3805599212646484
17655 3.4160828590393066
17656 3.389397144317627
17657 3.413850784301758
17658 3.3897604942321777
17659 3.40636944770813
17660 3.395686626434326
17661 3.480271816253662
17662 3.4243204593658447
17663 3.4098620414733887
17664 3.4586002826690674
17665 3.3796486854553223
17666 3.3923206329345703
17667 3.418541431427002
17668 3.402618408203125
17669 3.4158763885498047
17670 3.398024082183838
17671 3.416724681854248
17672 3.412391185760498
17673 3.4487857818603516
17674 3.454871654510498
17675 3.3820111751556396
17676 3.4106645584106445
17677 3.401852607727051
17678 3.3857831954956055
17679 3.4322845935821533
17680 3.45507550239563
17681 3.412881374359131
17682 3.4010372161865234
17683 3.3953089714050293
17684 3.40948224067688
17685 3.400813102722168
17686 3.4142303466796875
17687 3.4245119094848633
17688 3.46268892288208
17689 3.3938660621643066
17690 3.3841567039489746
17691 3.410284996032715
17692 3.4558939933776855
17693 3.4199771881103516
17694 3.377523422241211
17695 3.4328761100769043
17696 3.4006333351135254
17697 3.397568702697754
17698 3.4141769409179688
17699 3.396681785583496
17700 3.3993515968322754
17701 3.4341256618499756
17702 3.402224540710449
17703 3.383297920227051
17704 3.4155821800231934
17705 3.3942956924438477
17706 3.396132469177246
17707 3.4031851291656494
17708 3.400543451309204
17709 3.381870985031128
17710 3.3845534324645996
17711 3.387338399887085
17712 3.4193968772888184
17713 3.4020376205444336
17714 3.4194865226745605
17715 3.422194004058838
17716 3.398716449737549
17717 3.3935675621032715
17718 3.3909912109375
17719 3.4069981575012207
17720 3.402096748352051
17721 3.4055161476135254
17722 3.4364278316497803
17723 3.400988817214966
17724 3.4056339263916016
17725 3.3780574798583984
17726 3.3854281902313232
17727 3.4221715927124023
17728 3.4113364219665527
17729 3.4309394359588623
17730 3.427565336227417
17731 3.38725209236145
17732 3.4096617698669434
17733 3.404763698577881
17734 3.4538493156433105
17735 3.4291188716888428
17736 3.420128345489502
17737 3.3975095748901367
17738 3.4094760417938232
17739 3.415971279144287
17740 3.3947877883911133
17741 3.385455369949341
17742 3.4156246185302734
17743 3.4244704246520996
17744 3.396501064300537
17745 3.3873400688171387
17746 3.414484977722168
17747 3.4143943786621094
17748 3.4383692741394043
17749 3.500906229019165
17750 3.374386787414551
17751 3.434937000274658
17752 3.393467426300049
17753 3.399277925491333
17754 3.405302047729492
17755 3.3943581581115723
17756 3.40034818649292
17757 3.3988990783691406
17758 3.408905506134033
17759 3.3994719982147217
17760 3.415499448776245
17761 3.4310035705566406
17762 3.4376111030578613
17763 3.400209426879883
17764 3.3959732055664062
17765 3.4022858142852783
17766 3.3872594833374023
17767 3.3774399757385254
17768 3.3837857246398926
17769 3.408107280731201
17770 3.4034266471862793
17771 3.410013437271118
17772 3.404412269592285
17773 3.4084415435791016
17774 3.4076852798461914
17775 3.390591621398926
17776 3.418775796890259
17777 3.3796162605285645
17778 3.418689250946045
17779 3.369717597961426
17780 3.4258904457092285
17781 3.391709089279175
17782 3.396383762359619
17783 3.4071645736694336
17784 3.4783968925476074
17785 3.4138009548187256
17786 3.3803412914276123
17787 3.4066271781921387
17788 3.4719696044921875
17789 3.4387264251708984
17790 3.390202522277832
17791 3.392038345336914
17792 3.4200220108032227
17793 3.379348039627075
17794 3.449465751647949
17795 3.413663387298584
17796 3.383263111114502
17797 3.491227626800537
17798 3.3991193771362305
17799 3.383714199066162
17800 3.3624613285064697
17801 3.4279913902282715
17802 3.3889293670654297
17803 3.4938178062438965
17804 3.4636058807373047
17805 3.3961195945739746
17806 3.4011950492858887
17807 3.3900411128997803
17808 3.3958182334899902
17809 3.3962979316711426
17810 3.3906712532043457
17811 3.3995189666748047
17812 3.3983137607574463
17813 3.3861513137817383
17814 3.383288860321045
17815 3.4266209602355957
17816 3.414254665374756
17817 3.402702808380127
17818 3.4177663326263428
17819 3.5328898429870605
17820 3.4280431270599365
17821 3.367371082305908
17822 3.4079127311706543
17823 3.3950700759887695
17824 3.4225120544433594
17825 3.421402931213379
17826 3.4088945388793945
17827 3.3715946674346924
17828 3.4231910705566406
17829 3.520480155944824
17830 3.416839361190796
17831 3.4164295196533203
17832 3.448683738708496
17833 3.4169607162475586
17834 3.3901681900024414
17835 3.4062414169311523
17836 3.4536828994750977
17837 3.4239675998687744
17838 3.4061474800109863
17839 3.4819440841674805
17840 3.385533332824707
17841 3.4053170680999756
17842 3.3879170417785645
17843 3.3820176124572754
17844 3.4127683639526367
17845 3.39046573638916
17846 3.4253101348876953
17847 3.3828721046447754
17848 3.384136199951172
17849 3.4064931869506836
17850 3.3959240913391113
17851 3.4244089126586914
17852 3.4118640422821045
17853 3.403871774673462
17854 3.407705545425415
17855 3.3968377113342285
17856 3.4053595066070557
17857 3.406694173812866
17858 3.382996082305908
17859 3.380794048309326
17860 3.394550323486328
17861 3.411902904510498
17862 3.404419183731079
17863 3.4121084213256836
17864 3.408747673034668
17865 3.4007318019866943
17866 3.409057378768921
17867 3.394263744354248
17868 3.4090287685394287
17869 3.4266438484191895
17870 3.4217119216918945
17871 3.426149845123291
17872 3.461730480194092
17873 3.4163033962249756
17874 3.4107933044433594
17875 3.411372184753418
17876 3.3847296237945557
17877 3.4245049953460693
17878 3.3868422508239746
17879 3.3908474445343018
17880 3.3926215171813965
17881 3.4028735160827637
17882 3.443011522293091
17883 3.410576343536377
17884 3.4159059524536133
17885 3.405036211013794
17886 3.4109201431274414
17887 3.390592098236084
17888 3.381256341934204
17889 3.3758468627929688
17890 3.4104509353637695
17891 3.414504051208496
17892 3.4606409072875977
17893 3.4153850078582764
17894 3.3912363052368164
17895 3.431565999984741
17896 3.3804357051849365
17897 3.408846378326416
17898 3.3888444900512695
17899 3.4379429817199707
17900 3.518117904663086
17901 3.4000959396362305
17902 3.431549549102783
17903 3.410520553588867
17904 3.4044482707977295
17905 3.386868953704834
17906 3.4283370971679688
17907 3.3813893795013428
17908 3.381253719329834
17909 3.406435489654541
17910 3.3962650299072266
17911 3.3930492401123047
17912 3.42252254486084
17913 3.374891996383667
17914 3.4059743881225586
17915 3.3780531883239746
17916 3.3919382095336914
17917 3.4056525230407715
17918 3.409174919128418
17919 3.39044189453125
17920 3.3789238929748535
17921 3.459397554397583
17922 3.4255688190460205
17923 3.449394941329956
17924 3.3857808113098145
17925 3.3819026947021484
17926 3.4562058448791504
17927 3.4187004566192627
17928 3.386025905609131
17929 3.395411491394043
17930 3.382378101348877
17931 3.397083282470703
17932 3.38765549659729
17933 3.3996458053588867
17934 3.401430606842041
17935 3.429992914199829
17936 3.39204740524292
17937 3.4057157039642334
17938 3.459299087524414
17939 3.382035732269287
17940 3.428838014602661
17941 3.4053955078125
17942 3.3955583572387695
17943 3.4083292484283447
17944 3.40610933303833
17945 3.3924384117126465
17946 3.4004950523376465
17947 3.410264015197754
17948 3.386172294616699
17949 3.408782958984375
17950 3.3799099922180176
17951 3.3839540481567383
17952 3.377415418624878
17953 3.3920462131500244
17954 3.41682767868042
17955 3.3722174167633057
17956 3.376729965209961
17957 3.417428970336914
17958 3.4065141677856445
17959 3.4049501419067383
17960 3.4070475101470947
17961 3.397761344909668
17962 3.394484519958496
17963 3.3882956504821777
17964 3.394451141357422
17965 3.373126983642578
17966 3.4210000038146973
17967 3.4153778553009033
17968 3.385134696960449
17969 3.388932466506958
17970 3.385512351989746
17971 3.378946304321289
17972 3.3897767066955566
17973 3.4058237075805664
17974 3.447925090789795
17975 3.389366626739502
17976 3.412660598754883
17977 3.3824079036712646
17978 3.3964896202087402
17979 3.4398670196533203
17980 3.3930256366729736
17981 3.470227003097534
17982 3.402468681335449
17983 3.3808605670928955
17984 3.39341402053833
17985 3.3771355152130127
17986 3.382819175720215
17987 3.442150354385376
17988 3.394807815551758
17989 3.3905253410339355
17990 3.3848485946655273
17991 3.3876428604125977
17992 3.377516746520996
17993 3.3900678157806396
17994 3.381422758102417
17995 3.3876495361328125
17996 3.3552021980285645
17997 3.3971128463745117
17998 3.4067955017089844
17999 3.404038429260254
18000 3.3901541233062744
18001 3.374075412750244
18002 3.42767333984375
18003 3.395124912261963
18004 3.4221012592315674
18005 3.4736075401306152
18006 3.38267183303833
18007 3.3717336654663086
18008 3.4276013374328613
18009 3.390103816986084
18010 3.389896869659424
18011 3.3648319244384766
18012 3.3781256675720215
18013 3.407705068588257
18014 3.4337210655212402
18015 3.380164623260498
18016 3.395982265472412
18017 3.3922362327575684
18018 3.378222942352295
18019 3.3940343856811523
18020 3.425626754760742
18021 3.385481595993042
18022 3.4796559810638428
18023 3.4162745475769043
18024 3.429697036743164
18025 3.3917908668518066
18026 3.420316219329834
18027 3.410079002380371
18028 3.3930680751800537
18029 3.375200033187866
18030 3.3975682258605957
18031 3.3683202266693115
18032 3.39046573638916
18033 3.3786025047302246
18034 3.3829996585845947
18035 3.4043965339660645
18036 3.4441871643066406
18037 3.414547920227051
18038 3.3926732540130615
18039 3.382171630859375
18040 3.376858711242676
18041 3.38728404045105
18042 3.387141704559326
18043 3.4060702323913574
18044 3.3898990154266357
18045 3.397278308868408
18046 3.396017074584961
18047 3.478874921798706
18048 3.422370433807373
18049 3.3987467288970947
18050 3.3920607566833496
18051 3.374828815460205
18052 3.418285369873047
18053 3.4881839752197266
18054 3.3785011768341064
18055 3.388336181640625
18056 3.391024589538574
18057 3.4106550216674805
18058 3.3794426918029785
18059 3.392012596130371
18060 3.388367176055908
18061 3.4136929512023926
18062 3.3993468284606934
18063 3.4086556434631348
18064 3.396320104598999
18065 3.3960790634155273
18066 3.402177333831787
18067 3.382774829864502
18068 3.3783960342407227
18069 3.3812265396118164
18070 3.38511061668396
18071 3.3884100914001465
18072 3.3855741024017334
18073 3.3843483924865723
18074 3.389225721359253
18075 3.396974563598633
18076 3.4054651260375977
18077 3.450183391571045
18078 3.378443717956543
18079 3.4049339294433594
18080 3.4155402183532715
18081 3.39998459815979
18082 3.426527976989746
18083 3.4017229080200195
18084 3.390033721923828
18085 3.390763759613037
18086 3.4211039543151855
18087 3.3777544498443604
18088 3.403874397277832
18089 3.3986878395080566
18090 3.409360408782959
18091 3.4016480445861816
18092 3.4132132530212402
18093 3.391322612762451
18094 3.3854434490203857
18095 3.3935375213623047
18096 3.382081985473633
18097 3.4029836654663086
18098 3.3962249755859375
18099 3.385328531265259
18100 3.4134531021118164
18101 3.3982653617858887
18102 3.440601110458374
18103 3.392538547515869
18104 3.384721040725708
18105 3.3690133094787598
18106 3.3836426734924316
18107 3.3886687755584717
18108 3.4068896770477295
18109 3.394242763519287
18110 3.4063925743103027
18111 3.408918619155884
18112 3.4048612117767334
18113 3.40024995803833
18114 3.3685250282287598
18115 3.410106658935547
18116 3.402273178100586
18117 3.3772945404052734
18118 3.3704168796539307
18119 3.3896055221557617
18120 3.3960602283477783
18121 3.4045825004577637
18122 3.386481285095215
18123 3.414463520050049
18124 3.3890252113342285
18125 3.3708083629608154
18126 3.3984200954437256
18127 3.421593189239502
18128 3.406458854675293
18129 3.3904995918273926
18130 3.39943265914917
18131 3.391592502593994
18132 3.446319103240967
18133 3.380918264389038
18134 3.388193368911743
18135 3.42611026763916
18136 3.3858511447906494
18137 3.4045815467834473
18138 3.415903329849243
18139 3.3917250633239746
18140 3.410916566848755
18141 3.4065606594085693
18142 3.385408878326416
18143 3.4105865955352783
18144 3.4243946075439453
18145 3.403472900390625
18146 3.38704776763916
18147 3.377420425415039
18148 3.392709970474243
18149 3.383056640625
18150 3.429452419281006
18151 3.368978500366211
18152 3.3962321281433105
18153 3.386775493621826
18154 3.392672538757324
18155 3.4192724227905273
18156 3.4035701751708984
18157 3.384251117706299
18158 3.3868319988250732
18159 3.390843391418457
18160 3.3759236335754395
18161 3.424546718597412
18162 3.3890652656555176
18163 3.408287525177002
18164 3.3691024780273438
18165 3.3831169605255127
18166 3.395170211791992
18167 3.400975465774536
18168 3.381225109100342
18169 3.3905534744262695
18170 3.3675546646118164
18171 3.3913750648498535
18172 3.4039533138275146
18173 3.3912229537963867
18174 3.3885464668273926
18175 3.3879878520965576
18176 3.402184247970581
18177 3.3894574642181396
18178 3.3702821731567383
18179 3.362865447998047
18180 3.3919761180877686
18181 3.369285821914673
18182 3.3814709186553955
18183 3.4044041633605957
18184 3.4312009811401367
18185 3.4260594844818115
18186 3.388343334197998
18187 3.4011940956115723
18188 3.3945274353027344
18189 3.424083709716797
18190 3.447540283203125
18191 3.368410587310791
18192 3.4393820762634277
18193 3.386038303375244
18194 3.372661590576172
18195 3.401218891143799
18196 3.382833480834961
18197 3.396916151046753
18198 3.380922794342041
18199 3.404878616333008
18200 3.3891263008117676
18201 3.382993221282959
18202 3.39336895942688
18203 3.408630847930908
18204 3.392542839050293
18205 3.380131244659424
18206 3.4138126373291016
18207 3.4021739959716797
18208 3.386087417602539
18209 3.38679838180542
18210 3.400562286376953
18211 3.415916919708252
18212 3.391488790512085
18213 3.404890298843384
18214 3.399045467376709
18215 3.387375831604004
18216 3.3979530334472656
18217 3.391780376434326
18218 3.371584415435791
18219 3.395711898803711
18220 3.413238525390625
18221 3.3814697265625
18222 3.391829013824463
18223 3.382511615753174
18224 3.412431240081787
18225 3.3595974445343018
18226 3.4106011390686035
18227 3.394498348236084
18228 3.382859706878662
18229 3.402538776397705
18230 3.4615719318389893
18231 3.4062657356262207
18232 3.3860762119293213
18233 3.4525532722473145
18234 3.473677158355713
18235 3.397036552429199
18236 3.4264543056488037
18237 3.393122434616089
18238 3.3766307830810547
18239 3.377176523208618
18240 3.4165456295013428
18241 3.405858278274536
18242 3.3650131225585938
18243 3.386117935180664
18244 3.3922805786132812
18245 3.3586385250091553
18246 3.391474723815918
18247 3.3813259601593018
18248 3.358677387237549
18249 3.3730111122131348
18250 3.3778440952301025
18251 3.3887691497802734
18252 3.368974208831787
18253 3.398470401763916
18254 3.3705010414123535
18255 3.3964717388153076
18256 3.3996529579162598
18257 3.3880996704101562
18258 3.363532543182373
18259 3.427647590637207
18260 3.3757834434509277
18261 3.485835075378418
18262 3.3908090591430664
18263 3.3896260261535645
18264 3.4020018577575684
18265 3.3669145107269287
18266 3.405731201171875
18267 3.384615421295166
18268 3.3903939723968506
18269 3.397184133529663
18270 3.386493682861328
18271 3.3951518535614014
18272 3.390596389770508
18273 3.3841214179992676
18274 3.3863978385925293
18275 3.4113364219665527
18276 3.4009804725646973
18277 3.3840529918670654
18278 3.3815736770629883
18279 3.3718910217285156
18280 3.3823249340057373
18281 3.4167380332946777
18282 3.3988208770751953
18283 3.377143383026123
18284 3.3855507373809814
18285 3.4293036460876465
18286 3.4394965171813965
18287 3.4055585861206055
18288 3.3998122215270996
18289 3.371371269226074
18290 3.391047239303589
18291 3.389425277709961
18292 3.4023308753967285
18293 3.379668951034546
18294 3.3872954845428467
18295 3.378580331802368
18296 3.385406494140625
18297 3.3877668380737305
18298 3.372756004333496
18299 3.394169569015503
18300 3.391078472137451
18301 3.457180976867676
18302 3.4014720916748047
18303 3.393977642059326
18304 3.3742783069610596
18305 3.438251495361328
18306 3.4264378547668457
18307 3.36810302734375
18308 3.3688220977783203
18309 3.4500184059143066
18310 3.3944833278656006
18311 3.3816680908203125
18312 3.380286931991577
18313 3.4166107177734375
18314 3.3708410263061523
18315 3.3800477981567383
18316 3.4117941856384277
18317 3.403341770172119
18318 3.3947625160217285
18319 3.413574695587158
18320 3.4094042778015137
18321 3.390048027038574
18322 3.4399147033691406
18323 3.4054336547851562
18324 3.3862926959991455
18325 3.411421537399292
18326 3.4010345935821533
18327 3.4454360008239746
18328 3.3788838386535645
18329 3.384218454360962
18330 3.415041208267212
18331 3.386627197265625
18332 3.4256539344787598
18333 3.371629238128662
18334 3.37886905670166
18335 3.3859996795654297
18336 3.3838233947753906
18337 3.394524574279785
18338 3.387084722518921
18339 3.3952927589416504
18340 3.3827404975891113
18341 3.364905834197998
18342 3.409799337387085
18343 3.3966856002807617
18344 3.365431547164917
18345 3.4015822410583496
18346 3.384244680404663
18347 3.4371156692504883
18348 3.387335777282715
18349 3.3884081840515137
18350 3.3832340240478516
18351 3.3759348392486572
18352 3.396345615386963
18353 3.3993306159973145
18354 3.3829307556152344
18355 3.3762807846069336
18356 3.383145332336426
18357 3.3786139488220215
18358 3.398318290710449
18359 3.389237642288208
18360 3.38143253326416
18361 3.3928260803222656
18362 3.4214720726013184
18363 3.3903696537017822
18364 3.3907697200775146
18365 3.375119209289551
18366 3.4255361557006836
18367 3.4130101203918457
18368 3.3969411849975586
18369 3.367493152618408
18370 3.3846335411071777
18371 3.390763282775879
18372 3.37662410736084
18373 3.388223648071289
18374 3.394336700439453
18375 3.410717725753784
18376 3.376589775085449
18377 3.3871688842773438
18378 3.370978832244873
18379 3.417738914489746
18380 3.457627296447754
18381 3.37654447555542
18382 3.371490955352783
18383 3.4128808975219727
18384 3.419454574584961
18385 3.3858327865600586
18386 3.3768672943115234
18387 3.374113082885742
18388 3.3915441036224365
18389 3.4119553565979004
18390 3.4040560722351074
18391 3.3760457038879395
18392 3.384516477584839
18393 3.3724701404571533
18394 3.3835067749023438
18395 3.378413200378418
18396 3.381164073944092
18397 3.389759063720703
18398 3.4216837882995605
18399 3.364715814590454
18400 3.3719677925109863
18401 3.3979299068450928
18402 3.3858819007873535
18403 3.3865163326263428
18404 3.386744499206543
18405 3.384995698928833
18406 3.404841899871826
18407 3.3889737129211426
18408 3.3795602321624756
18409 3.384977340698242
18410 3.4439406394958496
18411 3.3817813396453857
18412 3.390532970428467
18413 3.3763649463653564
18414 3.4221978187561035
18415 3.3845231533050537
18416 3.3975839614868164
18417 3.399564266204834
18418 3.4043140411376953
18419 3.4303622245788574
18420 3.380070209503174
18421 3.4003658294677734
18422 3.372039794921875
18423 3.3867058753967285
18424 3.3839707374572754
18425 3.4218125343322754
18426 3.376176118850708
18427 3.3723578453063965
18428 3.3948707580566406
18429 3.4617419242858887
18430 3.382236957550049
18431 3.3801727294921875
18432 3.375645637512207
18433 3.4176154136657715
18434 3.3973727226257324
18435 3.381296157836914
18436 3.4048256874084473
18437 3.411665439605713
18438 3.3778648376464844
18439 3.441890239715576
18440 3.399094581604004
18441 3.401793956756592
18442 3.3875317573547363
18443 3.418276071548462
18444 3.4179556369781494
18445 3.3899450302124023
18446 3.4283735752105713
18447 3.3831937313079834
18448 3.3801403045654297
18449 3.3923490047454834
18450 3.3892934322357178
18451 3.3696203231811523
18452 3.3571455478668213
18453 3.3767216205596924
18454 3.389247179031372
18455 3.409079074859619
18456 3.3774633407592773
18457 3.515472888946533
18458 3.387012243270874
18459 3.3952476978302
18460 3.391286849975586
18461 3.4152369499206543
18462 3.4005610942840576
18463 3.3857779502868652
18464 3.376189708709717
18465 3.3988702297210693
18466 3.383574962615967
18467 3.3866963386535645
18468 3.3739304542541504
18469 3.36026930809021
18470 3.3717002868652344
18471 3.400074005126953
18472 3.3815531730651855
18473 3.377058506011963
18474 3.3704686164855957
18475 3.3824081420898438
18476 3.415360927581787
18477 3.3811328411102295
18478 3.383599281311035
18479 3.3955442905426025
18480 3.383598804473877
18481 3.3817267417907715
18482 3.396463394165039
18483 3.3632726669311523
18484 3.4007341861724854
18485 3.3882384300231934
18486 3.369947671890259
18487 3.397972583770752
18488 3.396829128265381
18489 3.3673057556152344
18490 3.3776793479919434
18491 3.391909122467041
18492 3.373364210128784
18493 3.3807241916656494
18494 3.405637264251709
18495 3.3938941955566406
18496 3.3684866428375244
18497 3.3708460330963135
18498 3.38309383392334
18499 3.373023509979248
18500 3.395113229751587
18501 3.3759500980377197
18502 3.39467716217041
18503 3.3989486694335938
18504 3.370934009552002
18505 3.3977701663970947
18506 3.4230458736419678
18507 3.3852365016937256
18508 3.401165008544922
18509 3.3662285804748535
18510 3.3812415599823
18511 3.434744358062744
18512 3.387624979019165
18513 3.368288993835449
18514 3.3854684829711914
18515 3.371551752090454
18516 3.3935136795043945
18517 3.4141077995300293
18518 3.3824548721313477
18519 3.377472400665283
18520 3.360584259033203
18521 3.3809332847595215
18522 3.410903215408325
18523 3.4375200271606445
18524 3.416872978210449
18525 3.390995502471924
18526 3.3764078617095947
18527 3.4022178649902344
18528 3.3710694313049316
18529 3.3688440322875977
18530 3.366645574569702
18531 3.3654141426086426
18532 3.3993406295776367
18533 3.375352382659912
18534 3.3860177993774414
18535 3.436028242111206
18536 3.4558093547821045
18537 3.4653334617614746
18538 3.365140438079834
18539 3.3885929584503174
18540 3.389354705810547
18541 3.378523588180542
18542 3.412551164627075
18543 3.3563859462738037
18544 3.371520519256592
18545 3.3737895488739014
18546 3.416299819946289
18547 3.381234645843506
18548 3.4006857872009277
18549 3.415785789489746
18550 3.3799185752868652
18551 3.4865474700927734
18552 3.618758201599121
18553 3.415529489517212
18554 3.383147716522217
18555 3.3868589401245117
18556 3.412438154220581
18557 3.382417678833008
18558 3.3737869262695312
18559 3.424726963043213
18560 3.4005417823791504
18561 3.3813271522521973
18562 3.3658061027526855
18563 3.373119831085205
18564 3.401041030883789
18565 3.415414333343506
18566 3.370478630065918
18567 3.397759199142456
18568 3.4238038063049316
18569 3.4103102684020996
18570 3.452559232711792
18571 3.388119697570801
18572 3.434022903442383
18573 3.365244150161743
18574 3.3832216262817383
18575 3.3950541019439697
18576 3.3885607719421387
18577 3.4666080474853516
18578 3.377681255340576
18579 3.4147353172302246
18580 3.417891263961792
18581 3.4173903465270996
18582 3.3766255378723145
18583 3.381953239440918
18584 3.3720521926879883
18585 3.3773891925811768
18586 3.4547367095947266
18587 3.369475841522217
18588 3.390415906906128
18589 3.4160594940185547
18590 3.406653881072998
18591 3.4153366088867188
18592 3.3979105949401855
18593 3.428557872772217
18594 3.4286413192749023
18595 3.372041702270508
18596 3.3703603744506836
18597 3.4324798583984375
18598 3.3708887100219727
18599 3.3622965812683105
18600 3.3981451988220215
18601 3.4010112285614014
18602 3.363720417022705
18603 3.447406768798828
18604 3.37089204788208
18605 3.4083094596862793
18606 3.3731541633605957
18607 3.3761420249938965
18608 3.3935539722442627
18609 3.357175827026367
18610 3.374056816101074
18611 3.4235191345214844
18612 3.386040210723877
18613 3.393244743347168
18614 3.409010887145996
18615 3.3701725006103516
18616 3.3675010204315186
18617 3.4071788787841797
18618 3.396338939666748
18619 3.3949670791625977
18620 3.379298448562622
18621 3.3748364448547363
18622 3.3828086853027344
18623 3.410606861114502
18624 3.419617176055908
18625 3.4893150329589844
18626 3.385873794555664
18627 3.4122414588928223
18628 3.4341540336608887
18629 3.3591737747192383
18630 3.386725902557373
18631 3.3987045288085938
18632 3.38863468170166
18633 3.3791399002075195
18634 3.4406654834747314
18635 3.4043545722961426
18636 3.4118990898132324
18637 3.362952709197998
18638 3.3622653484344482
18639 3.3799386024475098
18640 3.3909988403320312
18641 3.3799915313720703
18642 3.3935792446136475
18643 3.397463083267212
18644 3.4072680473327637
18645 3.424191951751709
18646 3.397599935531616
18647 3.3787407875061035
18648 3.366610527038574
18649 3.387118339538574
18650 3.3839521408081055
18651 3.3976240158081055
18652 3.4096102714538574
18653 3.3793818950653076
18654 3.4347383975982666
18655 3.388664722442627
18656 3.4584484100341797
18657 3.3732876777648926
18658 3.3760414123535156
18659 3.425787925720215
18660 3.36834716796875
18661 3.387662649154663
18662 3.359571933746338
18663 3.3930015563964844
18664 3.4145803451538086
18665 3.3832144737243652
18666 3.3821840286254883
18667 3.375894069671631
18668 3.4025802612304688
18669 3.383958101272583
18670 3.3684909343719482
18671 3.392706871032715
18672 3.3901844024658203
18673 3.362997055053711
18674 3.4038710594177246
18675 3.3779361248016357
18676 3.3567628860473633
18677 3.3810834884643555
18678 3.3775572776794434
18679 3.3947787284851074
18680 3.3742480278015137
18681 3.4106969833374023
18682 3.3874268531799316
18683 3.3666112422943115
18684 3.3818507194519043
18685 3.399559497833252
18686 3.3929920196533203
18687 3.3965649604797363
18688 3.3850815296173096
18689 3.3562228679656982
18690 3.378870964050293
18691 3.4001259803771973
18692 3.3973965644836426
18693 3.3773584365844727
18694 3.3565940856933594
18695 3.367480516433716
18696 3.3762080669403076
18697 3.390488624572754
18698 3.396763324737549
18699 3.3781278133392334
18700 3.407923936843872
18701 3.384990692138672
18702 3.392655849456787
18703 3.374819278717041
18704 3.388805389404297
18705 3.399930000305176
18706 3.364229679107666
18707 3.373316764831543
18708 3.3864221572875977
18709 3.389163017272949
18710 3.3595476150512695
18711 3.380589485168457
18712 3.386742115020752
18713 3.3852288722991943
18714 3.381577491760254
18715 3.4161674976348877
18716 3.3797240257263184
18717 3.412510871887207
18718 3.4162557125091553
18719 3.375986337661743
18720 3.379366397857666
18721 3.3809661865234375
18722 3.37123441696167
18723 3.3733367919921875
18724 3.3789401054382324
18725 3.400944709777832
18726 3.367236852645874
18727 3.3744213581085205
18728 3.40903377532959
18729 3.3791584968566895
18730 3.372840404510498
18731 3.444532632827759
18732 3.377793788909912
18733 3.3781700134277344
18734 3.408369541168213
18735 3.3623852729797363
18736 3.367928981781006
18737 3.3723011016845703
18738 3.372915744781494
18739 3.4454526901245117
18740 3.3913567066192627
18741 3.4156641960144043
18742 3.37225341796875
18743 3.376492977142334
18744 3.378134250640869
18745 3.43540620803833
18746 3.444493055343628
18747 3.4301788806915283
18748 3.368683338165283
18749 3.3752942085266113
18750 3.3905067443847656
18751 3.3783621788024902
18752 3.384321451187134
18753 3.4241507053375244
18754 3.3666837215423584
18755 3.398000478744507
18756 3.405714273452759
18757 3.3847553730010986
18758 3.367626190185547
18759 3.395380973815918
18760 3.358346939086914
18761 3.3935933113098145
18762 3.419295310974121
18763 3.4079842567443848
18764 3.366663694381714
18765 3.3940422534942627
18766 3.3627567291259766
18767 3.438220977783203
18768 3.3857696056365967
18769 3.4055259227752686
18770 3.4283061027526855
18771 3.3815042972564697
18772 3.3763561248779297
18773 3.3616700172424316
18774 3.3959741592407227
18775 3.3743622303009033
18776 3.4086599349975586
18777 3.3691015243530273
18778 3.421750545501709
18779 3.3837029933929443
18780 3.376612663269043
18781 3.4086623191833496
18782 3.385958194732666
18783 3.439084529876709
18784 3.37152099609375
18785 3.3895249366760254
18786 3.3813259601593018
18787 3.4150424003601074
18788 3.3988142013549805
18789 3.399296522140503
18790 3.3717918395996094
18791 3.3759443759918213
18792 3.375037670135498
18793 3.3766002655029297
18794 3.427279472351074
18795 3.3926897048950195
18796 3.374758243560791
18797 3.3783726692199707
18798 3.355712890625
18799 3.3696141242980957
18800 3.39082932472229
18801 3.4058656692504883
18802 3.381560802459717
18803 3.4195780754089355
18804 3.3756837844848633
18805 3.390946626663208
18806 3.3852450847625732
18807 3.376408100128174
18808 3.3889071941375732
18809 3.3798396587371826
18810 3.378052234649658
18811 3.4366884231567383
18812 3.3916683197021484
18813 3.441840887069702
18814 3.3544297218322754
18815 3.364884853363037
18816 3.4502415657043457
18817 3.3814010620117188
18818 3.3801701068878174
18819 3.3733134269714355
18820 3.3763375282287598
18821 3.375791549682617
18822 3.3795156478881836
18823 3.469573497772217
18824 3.4397268295288086
18825 3.371737480163574
18826 3.3861143589019775
18827 3.397458553314209
18828 3.384800434112549
18829 3.414013385772705
18830 3.3910508155822754
18831 3.3768672943115234
18832 3.4663281440734863
18833 3.3680756092071533
18834 3.383546829223633
18835 3.378878116607666
18836 3.391033887863159
18837 3.3973231315612793
18838 3.365694284439087
18839 3.389012336730957
18840 3.37534236907959
18841 3.374324321746826
18842 3.400475263595581
18843 3.3755900859832764
18844 3.3645219802856445
18845 3.389895439147949
18846 3.4088079929351807
18847 3.3776655197143555
18848 3.3852615356445312
18849 3.4159255027770996
18850 3.3986001014709473
18851 3.3793692588806152
18852 3.392568588256836
18853 3.391464948654175
18854 3.4255170822143555
18855 3.3776016235351562
18856 3.360767126083374
18857 3.3712456226348877
18858 3.374232530593872
18859 3.3956656455993652
18860 3.4336390495300293
18861 3.372178077697754
18862 3.400068521499634
18863 3.3851099014282227
18864 3.3861303329467773
18865 3.40531325340271
18866 3.3980088233947754
18867 3.4040188789367676
18868 3.365666389465332
18869 3.3875350952148438
18870 3.39646577835083
18871 3.3763046264648438
18872 3.3884894847869873
18873 3.412926197052002
18874 3.3829641342163086
18875 3.436319351196289
18876 3.3850133419036865
18877 3.369520664215088
18878 3.4200081825256348
18879 3.4040465354919434
18880 3.3855576515197754
18881 3.40240478515625
18882 3.3682312965393066
18883 3.3942880630493164
18884 3.385674238204956
18885 3.4327890872955322
18886 3.372809886932373
18887 3.42788028717041
18888 3.4019994735717773
18889 3.457425594329834
18890 3.4358439445495605
18891 3.377836227416992
18892 3.3568897247314453
18893 3.401012897491455
18894 3.37338924407959
18895 3.4120869636535645
18896 3.3817806243896484
18897 3.3761940002441406
18898 3.399522066116333
18899 3.392080545425415
18900 3.37860369682312
18901 3.3835549354553223
18902 3.3827080726623535
18903 3.39467191696167
18904 3.3754498958587646
18905 3.3711347579956055
18906 3.392566204071045
18907 3.3771138191223145
18908 3.375117778778076
18909 3.379903554916382
18910 3.390052556991577
18911 3.3871846199035645
18912 3.3943662643432617
18913 3.360469341278076
18914 3.406447410583496
18915 3.400416612625122
18916 3.3963818550109863
18917 3.379136800765991
18918 3.3896403312683105
18919 3.387730598449707
18920 3.360330104827881
18921 3.3761229515075684
18922 3.3915629386901855
18923 3.3647875785827637
18924 3.423717975616455
18925 3.3916168212890625
18926 3.364588737487793
18927 3.3851757049560547
18928 3.379786491394043
18929 3.377772331237793
18930 3.364142417907715
18931 3.3942551612854004
18932 3.3738622665405273
18933 3.3616714477539062
18934 3.3825018405914307
18935 3.4171483516693115
18936 3.3716580867767334
18937 3.373971939086914
18938 3.3618035316467285
18939 3.4680709838867188
18940 3.403881788253784
18941 3.3986034393310547
18942 3.3822598457336426
18943 3.4160385131835938
18944 3.451092004776001
18945 3.3830275535583496
18946 3.364689826965332
18947 3.393660545349121
18948 3.3748326301574707
18949 3.379117012023926
18950 3.3800864219665527
18951 3.4170405864715576
18952 3.3604202270507812
18953 3.3624937534332275
18954 3.405550241470337
18955 3.3562159538269043
18956 3.3843023777008057
18957 3.419693946838379
18958 3.3800852298736572
18959 3.3794760704040527
18960 3.3635318279266357
18961 3.3813533782958984
18962 3.441218852996826
18963 3.387453079223633
18964 3.3885087966918945
18965 3.403604507446289
18966 3.3954687118530273
18967 3.4243760108947754
18968 3.38710355758667
18969 3.3886759281158447
18970 3.354051351547241
18971 3.379161834716797
18972 3.414515495300293
18973 3.411591053009033
18974 3.3791346549987793
18975 3.3885631561279297
18976 3.4017863273620605
18977 3.3903279304504395
18978 3.3779821395874023
18979 3.363129138946533
18980 3.375694751739502
18981 3.3698348999023438
18982 3.401843786239624
18983 3.396794319152832
18984 3.3851985931396484
18985 3.376840591430664
18986 3.3542375564575195
18987 3.3639705181121826
18988 3.378920793533325
18989 3.4004788398742676
18990 3.3918261528015137
18991 3.3873908519744873
18992 3.3877696990966797
18993 3.373922824859619
18994 3.369130849838257
18995 3.381596565246582
18996 3.3660755157470703
18997 3.37823486328125
18998 3.348634719848633
18999 3.361088752746582
19000 3.470632553100586
19001 3.414961099624634
19002 3.375479221343994
19003 3.3782784938812256
19004 3.400667428970337
19005 3.374152660369873
19006 3.3576560020446777
19007 3.3588333129882812
19008 3.414490222930908
19009 3.3727221488952637
19010 3.3756256103515625
19011 3.3954548835754395
19012 3.369534969329834
19013 3.3586020469665527
19014 3.370840549468994
19015 3.3951399326324463
19016 3.37144136428833
19017 3.400273323059082
19018 3.351797342300415
19019 3.3776464462280273
19020 3.442598581314087
19021 3.3690223693847656
19022 3.370850086212158
19023 3.383199453353882
19024 3.3723464012145996
19025 3.3773763179779053
19026 3.375885486602783
19027 3.383791446685791
19028 3.3562419414520264
19029 3.3758840560913086
19030 3.379516124725342
19031 3.4028496742248535
19032 3.4032626152038574
19033 3.368382215499878
19034 3.404257297515869
19035 3.3721671104431152
19036 3.3972339630126953
19037 3.3774824142456055
19038 3.381559133529663
19039 3.3721230030059814
19040 3.368540048599243
19041 3.3940727710723877
19042 3.3952889442443848
19043 3.3914847373962402
19044 3.402834415435791
19045 3.386898994445801
19046 3.3796772956848145
19047 3.3846397399902344
19048 3.427525043487549
19049 3.38308048248291
19050 3.3553903102874756
19051 3.370490074157715
19052 3.403695583343506
19053 3.3961026668548584
19054 3.369795322418213
19055 3.3939619064331055
19056 3.4026694297790527
19057 3.360464572906494
19058 3.360569477081299
19059 3.3933191299438477
19060 3.4418106079101562
19061 3.3921093940734863
19062 3.385272741317749
19063 3.3854804039001465
19064 3.3826725482940674
19065 3.3724663257598877
19066 3.4583663940429688
19067 3.403090715408325
19068 3.356475830078125
19069 3.4019646644592285
19070 3.3967220783233643
19071 3.3759725093841553
19072 3.3792576789855957
19073 3.3689613342285156
19074 3.3896384239196777
19075 3.381408214569092
19076 3.4003937244415283
19077 3.4145312309265137
19078 3.370121479034424
19079 3.374695062637329
19080 3.3924307823181152
19081 3.370623826980591
19082 3.373505115509033
19083 3.363477945327759
19084 3.3967761993408203
19085 3.3668935298919678
19086 3.3465683460235596
19087 3.385814905166626
19088 3.3547451496124268
19089 3.375791549682617
19090 3.3721213340759277
19091 3.411820888519287
19092 3.3822312355041504
19093 3.4048619270324707
19094 3.3817954063415527
19095 3.5414350032806396
19096 3.3737308979034424
19097 3.370936870574951
19098 3.3527612686157227
19099 3.3812315464019775
19100 3.364750385284424
19101 3.418121814727783
19102 3.36863374710083
19103 3.373152732849121
19104 3.358444929122925
19105 3.360262870788574
19106 3.402513027191162
19107 3.370582103729248
19108 3.3915936946868896
19109 3.3830037117004395
19110 3.373109817504883
19111 3.3766748905181885
19112 3.4270529747009277
19113 3.3723034858703613
19114 3.4031975269317627
19115 3.363652229309082
19116 3.357959270477295
19117 3.398357391357422
19118 3.3512210845947266
19119 3.3819665908813477
19120 3.3917007446289062
19121 3.3713855743408203
19122 3.3988075256347656
19123 3.3712167739868164
19124 3.4038467407226562
19125 3.4060914516448975
19126 3.3625545501708984
19127 3.486800193786621
19128 3.3644635677337646
19129 3.3737010955810547
19130 3.3742902278900146
19131 3.391944408416748
19132 3.3717501163482666
19133 3.370419502258301
19134 3.3574063777923584
19135 3.4103786945343018
19136 3.39163875579834
19137 3.3849120140075684
19138 3.385977268218994
19139 3.403989791870117
19140 3.3847367763519287
19141 3.357367992401123
19142 3.3859498500823975
19143 3.3691632747650146
19144 3.3755083084106445
19145 3.408120632171631
19146 3.3607873916625977
19147 3.380964994430542
19148 3.370535135269165
19149 3.369405746459961
19150 3.3800594806671143
19151 3.3808860778808594
19152 3.3736119270324707
19153 3.3726425170898438
19154 3.4287142753601074
19155 3.4541056156158447
19156 3.363664388656616
19157 3.3870649337768555
19158 3.375840425491333
19159 3.3645944595336914
19160 3.378303050994873
19161 3.4541146755218506
19162 3.392061471939087
19163 3.3516807556152344
19164 3.3634917736053467
19165 3.371553897857666
19166 3.3870673179626465
19167 3.367974042892456
19168 3.358126640319824
19169 3.3789291381835938
19170 3.3742222785949707
19171 3.3629989624023438
19172 3.371431350708008
19173 3.4498965740203857
19174 3.415322780609131
19175 3.3664307594299316
19176 3.367177963256836
19177 3.438434600830078
19178 3.4315876960754395
19179 3.4255590438842773
19180 3.3649258613586426
19181 3.4161441326141357
19182 3.39803409576416
19183 3.3798489570617676
19184 3.3796088695526123
19185 3.3530335426330566
19186 3.3994126319885254
19187 3.436128854751587
19188 3.3900399208068848
19189 3.368978500366211
19190 3.3887901306152344
19191 3.384763717651367
19192 3.4037890434265137
19193 3.3773508071899414
19194 3.3627986907958984
19195 3.4328243732452393
19196 3.372159719467163
19197 3.3925037384033203
19198 3.385218620300293
19199 3.3965258598327637
19200 3.374455451965332
19201 3.386261463165283
19202 3.371931552886963
19203 3.3515524864196777
19204 3.3584818840026855
19205 3.3975114822387695
19206 3.372936248779297
19207 3.374960422515869
19208 3.385131597518921
19209 3.388111114501953
19210 3.4447221755981445
19211 3.3749542236328125
19212 3.393982410430908
19213 3.358102321624756
19214 3.381472587585449
19215 3.361806631088257
19216 3.3743808269500732
19217 3.4010019302368164
19218 3.3835668563842773
19219 3.369365692138672
19220 3.408053398132324
19221 3.382267951965332
19222 3.3928685188293457
19223 3.390026807785034
19224 3.39258074760437
19225 3.3739125728607178
19226 3.3714895248413086
19227 3.383089542388916
19228 3.4270150661468506
19229 3.3690059185028076
19230 3.415611982345581
19231 3.368732213973999
19232 3.387552261352539
19233 3.399637222290039
19234 3.3805041313171387
19235 3.3792812824249268
19236 3.3583998680114746
19237 3.3553528785705566
19238 3.3568379878997803
19239 3.3717308044433594
19240 3.3569469451904297
19241 3.3644933700561523
19242 3.369915723800659
19243 3.3694732189178467
19244 3.374244213104248
19245 3.3849010467529297
19246 3.365938901901245
19247 3.3873400688171387
19248 3.3895068168640137
19249 3.4021589756011963
19250 3.3661489486694336
19251 3.374554395675659
19252 3.3491578102111816
19253 3.4877991676330566
19254 3.359257698059082
19255 3.3552706241607666
19256 3.373645782470703
19257 3.3626585006713867
19258 3.3455593585968018
19259 3.3552560806274414
19260 3.3638358116149902
19261 3.3940396308898926
19262 3.3840315341949463
19263 3.374380588531494
19264 3.3866610527038574
19265 3.374270439147949
19266 3.360147476196289
19267 3.3747591972351074
19268 3.412165880203247
19269 3.3711204528808594
19270 3.387543201446533
19271 3.417320728302002
19272 3.3721365928649902
19273 3.3892974853515625
19274 3.3689842224121094
19275 3.410015106201172
19276 3.4155945777893066
19277 3.3847200870513916
19278 3.376774549484253
19279 3.3943848609924316
19280 3.371420383453369
19281 3.3669538497924805
19282 3.412980556488037
19283 3.3840746879577637
19284 3.365276336669922
19285 3.3737988471984863
19286 3.3988356590270996
19287 3.3762292861938477
19288 3.3833389282226562
19289 3.3719418048858643
19290 3.3856749534606934
19291 3.350008964538574
19292 3.388545513153076
19293 3.4210691452026367
19294 3.3568286895751953
19295 3.357067584991455
19296 3.3848047256469727
19297 3.3584892749786377
19298 3.371033191680908
19299 3.374006986618042
19300 3.361649513244629
19301 3.3727736473083496
19302 3.3738479614257812
19303 3.422861337661743
19304 3.406489372253418
19305 3.430917263031006
19306 3.4453659057617188
19307 3.3544082641601562
19308 3.388547897338867
19309 3.381326913833618
19310 3.4654369354248047
19311 3.379546880722046
19312 3.3882288932800293
19313 3.388648509979248
19314 3.3752245903015137
19315 3.364621162414551
19316 3.4741575717926025
19317 3.3777284622192383
19318 3.375678062438965
19319 3.4948134422302246
19320 3.444117307662964
19321 3.3695859909057617
19322 3.3704938888549805
19323 3.4099044799804688
19324 3.386784076690674
19325 3.3756747245788574
19326 3.373289108276367
19327 3.3759255409240723
19328 3.374471664428711
19329 3.4156055450439453
19330 3.5035455226898193
19331 3.4054603576660156
19332 3.4682602882385254
19333 3.4255943298339844
19334 3.427766799926758
19335 3.382950782775879
19336 3.3803725242614746
19337 3.3661417961120605
19338 3.367673873901367
19339 3.3668816089630127
19340 3.3981738090515137
19341 3.401426315307617
19342 3.381146192550659
19343 3.406404972076416
19344 3.3992490768432617
19345 3.3943541049957275
19346 3.4375758171081543
19347 3.388345241546631
19348 3.3540000915527344
19349 3.3960418701171875
19350 3.380557060241699
19351 3.3695216178894043
19352 3.356660842895508
19353 3.389463424682617
19354 3.3704652786254883
19355 3.3890292644500732
19356 3.374512195587158
19357 3.369795083999634
19358 3.4276926517486572
19359 3.3934807777404785
19360 3.369518280029297
19361 3.399092197418213
19362 3.36201810836792
19363 3.395022392272949
19364 3.364201307296753
19365 3.4004366397857666
19366 3.432652473449707
19367 3.368403911590576
19368 3.370352268218994
19369 3.401958465576172
19370 3.4257936477661133
19371 3.3692026138305664
19372 3.416275978088379
19373 3.369889974594116
19374 3.389528751373291
19375 3.39693021774292
19376 3.3844614028930664
19377 3.362664222717285
19378 3.3765993118286133
19379 3.3655271530151367
19380 3.410381317138672
19381 3.372178554534912
19382 3.3741610050201416
19383 3.388777256011963
19384 3.3594253063201904
19385 3.367096185684204
19386 3.373811960220337
19387 3.373131275177002
19388 3.3873209953308105
19389 3.3860340118408203
19390 3.382298707962036
19391 3.384721040725708
19392 3.397423505783081
19393 3.3677637577056885
19394 3.3907785415649414
19395 3.4383316040039062
19396 3.390742778778076
19397 3.3881282806396484
19398 3.3860507011413574
19399 3.3655543327331543
19400 3.403848886489868
19401 3.385666847229004
19402 3.419905185699463
19403 3.3688485622406006
19404 3.3648667335510254
19405 3.4041976928710938
19406 3.374901533126831
19407 3.539746046066284
19408 3.3965225219726562
19409 3.4047977924346924
19410 3.375014066696167
19411 3.3766231536865234
19412 3.375699281692505
19413 3.364478349685669
19414 3.3603262901306152
19415 3.344773530960083
19416 3.3895633220672607
19417 3.391829013824463
19418 3.364546298980713
19419 3.394913673400879
19420 3.362048387527466
19421 3.3994016647338867
19422 3.3796873092651367
19423 3.3935675621032715
19424 3.3869845867156982
19425 3.4060912132263184
19426 3.361575126647949
19427 3.3913655281066895
19428 3.36255145072937
19429 3.3953380584716797
19430 3.374948263168335
19431 3.3663477897644043
19432 3.3925719261169434
19433 3.387331008911133
19434 3.3815817832946777
19435 3.3672027587890625
19436 3.369999885559082
19437 3.383363723754883
19438 3.4044528007507324
19439 3.3820953369140625
19440 3.3735783100128174
19441 3.3729443550109863
19442 3.372877836227417
19443 3.380491256713867
19444 3.4371047019958496
19445 3.399040937423706
19446 3.352736473083496
19447 3.3631675243377686
19448 3.3641514778137207
19449 3.3880653381347656
19450 3.3714864253997803
19451 3.388493061065674
19452 3.3684511184692383
19453 3.421846866607666
19454 3.382636547088623
19455 3.3906750679016113
19456 3.401210308074951
19457 3.395977735519409
19458 3.428618907928467
19459 3.4000792503356934
19460 3.378718376159668
19461 3.3709449768066406
19462 3.4086451530456543
19463 3.357654571533203
19464 3.4165563583374023
19465 3.3852083683013916
19466 3.3899340629577637
19467 3.399895191192627
19468 3.3760600090026855
19469 3.3915085792541504
19470 3.410414457321167
19471 3.3949246406555176
19472 3.3861544132232666
19473 3.3684070110321045
19474 3.385592460632324
19475 3.3797292709350586
19476 3.372450351715088
19477 3.3845949172973633
19478 3.373141288757324
19479 3.375225067138672
19480 3.3851876258850098
19481 3.366530418395996
19482 3.3765971660614014
19483 3.3767242431640625
19484 3.4466552734375
19485 3.3863797187805176
19486 3.3760933876037598
19487 3.3713605403900146
19488 3.378068447113037
19489 3.4105288982391357
19490 3.3968262672424316
19491 3.380124568939209
19492 3.3694729804992676
19493 3.3833422660827637
19494 3.40539813041687
19495 3.4073703289031982
19496 3.378129243850708
19497 3.378769874572754
19498 3.4374375343322754
19499 3.394153118133545
19500 3.3705601692199707
19501 3.3635382652282715
19502 3.3837316036224365
19503 3.375582695007324
19504 3.3874411582946777
19505 3.4054665565490723
19506 3.384150981903076
19507 3.358369827270508
19508 3.3714656829833984
19509 3.4245760440826416
19510 3.3708653450012207
19511 3.363696336746216
19512 3.35213041305542
19513 3.4380292892456055
19514 3.413339614868164
19515 3.3934807777404785
19516 3.386016845703125
19517 3.3598039150238037
19518 3.3893940448760986
19519 3.3632469177246094
19520 3.372708797454834
19521 3.3655247688293457
19522 3.366922378540039
19523 3.388554811477661
19524 3.3663039207458496
19525 3.3894505500793457
19526 3.351803779602051
19527 3.376410722732544
19528 3.388810157775879
19529 3.3606886863708496
19530 3.3594110012054443
19531 3.381721019744873
19532 3.41957426071167
19533 3.388190269470215
19534 3.3724842071533203
19535 3.3640260696411133
19536 3.368262767791748
19537 3.372243642807007
19538 3.3810479640960693
19539 3.38844633102417
19540 3.345229148864746
19541 3.3616294860839844
19542 3.375671148300171
19543 3.390958309173584
19544 3.379469871520996
19545 3.3780157566070557
19546 3.3806917667388916
19547 3.3709044456481934
19548 3.3935132026672363
19549 3.380302906036377
19550 3.3568973541259766
19551 3.5349056720733643
19552 3.4181745052337646
19553 3.3783183097839355
19554 3.391348361968994
19555 3.363877773284912
19556 3.385469436645508
19557 3.3819141387939453
19558 3.3494858741760254
19559 3.3560194969177246
19560 3.4149112701416016
19561 3.373166084289551
19562 3.4745402336120605
19563 3.378566026687622
19564 3.4117608070373535
19565 3.3641319274902344
19566 3.3725171089172363
19567 3.49944806098938
19568 3.3674473762512207
19569 3.377535820007324
19570 3.3639817237854004
19571 3.383242607116699
19572 3.369676113128662
19573 3.3514580726623535
19574 3.35520076751709
19575 3.3602075576782227
19576 3.3756518363952637
19577 3.367823362350464
19578 3.402381420135498
19579 3.3744263648986816
19580 3.380784034729004
19581 3.3762600421905518
19582 3.3602895736694336
19583 3.3688321113586426
19584 3.3662939071655273
19585 3.450577735900879
19586 3.3658447265625
19587 3.3587608337402344
19588 3.389101028442383
19589 3.4324722290039062
19590 3.370119571685791
19591 3.399735450744629
19592 3.3819594383239746
19593 3.3538050651550293
19594 3.375931978225708
19595 3.382870674133301
19596 3.3640761375427246
19597 3.364595413208008
19598 3.384653091430664
19599 3.357154130935669
19600 3.403402328491211
19601 3.3589324951171875
19602 3.3605527877807617
19603 3.3652782440185547
19604 3.3651833534240723
19605 3.370671272277832
19606 3.3924453258514404
19607 3.3772783279418945
19608 3.3638803958892822
19609 3.405855655670166
19610 3.355832815170288
19611 3.3795127868652344
19612 3.3772246837615967
19613 3.364013195037842
19614 3.4275739192962646
19615 3.3959832191467285
19616 3.3780038356781006
19617 3.384535312652588
19618 3.3553214073181152
19619 3.3825297355651855
19620 3.450916051864624
19621 3.395350933074951
19622 3.3756003379821777
19623 3.4615097045898438
19624 3.3594517707824707
19625 3.362689971923828
19626 3.3687753677368164
19627 3.388164520263672
19628 3.3738865852355957
19629 3.405998945236206
19630 3.3784821033477783
19631 3.371903419494629
19632 3.406156063079834
19633 3.351205587387085
19634 3.3502392768859863
19635 3.3800203800201416
19636 3.391078472137451
19637 3.511139392852783
19638 3.401898145675659
19639 3.4102420806884766
19640 3.3616576194763184
19641 3.369354248046875
19642 3.3610033988952637
19643 3.391031503677368
19644 3.375406265258789
19645 3.3835859298706055
19646 3.3718466758728027
19647 3.390872001647949
19648 3.3972349166870117
19649 3.405080795288086
19650 3.349715232849121
19651 3.388364553451538
19652 3.417360305786133
19653 3.354112148284912
19654 3.361241340637207
19655 3.357273578643799
19656 3.386573314666748
19657 3.3730525970458984
19658 3.374081611633301
19659 3.356816053390503
19660 3.385809898376465
19661 3.3907575607299805
19662 3.3948278427124023
19663 3.3740570545196533
19664 3.388701915740967
19665 3.359724521636963
19666 3.361358642578125
19667 3.3625144958496094
19668 3.3796234130859375
19669 3.3685617446899414
19670 3.3950204849243164
19671 3.3660876750946045
19672 3.423625946044922
19673 3.3740153312683105
19674 3.3549160957336426
19675 3.3621416091918945
19676 3.356977939605713
19677 3.37503719329834
19678 3.3755431175231934
19679 3.398905038833618
19680 3.37794828414917
19681 3.3879456520080566
19682 3.381283760070801
19683 3.407575845718384
19684 3.379112482070923
19685 3.402337074279785
19686 3.3673555850982666
19687 3.3651785850524902
19688 3.3781049251556396
19689 3.410792112350464
19690 3.36505389213562
19691 3.365555763244629
19692 3.386719226837158
19693 3.3799405097961426
19694 3.4060702323913574
19695 3.3786368370056152
19696 3.457275867462158
19697 3.3634510040283203
19698 3.360595941543579
19699 3.3964662551879883
19700 3.3940560817718506
19701 3.4550797939300537
19702 3.372803211212158
19703 3.380486249923706
19704 3.3756284713745117
19705 3.376199960708618
19706 3.3632802963256836
19707 3.3718996047973633
19708 3.365321636199951
19709 3.341364860534668
19710 3.381314754486084
19711 3.397866725921631
19712 3.3816020488739014
19713 3.371495246887207
19714 3.3597395420074463
19715 3.379891872406006
19716 3.381165027618408
19717 3.3754892349243164
19718 3.3635647296905518
19719 3.374268054962158
19720 3.383162021636963
19721 3.377113103866577
19722 3.358001708984375
19723 3.3863916397094727
19724 3.3680031299591064
19725 3.429076671600342
19726 3.364820957183838
19727 3.3706040382385254
19728 3.456252098083496
19729 3.3833837509155273
19730 3.4082188606262207
19731 3.3762283325195312
19732 3.3650059700012207
19733 3.3772435188293457
19734 3.3965888023376465
19735 3.383424758911133
19736 3.3847367763519287
19737 3.3650217056274414
19738 3.3636422157287598
19739 3.3840150833129883
19740 3.3755757808685303
19741 3.371453285217285
19742 3.366982936859131
19743 3.376051425933838
19744 3.363748550415039
19745 3.400587558746338
19746 3.3796684741973877
19747 3.379251003265381
19748 3.380889415740967
19749 3.370664596557617
19750 3.410529375076294
19751 3.359208106994629
19752 3.356489419937134
19753 3.3930232524871826
19754 3.382190704345703
19755 3.404345750808716
19756 3.3470845222473145
19757 3.3774139881134033
19758 3.3600118160247803
19759 3.4123196601867676
19760 3.35479998588562
19761 3.345841646194458
19762 3.3554770946502686
19763 3.387601852416992
19764 3.352285385131836
19765 3.374843120574951
19766 3.48028564453125
19767 3.3702216148376465
19768 3.393400192260742
19769 3.385826587677002
19770 3.370124340057373
19771 3.4344284534454346
19772 3.361151695251465
19773 3.3491873741149902
19774 3.366115093231201
19775 3.3723978996276855
19776 3.3717613220214844
19777 3.379171371459961
19778 3.383863925933838
19779 3.3774728775024414
19780 3.377687454223633
19781 3.39378023147583
19782 3.379957675933838
19783 3.380692481994629
19784 3.4431445598602295
19785 3.383864164352417
19786 3.419005870819092
19787 3.3661587238311768
19788 3.344251871109009
19789 3.382660388946533
19790 3.3636162281036377
19791 3.3618531227111816
19792 3.374876022338867
19793 3.3657402992248535
19794 3.404015064239502
19795 3.36000919342041
19796 3.443005084991455
19797 3.3816895484924316
19798 3.358820915222168
19799 3.3711435794830322
19800 3.3532791137695312
19801 3.3659214973449707
19802 3.3609657287597656
19803 3.360586166381836
19804 3.3735153675079346
19805 3.4076802730560303
19806 3.3765265941619873
19807 3.4025588035583496
19808 3.380631923675537
19809 3.3605124950408936
19810 3.373764753341675
19811 3.369126558303833
19812 3.392573356628418
19813 3.3691539764404297
19814 3.393219470977783
19815 3.3877718448638916
19816 3.3485779762268066
19817 3.3747189044952393
19818 3.3848729133605957
19819 3.4034500122070312
19820 3.363924264907837
19821 3.3715572357177734
19822 3.4449210166931152
19823 3.352996587753296
19824 3.368281364440918
19825 3.355018377304077
19826 3.4301180839538574
19827 3.3566579818725586
19828 3.3686468601226807
19829 3.570222854614258
19830 3.417116165161133
19831 3.3935465812683105
19832 3.3681821823120117
19833 3.3778631687164307
19834 3.353835105895996
19835 3.398512363433838
19836 3.3956055641174316
19837 3.3744359016418457
19838 3.389826536178589
19839 3.3728222846984863
19840 3.401355028152466
19841 3.380051374435425
19842 3.357238292694092
19843 3.3778183460235596
19844 3.4048357009887695
19845 3.380715847015381
19846 3.360772132873535
19847 3.406240224838257
19848 3.364588737487793
19849 3.3628644943237305
19850 3.375924587249756
19851 3.395418167114258
19852 3.378109931945801
19853 3.3535470962524414
19854 3.388885736465454
19855 3.3499886989593506
19856 3.3547816276550293
19857 3.3830971717834473
19858 3.353121280670166
19859 3.359037399291992
19860 3.451803684234619
19861 3.3782639503479004
19862 3.3765759468078613
19863 3.361541509628296
19864 3.377838373184204
19865 3.4005074501037598
19866 3.369936943054199
19867 3.3638150691986084
19868 3.367765188217163
19869 3.370008945465088
19870 3.363992929458618
19871 3.357374429702759
19872 3.418013095855713
19873 3.383822441101074
19874 3.350192070007324
19875 3.382361888885498
19876 3.3553466796875
19877 3.3879032135009766
19878 3.394636869430542
19879 3.3910775184631348
19880 3.3864526748657227
19881 3.391017436981201
19882 3.3669276237487793
19883 3.4431920051574707
19884 3.381122589111328
19885 3.3933215141296387
19886 3.4007582664489746
19887 3.359431266784668
19888 3.357926368713379
19889 3.3736572265625
19890 3.399653434753418
19891 3.3624625205993652
19892 3.4281983375549316
19893 3.3664169311523438
19894 3.3885915279388428
19895 3.3841958045959473
19896 3.37606143951416
19897 3.3697125911712646
19898 3.3604581356048584
19899 3.3670716285705566
19900 3.3853611946105957
19901 3.3887572288513184
19902 3.365964889526367
19903 3.3534629344940186
19904 3.376699447631836
19905 3.3399200439453125
19906 3.358243942260742
19907 3.423290491104126
19908 3.3554575443267822
19909 3.4487404823303223
19910 3.3872220516204834
19911 3.353670597076416
19912 3.3949551582336426
19913 3.3839757442474365
19914 3.3519229888916016
19915 3.3735291957855225
19916 3.387073278427124
19917 3.3771042823791504
19918 3.3687610626220703
19919 3.367145538330078
19920 3.3554582595825195
19921 3.4000914096832275
19922 3.3724381923675537
19923 3.358722686767578
19924 3.373887538909912
19925 3.393232822418213
19926 3.372178077697754
19927 3.4144303798675537
19928 3.392124652862549
19929 3.386094570159912
19930 3.362473487854004
19931 3.434095859527588
19932 3.365091323852539
19933 3.365767478942871
19934 3.34255313873291
19935 3.4117770195007324
19936 3.3676609992980957
19937 3.380591869354248
19938 3.362520217895508
19939 3.381481409072876
19940 3.432199478149414
19941 3.3494629859924316
19942 3.3742618560791016
19943 3.3932945728302
19944 3.3584442138671875
19945 3.4001002311706543
19946 3.3739967346191406
19947 3.3470985889434814
19948 3.3860418796539307
19949 3.374729633331299
19950 3.3572428226470947
19951 3.4055123329162598
19952 3.3743975162506104
19953 3.3842597007751465
19954 3.403113842010498
19955 3.413947582244873
19956 3.3913049697875977
19957 3.354469060897827
19958 3.3779451847076416
19959 3.3618874549865723
19960 3.377323865890503
19961 3.353989839553833
19962 3.364758014678955
19963 3.3686113357543945
19964 3.3666932582855225
19965 3.351289987564087
19966 3.433379650115967
19967 3.405081272125244
19968 3.3578386306762695
19969 3.3707659244537354
19970 3.381244421005249
19971 3.366239070892334
19972 3.354884386062622
19973 3.4128363132476807
19974 3.428417444229126
19975 3.373399257659912
19976 3.3673758506774902
19977 3.362201690673828
19978 3.3740952014923096
19979 3.348916530609131
19980 3.358964443206787
19981 3.418952226638794
19982 3.3623504638671875
19983 3.3735928535461426
19984 3.3542065620422363
19985 3.3815557956695557
19986 3.3481531143188477
19987 3.4094817638397217
19988 3.3711469173431396
19989 3.3786535263061523
19990 3.381661891937256
19991 3.3644328117370605
19992 3.398005247116089
19993 3.3485095500946045
19994 3.400728702545166
19995 3.392570972442627
19996 3.369276523590088
19997 3.3615713119506836
19998 3.3754305839538574
19999 3.3560056686401367


==> figures/fig_data/CE_raw.csv <==
x y
0.0 2500
0.1 5000
0.2 5000
0.3 5500
0.4 5500
0.5 6000
0.6 6500
0.7 6500
0.8 7500
0.9 9000
1.0 8500


==> figures/fig_data/SC_loss.csv <==
x y
0 5.534832000732422
1 5.509169578552246
2 5.478726387023926
3 5.432661056518555
4 5.511529922485352
5 5.481082916259766
6 5.458248138427734
7 5.425322532653809
8 5.345101356506348
9 5.523499488830566
10 5.366055488586426
11 5.394604682922363
12 5.400390148162842
13 5.374723434448242
14 5.2916364669799805
15 5.39096736907959
16 5.346400260925293
17 5.31510066986084
18 5.316357612609863
19 5.283387660980225
20 5.374960899353027
21 5.379401683807373
22 5.2899980545043945
23 5.216126918792725
24 5.299707412719727
25 5.2989583015441895
26 5.2404279708862305
27 5.225388526916504
28 5.216712951660156
29 5.2367706298828125
30 5.276300430297852
31 5.282016754150391
32 5.222416400909424
33 5.249961853027344
34 5.195411205291748
35 5.258274078369141
36 5.291801452636719
37 5.305559158325195
38 5.215746879577637
39 5.105279922485352
40 5.282321929931641
41 5.195030212402344
42 5.266371726989746
43 5.200936317443848
44 5.126241683959961
45 5.103121757507324
46 5.07479190826416
47 5.1441802978515625
48 5.301387786865234
49 5.23738956451416
50 5.135214328765869
51 5.205756664276123
52 5.093174934387207
53 5.1683831214904785
54 5.15386962890625
55 5.139117240905762
56 5.1040358543396
57 5.134950160980225
58 5.140849590301514
59 5.165233612060547
60 5.189786434173584
61 5.159944534301758
62 5.085834980010986
63 5.110659122467041
64 5.171102046966553
65 5.0962982177734375
66 5.192638397216797
67 5.020840644836426
68 5.148992538452148
69 5.085941314697266
70 5.192522048950195
71 5.185734748840332
72 5.191706657409668
73 5.135191440582275
74 5.1800947189331055
75 5.093985557556152
76 5.0296831130981445
77 5.088965892791748
78 5.104705810546875
79 5.142083168029785
80 5.181056499481201
81 5.0981669425964355
82 5.188070297241211
83 5.127018451690674
84 5.159332752227783
85 5.160008430480957
86 5.051177024841309
87 5.0400848388671875
88 4.999410629272461
89 5.02437686920166
90 4.997303009033203
91 5.161627769470215
92 5.075844764709473
93 5.00399112701416
94 4.9582366943359375
95 5.021389961242676
96 5.027787208557129
97 5.103747367858887
98 4.924101829528809
99 5.146322727203369
100 5.090709686279297
101 5.0405731201171875
102 5.07359504699707
103 4.986123085021973
104 4.9837260246276855
105 5.005102157592773
106 5.101906776428223
107 5.061468124389648
108 5.131103038787842
109 5.029175281524658
110 5.003857612609863
111 5.0503692626953125
112 5.023191452026367
113 5.037117958068848
114 5.0403008460998535
115 5.164660453796387
116 5.017726421356201
117 5.023770809173584
118 4.934321403503418
119 4.917529106140137
120 5.016020774841309
121 5.0462846755981445
122 5.109838008880615
123 5.045846939086914
124 4.9901862144470215
125 4.985158920288086
126 4.915511608123779
127 5.069990158081055
128 4.9303765296936035
129 5.043292999267578
130 4.891502380371094
131 4.909330368041992
132 4.904365539550781
133 4.975192070007324
134 4.949697017669678
135 4.843569278717041
136 4.985084533691406
137 5.034153938293457
138 4.897963523864746
139 4.840315818786621
140 4.957088470458984
141 4.975677490234375
142 5.075130462646484
143 4.98922061920166
144 4.908625602722168
145 4.913336753845215
146 5.002811908721924
147 4.950322151184082
148 4.872036933898926
149 4.901975631713867
150 4.866870403289795
151 4.934361457824707
152 4.93165397644043
153 4.913666725158691
154 4.828754425048828
155 4.951038360595703
156 5.015013694763184
157 4.857643127441406
158 4.926508903503418
159 4.970978736877441
160 4.988859176635742
161 4.758342742919922
162 4.8843488693237305
163 4.868258476257324
164 4.933230876922607
165 4.9336771965026855
166 4.877464294433594
167 4.886669158935547
168 4.887363433837891
169 4.840335369110107
170 4.990058898925781
171 4.830172538757324
172 4.911828517913818
173 4.814595699310303
174 4.83021354675293
175 4.826719284057617
176 5.002303123474121
177 4.950078964233398
178 4.83511209487915
179 4.819911479949951
180 4.891519069671631
181 4.823212623596191
182 4.835977554321289
183 4.865156173706055
184 4.898201942443848
185 4.849701881408691
186 4.804378509521484
187 4.876075744628906
188 4.7115607261657715
189 4.817163944244385
190 4.716050148010254
191 4.924534797668457
192 4.686867713928223
193 4.85687780380249
194 4.755039215087891
195 4.693109512329102
196 4.803044319152832
197 4.852344512939453
198 4.743508338928223
199 4.827364444732666
200 4.738651275634766
201 4.805142402648926
202 4.787528991699219
203 4.726916790008545
204 4.761227130889893
205 4.881161689758301
206 4.777738094329834
207 4.732065677642822
208 4.830022811889648
209 4.666828632354736
210 4.859519004821777
211 4.739902496337891
212 4.756737232208252
213 4.788645267486572
214 4.777544021606445
215 4.930446147918701
216 4.797972679138184
217 4.829521179199219
218 4.7456560134887695
219 4.764650344848633
220 4.853588104248047
221 4.752455234527588
222 4.720884323120117
223 4.725986480712891
224 4.871814727783203
225 4.827032089233398
226 4.655754566192627
227 4.75799560546875
228 4.750739097595215
229 4.864570617675781
230 4.788699150085449
231 4.759474277496338
232 4.682177543640137
233 4.782273769378662
234 4.582551002502441
235 4.867222785949707
236 4.771689414978027
237 4.650916576385498
238 4.725498199462891
239 4.775794982910156
240 4.714473724365234
241 4.7372331619262695
242 4.698330402374268
243 4.632064342498779
244 4.662965774536133
245 4.809434413909912
246 4.752408027648926
247 4.694373607635498
248 4.691840648651123
249 4.700428009033203
250 4.7237114906311035
251 4.712886810302734
252 4.837618827819824
253 4.673451900482178
254 4.636693954467773
255 4.691761016845703
256 4.722963333129883
257 4.601675033569336
258 4.734034061431885
259 4.734624862670898
260 4.547798156738281
261 4.815134525299072
262 4.672073841094971
263 4.802581787109375
264 4.631182670593262
265 4.634964466094971
266 4.724040985107422
267 4.493919372558594
268 4.73874044418335
269 4.7691240310668945
270 4.7234296798706055
271 4.674499034881592
272 4.64072322845459
273 4.782077789306641
274 4.729067802429199
275 4.678681373596191
276 4.701637268066406
277 4.699896812438965
278 4.80146598815918
279 4.61441707611084
280 4.648151397705078
281 4.753576755523682
282 4.541502952575684
283 4.773382186889648
284 4.6533074378967285
285 4.7245049476623535
286 4.707817077636719
287 4.628420352935791
288 4.72575569152832
289 4.675253868103027
290 4.592885494232178
291 4.76870059967041
292 4.638570785522461
293 4.757453441619873
294 4.637870788574219
295 4.614683628082275
296 4.724280834197998
297 4.605570316314697
298 4.887719631195068
299 4.506020545959473
300 4.637624740600586
301 4.652197360992432
302 4.655290126800537
303 4.574906349182129
304 4.628462791442871
305 4.60551118850708
306 4.470607757568359
307 4.501427173614502
308 4.663205623626709
309 4.605826377868652
310 4.685482025146484
311 4.625566482543945
312 4.615811824798584
313 4.689284801483154
314 4.414670944213867
315 4.541988849639893
316 4.522459030151367
317 4.538366794586182
318 4.523784637451172
319 4.456483840942383
320 4.520270824432373
321 4.6561174392700195
322 4.409607410430908
323 4.616402626037598
324 4.60518217086792
325 4.43997049331665
326 4.527979850769043
327 4.566171646118164
328 4.609018325805664
329 4.5126447677612305
330 4.570369720458984
331 4.566424369812012
332 4.529849052429199
333 4.517281532287598
334 4.537408828735352
335 4.468132972717285
336 4.445511817932129
337 4.400843620300293
338 4.456372261047363
339 4.330892086029053
340 4.579624652862549
341 4.415499687194824
342 4.485351085662842
343 4.609064102172852
344 4.478583335876465
345 4.466963768005371
346 4.564111709594727
347 4.336241722106934
348 4.459350109100342
349 4.452295303344727
350 4.566372394561768
351 4.430059432983398
352 4.522695064544678
353 4.4545087814331055
354 4.426767349243164
355 4.486079216003418
356 4.378312110900879
357 4.507154941558838
358 4.577755928039551
359 4.453942775726318
360 4.527008056640625
361 4.456920623779297
362 4.382689952850342
363 4.3856611251831055
364 4.573956489562988
365 4.507018089294434
366 4.672869682312012
367 4.572996139526367
368 4.500118255615234
369 4.603536605834961
370 4.5037946701049805
371 4.426434516906738
372 4.438409328460693
373 4.390591144561768
374 4.502501010894775
375 4.478639602661133
376 4.39483642578125
377 4.446194648742676
378 4.636892318725586
379 4.575236797332764
380 4.3370513916015625
381 4.348341941833496
382 4.417957305908203
383 4.500044822692871
384 4.541200637817383
385 4.459342956542969
386 4.541843414306641
387 4.451700687408447
388 4.327549934387207
389 4.359299659729004
390 4.332368850708008
391 4.423487663269043
392 4.495143413543701
393 4.33231258392334
394 4.384349822998047
395 4.411342144012451
396 4.505981922149658
397 4.527126789093018
398 4.360978126525879
399 4.325459003448486
400 4.412368297576904
401 4.4995622634887695
402 4.361698150634766
403 4.398270606994629
404 4.549652099609375
405 4.3393659591674805
406 4.499410629272461
407 4.499929904937744
408 4.339355945587158
409 4.487565040588379
410 4.23483419418335
411 4.3593339920043945
412 4.35733699798584
413 4.282308578491211
414 4.5413103103637695
415 4.437029838562012
416 4.493483066558838
417 4.454209327697754
418 4.369361877441406
419 4.387485980987549
420 4.4281721115112305
421 4.342252731323242
422 4.543261528015137
423 4.459282875061035
424 4.345555305480957
425 4.48834228515625
426 4.3664679527282715
427 4.35120153427124
428 4.441350936889648
429 4.470733642578125
430 4.377285003662109
431 4.536940574645996
432 4.295533180236816
433 4.370708465576172
434 4.379834175109863
435 4.249846458435059
436 4.31660270690918
437 4.302901744842529
438 4.350574970245361
439 4.369884967803955
440 4.437776565551758
441 4.166844367980957
442 4.29506254196167
443 4.3232316970825195
444 4.372617721557617
445 4.299006938934326
446 4.429810047149658
447 4.3771162033081055
448 4.3454790115356445
449 4.374758243560791
450 4.38701057434082
451 4.237655162811279
452 4.4111480712890625
453 4.410593509674072
454 4.356645584106445
455 4.432497024536133
456 4.388866901397705
457 4.234158039093018
458 4.469343185424805
459 4.279788017272949
460 4.388101100921631
461 4.305243492126465
462 4.195184707641602
463 4.357147216796875
464 4.382479190826416
465 4.485957145690918
466 4.265332221984863
467 4.339344024658203
468 4.379833221435547
469 4.339931488037109
470 4.2283501625061035
471 4.385327339172363
472 4.348597049713135
473 4.29932975769043
474 4.303745269775391
475 4.365469932556152
476 4.246895790100098
477 4.199029922485352
478 4.349924087524414
479 4.242338180541992
480 4.204628944396973
481 4.363564491271973
482 4.312579154968262
483 4.168485641479492
484 4.270237922668457
485 4.296204566955566
486 4.374133110046387
487 4.237253665924072
488 4.310049533843994
489 4.26807975769043
490 4.332742691040039
491 4.242165565490723
492 4.344268798828125
493 4.169134140014648
494 4.253694534301758
495 4.32001256942749
496 4.375151634216309
497 4.219748497009277
498 4.353630065917969
499 4.367212772369385
500 4.365437984466553
501 4.116397857666016
502 4.4088592529296875
503 4.369658946990967
504 4.098114013671875
505 4.279465198516846
506 4.3603010177612305
507 4.356032371520996
508 4.280539512634277
509 4.195548057556152
510 4.297025203704834
511 4.243006229400635
512 4.126945495605469
513 4.258537292480469
514 4.172961235046387
515 4.320630073547363
516 4.229081153869629
517 4.180837631225586
518 4.301179885864258
519 4.204444885253906
520 4.230214595794678
521 4.142271041870117
522 4.365634918212891
523 4.0495758056640625
524 4.272903919219971
525 4.108771800994873
526 4.300229072570801
527 4.2715301513671875
528 4.306608200073242
529 4.326015949249268
530 4.23051643371582
531 4.274845600128174
532 4.219338417053223
533 4.218301773071289
534 4.216463565826416
535 4.317795276641846
536 4.303337574005127
537 4.138026237487793
538 4.302208423614502
539 4.2311296463012695
540 4.1184587478637695
541 4.2827677726745605
542 4.188668251037598
543 4.2701826095581055
544 4.336221218109131
545 4.237131118774414
546 4.136251449584961
547 4.206700325012207
548 4.194589138031006
549 4.295770645141602
550 4.334494590759277
551 4.376325607299805
552 4.122871398925781
553 4.370837211608887
554 4.270298004150391
555 4.159192085266113
556 4.107154846191406
557 4.221350193023682
558 4.280651092529297
559 4.274019241333008
560 4.212185382843018
561 4.251102924346924
562 4.35097599029541
563 4.18357515335083
564 4.315893650054932
565 4.2049360275268555
566 4.453664779663086
567 4.409071922302246
568 4.222761154174805
569 4.14509391784668
570 4.336848258972168
571 4.155459403991699
572 4.147404193878174
573 4.214010238647461
574 4.301150321960449
575 4.248903274536133
576 4.196590423583984
577 4.2230377197265625
578 4.248909950256348
579 4.247387886047363
580 4.28604793548584
581 4.137214660644531
582 4.2235822677612305
583 4.264060020446777
584 4.241270065307617
585 4.107630729675293
586 4.100245475769043
587 4.203729629516602
588 4.137983798980713
589 4.017423629760742
590 4.183712005615234
591 4.086450576782227
592 4.237924575805664
593 4.274518966674805
594 4.0963945388793945
595 4.269076347351074
596 4.174479961395264
597 4.035717010498047
598 4.292656898498535
599 4.161417007446289
600 4.046995162963867
601 4.1517720222473145
602 4.105752944946289
603 4.1695661544799805
604 4.147956371307373
605 4.301519870758057
606 4.1666340827941895
607 4.167918682098389
608 4.136659622192383
609 4.229183197021484
610 4.133177280426025
611 4.068668365478516
612 4.190079212188721
613 4.242307662963867
614 4.166411399841309
615 4.167535305023193
616 4.117228984832764
617 4.123333930969238
618 4.181563854217529
619 4.173886775970459
620 4.169137954711914
621 4.247368335723877
622 4.0918684005737305
623 4.195463180541992
624 4.084012031555176
625 4.124751091003418
626 4.109175205230713
627 4.089073181152344
628 4.113077163696289
629 4.087800025939941
630 4.131048202514648
631 4.1318464279174805
632 4.158026218414307
633 4.128365516662598
634 4.234673976898193
635 3.999122142791748
636 3.923419952392578
637 4.243223667144775
638 4.05049991607666
639 4.016030311584473
640 4.069694519042969
641 4.124011039733887
642 4.092830181121826
643 4.110245704650879
644 4.050742149353027
645 4.179282188415527
646 4.082083225250244
647 3.9722836017608643
648 4.0771098136901855
649 3.956458568572998
650 4.128401279449463
651 4.092584609985352
652 4.149843215942383
653 3.9214224815368652
654 4.221873760223389
655 4.044296741485596
656 4.124361991882324
657 4.087215423583984
658 4.016971111297607
659 4.048008918762207
660 3.969162940979004
661 4.072041988372803
662 4.087523937225342
663 4.192233085632324
664 4.143338203430176
665 4.268843650817871
666 4.105059623718262
667 4.129570484161377
668 4.049588203430176
669 4.146712303161621
670 4.143179416656494
671 4.0906782150268555
672 4.199985504150391
673 4.1089911460876465
674 4.235825538635254
675 4.073816299438477
676 4.137612342834473
677 4.036632061004639
678 4.128568649291992
679 4.050224304199219
680 4.020816802978516
681 4.07045316696167
682 4.00379753112793
683 3.9372546672821045
684 4.15424108505249
685 4.096787452697754
686 4.104813575744629
687 3.966365337371826
688 4.032737731933594
689 4.138624668121338
690 4.0599799156188965
691 4.078237533569336
692 4.048671722412109
693 4.139355659484863
694 3.941316604614258
695 4.147026538848877
696 3.982957601547241
697 4.206497669219971
698 4.06768798828125
699 4.08494758605957
700 3.965869426727295
701 4.08094596862793
702 4.069900989532471
703 4.084469795227051
704 3.988452672958374
705 3.9541964530944824
706 4.005984306335449
707 3.8506217002868652
708 4.117259979248047
709 3.9254250526428223
710 4.013730049133301
711 3.962790012359619
712 4.0736308097839355
713 4.001302719116211
714 4.07343864440918
715 3.903109073638916
716 4.049503326416016
717 4.020721435546875
718 3.959501266479492
719 3.9932494163513184
720 4.067943096160889
721 4.139335632324219
722 4.056016445159912
723 4.0343427658081055
724 4.066912651062012
725 4.028662204742432
726 4.0023956298828125
727 4.172658920288086
728 4.104982376098633
729 4.072062015533447
730 4.0582146644592285
731 3.956206798553467
732 3.967200756072998
733 4.1166534423828125
734 4.110302925109863
735 4.168729782104492
736 4.295722484588623
737 3.915255069732666
738 4.084835052490234
739 3.9347634315490723
740 4.0012617111206055
741 4.090811729431152
742 4.108370304107666
743 4.040519714355469
744 4.156085968017578
745 4.009059906005859
746 3.93099308013916
747 4.055217742919922
748 3.992492198944092
749 4.018533706665039
750 3.9633655548095703
751 4.062349319458008
752 3.941049098968506
753 4.059732913970947
754 3.863027334213257
755 4.099048614501953
756 4.130130767822266
757 4.142519950866699
758 4.054500579833984
759 4.078314781188965
760 3.9361891746520996
761 3.9504313468933105
762 4.054372787475586
763 3.9391586780548096
764 3.9667670726776123
765 3.9679017066955566
766 4.034364223480225
767 3.8679637908935547
768 4.104869365692139
769 4.000737190246582
770 4.05543851852417
771 4.088039398193359
772 3.9463629722595215
773 3.8954997062683105
774 4.0281829833984375
775 4.028636932373047
776 4.033261299133301
777 4.063905715942383
778 3.8521416187286377
779 4.050015926361084
780 4.0360612869262695
781 3.9736783504486084
782 3.961125135421753
783 4.120061874389648
784 4.039084434509277
785 3.8139114379882812
786 3.979865074157715
787 4.04127311706543
788 4.161866188049316
789 4.040192604064941
790 3.7923176288604736
791 3.9219579696655273
792 4.015238285064697
793 3.9897031784057617
794 3.9344358444213867
795 4.030971527099609
796 4.013482093811035
797 3.963948965072632
798 3.9805150032043457
799 4.061526775360107
800 3.9462878704071045
801 4.018477439880371
802 3.9315948486328125
803 4.12265682220459
804 4.102921962738037
805 3.9360437393188477
806 3.980612277984619
807 3.963357925415039
808 3.8930554389953613
809 3.890514373779297
810 3.968580722808838
811 3.83247709274292
812 3.906982183456421
813 4.128639221191406
814 3.985135555267334
815 3.920409917831421
816 3.8557214736938477
817 3.880140781402588
818 3.8520469665527344
819 3.9706528186798096
820 3.939586639404297
821 3.867893695831299
822 3.928492784500122
823 3.964235782623291
824 4.029807090759277
825 3.801513433456421
826 4.004825115203857
827 3.9548416137695312
828 4.037659645080566
829 3.9859719276428223
830 3.888674259185791
831 4.141072750091553
832 3.954824924468994
833 4.0109663009643555
834 3.891123056411743
835 3.8617286682128906
836 3.921924591064453
837 4.144499778747559
838 4.006958961486816
839 3.927161693572998
840 4.005558013916016
841 3.944523572921753
842 3.990063190460205
843 4.0159454345703125
844 3.852773427963257
845 4.0299224853515625
846 4.047657012939453
847 3.984987258911133
848 3.89199161529541
849 3.719587564468384
850 3.931899070739746
851 4.021873950958252
852 3.9149088859558105
853 3.8923559188842773
854 3.809741973876953
855 3.926255702972412
856 3.9524624347686768
857 3.8586719036102295
858 3.932748317718506
859 3.753472328186035
860 3.9343481063842773
861 4.014684677124023
862 3.9714479446411133
863 4.063406944274902
864 4.153848648071289
865 3.9520130157470703
866 4.13491678237915
867 3.8811490535736084
868 3.9040305614471436
869 3.8723158836364746
870 3.897343158721924
871 3.982081413269043
872 3.8812215328216553
873 3.9710159301757812
874 3.9388604164123535
875 3.819462776184082
876 4.098572731018066
877 3.8974742889404297
878 3.959017276763916
879 3.79318904876709
880 3.998621940612793
881 3.819167375564575
882 3.9404234886169434
883 3.9021477699279785
884 3.9190409183502197
885 3.852917432785034
886 4.020664691925049
887 3.9218244552612305
888 3.8997573852539062
889 3.7217559814453125
890 3.8387413024902344
891 3.8147778511047363
892 4.020597457885742
893 3.83160400390625
894 3.9643282890319824
895 3.777007579803467
896 3.913153648376465
897 3.7956643104553223
898 3.94796085357666
899 3.7520508766174316
900 3.9398937225341797
901 3.816511631011963
902 3.8186817169189453
903 3.8416919708251953
904 3.979011058807373
905 3.894639730453491
906 3.85591459274292
907 3.8657326698303223
908 3.8899316787719727
909 3.9932100772857666
910 3.7773125171661377
911 3.9448773860931396
912 3.966201066970825
913 3.910881519317627
914 3.8355519771575928
915 3.907506227493286
916 3.8487257957458496
917 4.108607292175293
918 3.762923240661621
919 3.922081470489502
920 3.8715364933013916
921 3.87884783744812
922 3.8101754188537598
923 3.7633652687072754
924 3.9833192825317383
925 3.8074851036071777
926 3.929546356201172
927 3.9083802700042725
928 3.6811842918395996
929 3.8067657947540283
930 3.840127944946289
931 3.9146766662597656
932 3.8828134536743164
933 4.063321113586426
934 3.8669214248657227
935 3.869251251220703
936 3.883998394012451
937 3.9617795944213867
938 3.8095781803131104
939 4.01647424697876
940 3.8586971759796143
941 3.921632766723633
942 3.932767868041992
943 3.8737010955810547
944 3.7890572547912598
945 4.011983394622803
946 3.7591891288757324
947 3.76094651222229
948 3.980404853820801
949 3.831742763519287
950 3.830868721008301
951 3.9389424324035645
952 3.884788751602173
953 3.8773622512817383
954 3.910581111907959
955 3.8235726356506348
956 3.8024086952209473
957 3.8677608966827393
958 3.714226722717285
959 3.8771233558654785
960 3.778905153274536
961 3.8654751777648926
962 3.808546304702759
963 3.7082061767578125
964 3.8708853721618652
965 3.9647974967956543
966 3.678807497024536
967 3.7694363594055176
968 3.78844952583313
969 3.9083800315856934
970 3.7843377590179443
971 3.803922176361084
972 3.8317906856536865
973 3.771397113800049
974 3.85109806060791
975 3.8023784160614014
976 3.9324283599853516
977 3.9399595260620117
978 3.795041561126709
979 3.7459421157836914
980 3.8367533683776855
981 3.8699607849121094
982 3.8632116317749023
983 3.937307834625244
984 3.900447368621826
985 3.9667677879333496
986 3.8094191551208496
987 3.854806900024414
988 3.900773525238037
989 3.6314778327941895
990 3.825629711151123
991 3.7116761207580566
992 3.8835856914520264
993 3.653838634490967
994 3.612126111984253
995 3.7523560523986816
996 3.859886884689331
997 3.7681894302368164
998 3.765389919281006
999 3.87886118888855
1000 3.6714043617248535
1001 3.725041151046753
1002 3.872410297393799
1003 3.8798887729644775
1004 3.8672871589660645
1005 3.831444025039673
1006 3.617734909057617
1007 3.8717265129089355
1008 3.845703601837158
1009 3.7848520278930664
1010 3.825655221939087
1011 3.740781784057617
1012 3.797971248626709
1013 3.7879743576049805
1014 3.9419617652893066
1015 3.7439968585968018
1016 3.899216413497925
1017 3.8309078216552734
1018 3.7159457206726074
1019 3.7838852405548096
1020 3.844994306564331
1021 3.667745590209961
1022 3.838679790496826
1023 3.8340296745300293
1024 3.752040386199951
1025 3.9029195308685303
1026 3.800960063934326
1027 3.881402015686035
1028 3.7652318477630615
1029 3.719616413116455
1030 3.8532705307006836
1031 3.7581424713134766
1032 3.8069140911102295
1033 3.799347162246704
1034 3.7660465240478516
1035 3.8171939849853516
1036 3.8344647884368896
1037 3.8700554370880127
1038 3.660071849822998
1039 3.942720890045166
1040 3.886564254760742
1041 3.810990810394287
1042 3.7959952354431152
1043 3.942460060119629
1044 3.7561259269714355
1045 3.8095033168792725
1046 3.821251392364502
1047 3.86895751953125
1048 3.8680453300476074
1049 3.9313573837280273
1050 3.7984821796417236
1051 3.7000136375427246
1052 3.687666893005371
1053 3.7054147720336914
1054 3.880481719970703
1055 3.7913312911987305
1056 3.7944955825805664
1057 3.7910666465759277
1058 3.744624614715576
1059 3.7759485244750977
1060 3.7928340435028076
1061 3.727527618408203
1062 3.7936177253723145
1063 3.916175365447998
1064 3.846759796142578
1065 3.676791191101074
1066 3.7298591136932373
1067 3.9415206909179688
1068 3.8231141567230225
1069 3.71211576461792
1070 3.7690131664276123
1071 3.8093724250793457
1072 3.7464146614074707
1073 3.731285572052002
1074 3.7947311401367188
1075 3.7164459228515625
1076 3.776134729385376
1077 3.8271310329437256
1078 3.7912018299102783
1079 3.8032479286193848
1080 3.762476921081543
1081 3.6660313606262207
1082 3.832144021987915
1083 3.7750937938690186
1084 3.801219940185547
1085 3.8024373054504395
1086 3.701521396636963
1087 3.8499670028686523
1088 3.8478336334228516
1089 3.7101480960845947
1090 3.7290778160095215
1091 3.7668509483337402
1092 3.730480194091797
1093 3.7386972904205322
1094 3.7290430068969727
1095 3.656416177749634
1096 3.7089595794677734
1097 3.8141720294952393
1098 3.846212148666382
1099 3.6954286098480225
1100 3.6301374435424805
1101 3.8803112506866455
1102 3.689053773880005
1103 3.7960500717163086
1104 3.750642776489258
1105 3.6775665283203125
1106 3.8108739852905273
1107 3.738623857498169
1108 3.7415904998779297
1109 3.6923789978027344
1110 3.6284494400024414
1111 3.7554264068603516
1112 3.7178618907928467
1113 3.628614664077759
1114 3.7524194717407227
1115 3.768155574798584
1116 3.6945276260375977
1117 3.7320921421051025
1118 3.680873394012451
1119 3.6492128372192383
1120 3.7525672912597656
1121 3.7773067951202393
1122 3.705599308013916
1123 3.738393545150757
1124 3.71802020072937
1125 3.7645623683929443
1126 3.7253904342651367
1127 3.767637252807617
1128 3.6677052974700928
1129 3.6529784202575684
1130 3.8846447467803955
1131 3.668715476989746
1132 3.7013607025146484
1133 3.7453196048736572
1134 3.8023593425750732
1135 3.7351889610290527
1136 3.679903030395508
1137 3.8128886222839355
1138 3.862387180328369
1139 3.7653698921203613
1140 3.6698718070983887
1141 3.913379192352295
1142 3.7987899780273438
1143 3.7428669929504395
1144 3.6014292240142822
1145 3.8118886947631836
1146 3.598629951477051
1147 3.7148799896240234
1148 3.660475730895996
1149 3.6492230892181396
1150 3.5860471725463867
1151 3.7244553565979004
1152 3.881178379058838
1153 3.6961846351623535
1154 3.5939557552337646
1155 3.8883814811706543
1156 3.7677721977233887
1157 3.5644712448120117
1158 3.8661649227142334
1159 3.684706211090088
1160 3.7354378700256348
1161 3.6945583820343018
1162 3.8124961853027344
1163 3.66044282913208
1164 3.776169538497925
1165 3.722519874572754
1166 3.8157520294189453
1167 3.751194953918457
1168 3.7336244583129883
1169 3.7993972301483154
1170 3.800849437713623
1171 3.729818820953369
1172 3.755448341369629
1173 3.722702980041504
1174 3.8020243644714355
1175 3.8048009872436523
1176 3.6789066791534424
1177 3.6755051612854004
1178 3.7081165313720703
1179 3.702868938446045
1180 3.6337344646453857
1181 3.7427449226379395
1182 3.600407123565674
1183 3.704784393310547
1184 3.661492109298706
1185 3.7432103157043457
1186 3.708112955093384
1187 3.6629037857055664
1188 3.801392078399658
1189 3.6644186973571777
1190 3.6554369926452637
1191 3.661799669265747
1192 3.7361297607421875
1193 3.5606939792633057
1194 3.6620025634765625
1195 3.711432695388794
1196 3.681851863861084
1197 3.6667847633361816
1198 3.7622880935668945
1199 3.672356367111206
1200 3.6579432487487793
1201 3.6822562217712402
1202 3.80462908744812
1203 3.748270034790039
1204 3.5942935943603516
1205 3.747117280960083
1206 3.688051223754883
1207 3.7460312843322754
1208 3.689537525177002
1209 3.8193798065185547
1210 3.804842948913574
1211 3.6457314491271973
1212 3.7587857246398926
1213 3.551560878753662
1214 3.7072958946228027
1215 3.6814212799072266
1216 3.7345688343048096
1217 3.7367002964019775
1218 3.5833888053894043
1219 3.6904654502868652
1220 3.7538857460021973
1221 3.781555414199829
1222 3.701630115509033
1223 3.7361526489257812
1224 3.8237016201019287
1225 3.594008445739746
1226 3.7198824882507324
1227 3.7071785926818848
1228 3.5682053565979004
1229 3.612447738647461
1230 3.6711392402648926
1231 3.6719586849212646
1232 3.578665018081665
1233 3.6474790573120117
1234 3.6403346061706543
1235 3.6757442951202393
1236 3.6080098152160645
1237 3.6533658504486084
1238 3.630150556564331
1239 3.7614264488220215
1240 3.6753768920898438
1241 3.606116771697998
1242 3.6152281761169434
1243 3.603137969970703
1244 3.702733039855957
1245 3.806421995162964
1246 3.7677042484283447
1247 3.686969518661499
1248 3.663107395172119
1249 3.6363189220428467
1250 3.6746630668640137
1251 3.774045705795288
1252 3.71921968460083
1253 3.6589629650115967
1254 3.8264615535736084
1255 3.7418904304504395
1256 3.7979421615600586
1257 3.6540334224700928
1258 3.930582046508789
1259 3.868665933609009
1260 3.708530902862549
1261 3.7872114181518555
1262 3.6643388271331787
1263 3.5693769454956055
1264 3.698596954345703
1265 3.76247501373291
1266 3.769606828689575
1267 3.719104766845703
1268 3.7022290229797363
1269 3.648677110671997
1270 3.704317092895508
1271 3.6851840019226074
1272 3.7267351150512695
1273 3.653475761413574
1274 3.587083339691162
1275 3.53751802444458
1276 3.663343906402588
1277 3.683401584625244
1278 3.591796398162842
1279 3.7639894485473633
1280 3.7272069454193115
1281 3.68438458442688
1282 3.5697710514068604
1283 3.7760705947875977
1284 3.64324951171875
1285 3.775761604309082
1286 3.773136854171753
1287 3.638986110687256
1288 3.523832321166992
1289 3.626274585723877
1290 3.8088221549987793
1291 3.7640140056610107
1292 3.7656235694885254
1293 3.684767723083496
1294 3.650491952896118
1295 3.6660730838775635
1296 3.7137088775634766
1297 3.651456117630005
1298 3.6386122703552246
1299 3.676992416381836
1300 3.704103946685791
1301 3.6639389991760254
1302 3.727881908416748
1303 3.5886049270629883
1304 3.7065961360931396
1305 3.652390480041504
1306 3.590771198272705
1307 3.739877223968506
1308 3.6984925270080566
1309 3.711104154586792
1310 3.6619911193847656
1311 3.600510358810425
1312 3.596086025238037
1313 3.674534559249878
1314 3.6823248863220215
1315 3.5744524002075195
1316 3.5924601554870605
1317 3.684309959411621
1318 3.626199722290039
1319 3.7475390434265137
1320 3.6829395294189453
1321 3.6362125873565674
1322 3.5386104583740234
1323 3.6439919471740723
1324 3.6632370948791504
1325 3.61740779876709
1326 3.870316982269287
1327 3.654449224472046
1328 3.580874443054199
1329 3.713057041168213
1330 3.679516315460205
1331 3.7398223876953125
1332 3.6332473754882812
1333 3.7369844913482666
1334 3.572016477584839
1335 3.5922789573669434
1336 3.601308822631836
1337 3.6208481788635254
1338 3.606431007385254
1339 3.5676236152648926
1340 3.699594020843506
1341 3.552435874938965
1342 3.574449062347412
1343 3.697122573852539
1344 3.5628058910369873
1345 3.6093342304229736
1346 3.6631879806518555
1347 3.7349460124969482
1348 3.5827341079711914
1349 3.678201198577881
1350 3.624922752380371
1351 3.6844534873962402
1352 3.6672773361206055
1353 3.593348979949951
1354 3.716465950012207
1355 3.5805587768554688
1356 3.603076457977295
1357 3.5458760261535645
1358 3.6744089126586914
1359 3.7300822734832764
1360 3.565795660018921
1361 3.5789899826049805
1362 3.658653736114502
1363 3.5861973762512207
1364 3.651171922683716
1365 3.596128463745117
1366 3.602914333343506
1367 3.699406385421753
1368 3.686164379119873
1369 3.698863983154297
1370 3.7001025676727295
1371 3.7393105030059814
1372 3.6599647998809814
1373 3.7061448097229004
1374 3.6621975898742676
1375 3.5416362285614014
1376 3.6887052059173584
1377 3.7234086990356445
1378 3.5820791721343994
1379 3.662729263305664
1380 3.5676844120025635
1381 3.543557643890381
1382 3.693485736846924
1383 3.6592650413513184
1384 3.5761308670043945
1385 3.5737688541412354
1386 3.6094515323638916
1387 3.6673097610473633
1388 3.597296714782715
1389 3.6525936126708984
1390 3.5525732040405273
1391 3.6326451301574707
1392 3.5474538803100586
1393 3.531250476837158
1394 3.643028736114502
1395 3.650770664215088
1396 3.6053476333618164
1397 3.566014289855957
1398 3.5771989822387695
1399 3.47952938079834
1400 3.7754104137420654
1401 3.6393113136291504
1402 3.680111885070801
1403 3.7130961418151855
1404 3.537593364715576
1405 3.6673479080200195
1406 3.6151669025421143
1407 3.5730226039886475
1408 3.669766426086426
1409 3.580684185028076
1410 3.6520795822143555
1411 3.6138651371002197
1412 3.6048643589019775
1413 3.5746254920959473
1414 3.5829215049743652
1415 3.6297996044158936
1416 3.5316646099090576
1417 3.55537748336792
1418 3.631070613861084
1419 3.587498664855957
1420 3.644317150115967
1421 3.6051037311553955
1422 3.697518825531006
1423 3.6266746520996094
1424 3.538325548171997
1425 3.6187758445739746
1426 3.587494134902954
1427 3.4910800457000732
1428 3.618039131164551
1429 3.5801196098327637
1430 3.635486602783203
1431 3.6298484802246094
1432 3.731313705444336
1433 3.6045215129852295
1434 3.6840195655822754
1435 3.6388373374938965
1436 3.4973089694976807
1437 3.535435676574707
1438 3.5337910652160645
1439 3.542783737182617
1440 3.6060266494750977
1441 3.5620412826538086
1442 3.6182198524475098
1443 3.610241651535034
1444 3.5485618114471436
1445 3.6774492263793945
1446 3.6495518684387207
1447 3.548516273498535
1448 3.4875667095184326
1449 3.5775442123413086
1450 3.6201109886169434
1451 3.734172821044922
1452 3.487907886505127
1453 3.6496405601501465
1454 3.608269691467285
1455 3.5469110012054443
1456 3.5696499347686768
1457 3.486020565032959
1458 3.535853624343872
1459 3.5942001342773438
1460 3.653214693069458
1461 3.6473193168640137
1462 3.5993640422821045
1463 3.560731887817383
1464 3.695295810699463
1465 3.503800868988037
1466 3.5869202613830566
1467 3.5323479175567627
1468 3.4937803745269775
1469 3.683889865875244
1470 3.6479873657226562
1471 3.646761655807495
1472 3.5130558013916016
1473 3.5780861377716064
1474 3.6148133277893066
1475 3.581958770751953
1476 3.5825514793395996
1477 3.6403675079345703
1478 3.5997314453125
1479 3.696711301803589
1480 3.529775857925415
1481 3.520839214324951
1482 3.6095080375671387
1483 3.561034679412842
1484 3.5352976322174072
1485 3.550231456756592
1486 3.483248710632324
1487 3.4876089096069336
1488 3.560922145843506
1489 3.683805465698242
1490 3.4319376945495605
1491 3.5002899169921875
1492 3.598263740539551
1493 3.602862596511841
1494 3.520629405975342
1495 3.6001393795013428
1496 3.629890203475952
1497 3.470449686050415
1498 3.469132423400879
1499 3.583355665206909
1500 3.5891265869140625
1501 3.61610746383667
1502 3.668591260910034
1503 3.5185770988464355
1504 3.5555918216705322
1505 3.5284152030944824
1506 3.5184550285339355
1507 3.521024703979492
1508 3.5562832355499268
1509 3.6117615699768066
1510 3.5582966804504395
1511 3.62398099899292
1512 3.4474029541015625
1513 3.5833115577697754
1514 3.585578680038452
1515 3.559682846069336
1516 3.57340931892395
1517 3.6726338863372803
1518 3.5909481048583984
1519 3.577954053878784
1520 3.5557377338409424
1521 3.578155994415283
1522 3.5804851055145264
1523 3.4889769554138184
1524 3.5743954181671143
1525 3.635341167449951
1526 3.6694138050079346
1527 3.4812731742858887
1528 3.55743408203125
1529 3.4863662719726562
1530 3.4783167839050293
1531 3.5948374271392822
1532 3.5764875411987305
1533 3.6546263694763184
1534 3.6188340187072754
1535 3.4618642330169678
1536 3.6994810104370117
1537 3.608426570892334
1538 3.5441997051239014
1539 3.592254400253296
1540 3.7342946529388428
1541 3.5735135078430176
1542 3.566530704498291
1543 3.5190186500549316
1544 3.528001070022583
1545 3.513827085494995
1546 3.608952283859253
1547 3.7606630325317383
1548 3.5888266563415527
1549 3.5510897636413574
1550 3.6035284996032715
1551 3.525527000427246
1552 3.5057315826416016
1553 3.513235569000244
1554 3.490734100341797
1555 3.608571767807007
1556 3.581881523132324
1557 3.5724079608917236
1558 3.528271198272705
1559 3.598736047744751
1560 3.638899326324463
1561 3.608015537261963
1562 3.4950268268585205
1563 3.508986473083496
1564 3.518463611602783
1565 3.5563669204711914
1566 3.5782251358032227
1567 3.5056023597717285
1568 3.4975574016571045
1569 3.5362367630004883
1570 3.5759198665618896
1571 3.5583958625793457
1572 3.594193458557129
1573 3.475783348083496
1574 3.6375885009765625
1575 3.579237699508667
1576 3.5839219093322754
1577 3.535238742828369
1578 3.478482723236084
1579 3.5622434616088867
1580 3.6040990352630615
1581 3.7300643920898438
1582 3.4934916496276855
1583 3.544673442840576
1584 3.4567418098449707
1585 3.532963752746582
1586 3.6008644104003906
1587 3.5912253856658936
1588 3.5068886280059814
1589 3.5917186737060547
1590 3.5983545780181885
1591 3.674592971801758
1592 3.4937806129455566
1593 3.6576976776123047
1594 3.4560585021972656
1595 3.6840896606445312
1596 3.6578316688537598
1597 3.489616870880127
1598 3.4724955558776855
1599 3.5923349857330322
1600 3.5201354026794434
1601 3.4727373123168945
1602 3.4456820487976074
1603 3.58558988571167
1604 3.4909448623657227
1605 3.520418643951416
1606 3.537513017654419
1607 3.6116819381713867
1608 3.568570852279663
1609 3.5370750427246094
1610 3.719618320465088
1611 3.5813441276550293
1612 3.6022768020629883
1613 3.5224905014038086
1614 3.503699779510498
1615 3.5149335861206055
1616 3.5623936653137207
1617 3.5278897285461426
1618 3.5061569213867188
1619 3.6030220985412598
1620 3.565586805343628
1621 3.7083053588867188
1622 3.6472456455230713
1623 3.468498706817627
1624 3.472480297088623
1625 3.454106092453003
1626 3.4828765392303467
1627 3.5866029262542725
1628 3.426873207092285
1629 3.5207762718200684
1630 3.498302936553955
1631 3.5978541374206543
1632 3.6393303871154785
1633 3.4916863441467285
1634 3.4974050521850586
1635 3.5089733600616455
1636 3.454585552215576
1637 3.5322115421295166
1638 3.551119565963745
1639 3.605480670928955
1640 3.524750232696533
1641 3.604933261871338
1642 3.4686222076416016
1643 3.6007437705993652
1644 3.4748353958129883
1645 3.612452745437622
1646 3.5252997875213623
1647 3.5410823822021484
1648 3.5024499893188477
1649 3.7510619163513184
1650 3.4783220291137695
1651 3.517418622970581
1652 3.6447372436523438
1653 3.507474660873413
1654 3.534069061279297
1655 3.45287823677063
1656 3.5402183532714844
1657 3.4560794830322266
1658 3.467587947845459
1659 3.5080394744873047
1660 3.558311939239502
1661 3.460010528564453
1662 3.4738330841064453
1663 3.4771244525909424
1664 3.646279811859131
1665 3.536818027496338
1666 3.502976894378662
1667 3.4412569999694824
1668 3.501065731048584
1669 3.5046823024749756
1670 3.5320234298706055
1671 3.5215818881988525
1672 3.489804744720459
1673 3.4868226051330566
1674 3.4675397872924805
1675 3.541684150695801
1676 3.4152145385742188
1677 3.481564521789551
1678 3.5153536796569824
1679 3.4909284114837646
1680 3.562030553817749
1681 3.4007673263549805
1682 3.5523698329925537
1683 3.6250720024108887
1684 3.450043201446533
1685 3.5612123012542725
1686 3.4995079040527344
1687 3.5212602615356445
1688 3.5493083000183105
1689 3.470991611480713
1690 3.4975380897521973
1691 3.478862762451172
1692 3.4096834659576416
1693 3.434947967529297
1694 3.5335397720336914
1695 3.5432381629943848
1696 3.369175910949707
1697 3.4389615058898926
1698 3.493103504180908
1699 3.447299003601074
1700 3.4668567180633545
1701 3.397981643676758
1702 3.494048595428467
1703 3.535208225250244
1704 3.4892265796661377
1705 3.4904565811157227
1706 3.5341708660125732
1707 3.4969124794006348
1708 3.5924854278564453
1709 3.575706958770752
1710 3.431375503540039
1711 3.5580453872680664
1712 3.592242956161499
1713 3.6210646629333496
1714 3.439923048019409
1715 3.4734692573547363
1716 3.4180264472961426
1717 3.5698487758636475
1718 3.4763264656066895
1719 3.4833054542541504
1720 3.4954988956451416
1721 3.4670462608337402
1722 3.391731023788452
1723 3.472273111343384
1724 3.530752420425415
1725 3.4951252937316895
1726 3.4460606575012207
1727 3.4406752586364746
1728 3.481602191925049
1729 3.5155959129333496
1730 3.6414599418640137
1731 3.54764723777771
1732 3.4974842071533203
1733 3.55013370513916
1734 3.502322196960449
1735 3.532243013381958
1736 3.534228801727295
1737 3.4793105125427246
1738 3.6112823486328125
1739 3.466834545135498
1740 3.506591320037842
1741 3.594373941421509
1742 3.533245325088501
1743 3.577657461166382
1744 3.618093729019165
1745 3.4244673252105713
1746 3.4744343757629395
1747 3.5332162380218506
1748 3.5060343742370605
1749 3.5308303833007812
1750 3.452413558959961
1751 3.5142579078674316
1752 3.4163386821746826
1753 3.4488635063171387
1754 3.3889877796173096
1755 3.4989407062530518
1756 3.506363868713379
1757 3.536618709564209
1758 3.4426021575927734
1759 3.6825435161590576
1760 3.4747958183288574
1761 3.5878872871398926
1762 3.5601744651794434
1763 3.5324907302856445
1764 3.6106514930725098
1765 3.4499664306640625
1766 3.484074831008911
1767 3.484095811843872
1768 3.4756546020507812
1769 3.4975008964538574
1770 3.6171875
1771 3.391112804412842
1772 3.4629108905792236
1773 3.6285507678985596
1774 3.530073642730713
1775 3.489839553833008
1776 3.483900308609009
1777 3.581965923309326
1778 3.3954367637634277
1779 3.6481873989105225
1780 3.5450098514556885
1781 3.376620292663574
1782 3.6044304370880127
1783 3.55186128616333
1784 3.3594894409179688
1785 3.525355339050293
1786 3.4373321533203125
1787 3.450601100921631
1788 3.4357266426086426
1789 3.5241360664367676
1790 3.5055432319641113
1791 3.4508016109466553
1792 3.384840488433838
1793 3.4438562393188477
1794 3.4092109203338623
1795 3.5320916175842285
1796 3.4356305599212646
1797 3.4216980934143066
1798 3.4503068923950195
1799 3.642188310623169
1800 3.5471384525299072
1801 3.4665894508361816
1802 3.4706013202667236
1803 3.4991908073425293
1804 3.5207467079162598
1805 3.472405433654785
1806 3.527609348297119
1807 3.407132148742676
1808 3.4844465255737305
1809 3.418792247772217
1810 3.4208099842071533
1811 3.499990940093994
1812 3.4304184913635254
1813 3.3795790672302246
1814 3.4928176403045654
1815 3.3876218795776367
1816 3.4440298080444336
1817 3.4395639896392822
1818 3.5463204383850098
1819 3.5388057231903076
1820 3.538754940032959
1821 3.4623918533325195
1822 3.3664016723632812
1823 3.4874191284179688
1824 3.391641139984131
1825 3.5473060607910156
1826 3.514958143234253
1827 3.503103494644165
1828 3.453810691833496
1829 3.365445852279663
1830 3.524440288543701
1831 3.4250168800354004
1832 3.538872003555298
1833 3.4174489974975586
1834 3.572953224182129
1835 3.5230040550231934
1836 3.5072598457336426
1837 3.384371757507324
1838 3.5034351348876953
1839 3.4596660137176514
1840 3.4774231910705566
1841 3.4231295585632324
1842 3.4151697158813477
1843 3.463923215866089
1844 3.4764180183410645
1845 3.537217140197754
1846 3.4810163974761963
1847 3.4716498851776123
1848 3.5724687576293945
1849 3.4772350788116455
1850 3.405238389968872
1851 3.3935835361480713
1852 3.3878984451293945
1853 3.4882864952087402
1854 3.4500505924224854
1855 3.5416362285614014
1856 3.477908134460449
1857 3.4343514442443848
1858 3.450371742248535
1859 3.5036611557006836
1860 3.519937753677368
1861 3.460923194885254
1862 3.5114762783050537
1863 3.45316743850708
1864 3.4857981204986572
1865 3.5280771255493164
1866 3.559565782546997
1867 3.5080032348632812
1868 3.5572495460510254
1869 3.4639763832092285
1870 3.512730121612549
1871 3.4661738872528076
1872 3.444973945617676
1873 3.5217466354370117
1874 3.463385581970215
1875 3.53300404548645
1876 3.3848273754119873
1877 3.407137155532837
1878 3.494483232498169
1879 3.4274754524230957
1880 3.603616237640381
1881 3.431008815765381
1882 3.488037586212158
1883 3.4879214763641357
1884 3.40771746635437
1885 3.5117709636688232
1886 3.4705047607421875
1887 3.456874132156372
1888 3.5887885093688965
1889 3.4920949935913086
1890 3.4495222568511963
1891 3.4907448291778564
1892 3.502897262573242
1893 3.390857696533203
1894 3.442389965057373
1895 3.428938865661621
1896 3.4746689796447754
1897 3.5757503509521484
1898 3.5165295600891113
1899 3.4655988216400146
1900 3.449787139892578
1901 3.377323627471924
1902 3.4051098823547363
1903 3.4116244316101074
1904 3.541210174560547
1905 3.422543525695801
1906 3.3554954528808594
1907 3.5123190879821777
1908 3.5642077922821045
1909 3.508594274520874
1910 3.3857929706573486
1911 3.3594675064086914
1912 3.514127492904663
1913 3.5065817832946777
1914 3.507918357849121
1915 3.4493613243103027
1916 3.4798471927642822
1917 3.498192071914673
1918 3.4217796325683594
1919 3.46419358253479
1920 3.4061222076416016
1921 3.5268187522888184
1922 3.463533401489258
1923 3.4151511192321777
1924 3.464622735977173
1925 3.434525966644287
1926 3.403977870941162
1927 3.5313477516174316
1928 3.448631763458252
1929 3.460531711578369
1930 3.4255080223083496
1931 3.496230125427246
1932 3.4614269733428955
1933 3.4136528968811035
1934 3.5065665245056152
1935 3.4400506019592285
1936 3.414987087249756
1937 3.478306293487549
1938 3.384644031524658
1939 3.5771050453186035
1940 3.360569477081299
1941 3.467322826385498
1942 3.425508975982666
1943 3.4362757205963135
1944 3.442871570587158
1945 3.5125484466552734
1946 3.4513440132141113
1947 3.4894285202026367
1948 3.3795247077941895
1949 3.4616944789886475
1950 3.432138442993164
1951 3.399425506591797
1952 3.3707947731018066
1953 3.3988161087036133
1954 3.442901372909546
1955 3.4084174633026123
1956 3.4108312129974365
1957 3.432616710662842
1958 3.5261075496673584
1959 3.439181327819824
1960 3.448923110961914
1961 3.5855274200439453
1962 3.40781307220459
1963 3.322624921798706
1964 3.4088449478149414
1965 3.421226978302002
1966 3.454505443572998
1967 3.396531581878662
1968 3.3789756298065186
1969 3.415720224380493
1970 3.3457095623016357
1971 3.433347225189209
1972 3.3963356018066406
1973 3.3904647827148438
1974 3.3837127685546875
1975 3.4298582077026367
1976 3.5320940017700195
1977 3.4061355590820312
1978 3.445586681365967
1979 3.371182918548584
1980 3.5021779537200928
1981 3.428518533706665
1982 3.4065675735473633
1983 3.470984935760498
1984 3.3955163955688477
1985 3.400054693222046
1986 3.413984775543213
1987 3.383103370666504
1988 3.3575658798217773
1989 3.3953230381011963
1990 3.409048557281494
1991 3.4285411834716797
1992 3.424468755722046
1993 3.391064405441284
1994 3.4915504455566406
1995 3.482113838195801
1996 3.434889793395996
1997 3.502464771270752
1998 3.393442392349243
1999 3.448000192642212
2000 3.4545340538024902
2001 3.3836472034454346
2002 3.356438159942627
2003 3.372659683227539
2004 3.3808772563934326
2005 3.4093515872955322
2006 3.423863649368286
2007 3.428637742996216
2008 3.470175266265869
2009 3.397512674331665
2010 3.4967575073242188
2011 3.3378710746765137
2012 3.3332266807556152
2013 3.463012218475342
2014 3.4148848056793213
2015 3.468001365661621
2016 3.420964241027832
2017 3.521491765975952
2018 3.4280009269714355
2019 3.4293994903564453
2020 3.484560012817383
2021 3.439544916152954
2022 3.4058775901794434
2023 3.4914703369140625
2024 3.3652615547180176
2025 3.4662551879882812
2026 3.341919422149658
2027 3.4060311317443848
2028 3.465538501739502
2029 3.375951051712036
2030 3.4197020530700684
2031 3.3674306869506836
2032 3.3614983558654785
2033 3.548658847808838
2034 3.444399118423462
2035 3.4260499477386475
2036 3.4239485263824463
2037 3.421815872192383
2038 3.3649134635925293
2039 3.5230960845947266
2040 3.503753662109375
2041 3.3989369869232178
2042 3.458407402038574
2043 3.484276056289673
2044 3.478872299194336
2045 3.479430675506592
2046 3.3919777870178223
2047 3.3710193634033203
2048 3.3644256591796875
2049 3.3679113388061523
2050 3.4904863834381104
2051 3.460561752319336
2052 3.3802390098571777
2053 3.3974668979644775
2054 3.457308769226074
2055 3.413501739501953
2056 3.3856682777404785
2057 3.4037997722625732
2058 3.36716628074646
2059 3.433255434036255
2060 3.4060535430908203
2061 3.409818172454834
2062 3.384838819503784
2063 3.395754098892212
2064 3.394214153289795
2065 3.4786977767944336
2066 3.401704788208008
2067 3.4996042251586914
2068 3.445786476135254
2069 3.3987739086151123
2070 3.4255831241607666
2071 3.4140281677246094
2072 3.403445243835449
2073 3.5008561611175537
2074 3.519516944885254
2075 3.3963654041290283
2076 3.432187080383301
2077 3.4058914184570312
2078 3.396181106567383
2079 3.4503931999206543
2080 3.32068133354187
2081 3.4347448348999023
2082 3.394927978515625
2083 3.4799952507019043
2084 3.452918529510498
2085 3.475396156311035
2086 3.3656842708587646
2087 3.4607093334198
2088 3.396054983139038
2089 3.37760066986084
2090 3.4751663208007812
2091 3.4423623085021973
2092 3.4337916374206543
2093 3.4096312522888184
2094 3.405156135559082
2095 3.4114181995391846
2096 3.3439180850982666
2097 3.4193108081817627
2098 3.4590697288513184
2099 3.323408603668213
2100 3.4105091094970703
2101 3.4155783653259277
2102 3.4485621452331543
2103 3.3889689445495605
2104 3.4263463020324707
2105 3.3270535469055176
2106 3.423525810241699
2107 3.4842429161071777
2108 3.4492321014404297
2109 3.352912425994873
2110 3.321887493133545
2111 3.3823349475860596
2112 3.4743666648864746
2113 3.413503646850586
2114 3.5004992485046387
2115 3.3770339488983154
2116 3.3650407791137695
2117 3.436765670776367
2118 3.5128607749938965
2119 3.3836612701416016
2120 3.4702184200286865
2121 3.4107422828674316
2122 3.380730152130127
2123 3.406118869781494
2124 3.40415358543396
2125 3.5075669288635254
2126 3.4314613342285156
2127 3.3399763107299805
2128 3.4989538192749023
2129 3.4993371963500977
2130 3.509082794189453
2131 3.406285047531128
2132 3.460055351257324
2133 3.3765676021575928
2134 3.4205405712127686
2135 3.4316811561584473
2136 3.4602959156036377
2137 3.4526305198669434
2138 3.3511219024658203
2139 3.449995517730713
2140 3.5126895904541016
2141 3.428513526916504
2142 3.3722777366638184
2143 3.3707306385040283
2144 3.4708523750305176
2145 3.397336959838867
2146 3.376622438430786
2147 3.3678836822509766
2148 3.4066991806030273
2149 3.331164598464966
2150 3.4143810272216797
2151 3.346888303756714
2152 3.467362642288208
2153 3.438277006149292
2154 3.544528007507324
2155 3.4207730293273926
2156 3.3546500205993652
2157 3.389922857284546
2158 3.3995678424835205
2159 3.338958263397217
2160 3.4315025806427
2161 3.492323160171509
2162 3.435692548751831
2163 3.3435678482055664
2164 3.349787473678589
2165 3.455016613006592
2166 3.346714735031128
2167 3.433223009109497
2168 3.3534746170043945
2169 3.413384437561035
2170 3.369018077850342
2171 3.34499192237854
2172 3.3970775604248047
2173 3.408496379852295
2174 3.479480028152466
2175 3.4441466331481934
2176 3.455587148666382
2177 3.3615634441375732
2178 3.5015039443969727
2179 3.4420692920684814
2180 3.4576985836029053
2181 3.409972906112671
2182 3.4062533378601074
2183 3.3595693111419678
2184 3.495300769805908
2185 3.3467776775360107
2186 3.492805242538452
2187 3.329002857208252
2188 3.4462952613830566
2189 3.3469247817993164
2190 3.4215126037597656
2191 3.422989845275879
2192 3.3603386878967285
2193 3.5013794898986816
2194 3.4335203170776367
2195 3.388050079345703
2196 3.3807201385498047
2197 3.3835787773132324
2198 3.4074630737304688
2199 3.413240432739258
2200 3.4233410358428955
2201 3.4031589031219482
2202 3.423558235168457
2203 3.3866920471191406
2204 3.422023296356201
2205 3.4328436851501465
2206 3.4184534549713135
2207 3.353999376296997
2208 3.350889205932617
2209 3.3898138999938965
2210 3.4035024642944336
2211 3.4072771072387695
2212 3.388028621673584
2213 3.3501739501953125
2214 3.424269437789917
2215 3.346975803375244
2216 3.377293586730957
2217 3.315823554992676
2218 3.3875017166137695
2219 3.455447196960449
2220 3.3472743034362793
2221 3.449930191040039
2222 3.3827333450317383
2223 3.401827335357666
2224 3.4035420417785645
2225 3.408123016357422
2226 3.4023842811584473
2227 3.380293130874634
2228 3.3313703536987305
2229 3.3605990409851074
2230 3.378147840499878
2231 3.392422676086426
2232 3.3804807662963867
2233 3.4813268184661865
2234 3.3286566734313965
2235 3.3589062690734863
2236 3.395327091217041
2237 3.488288640975952
2238 3.366715431213379
2239 3.3516440391540527
2240 3.4539356231689453
2241 3.4991326332092285
2242 3.4331865310668945
2243 3.352743148803711
2244 3.438678741455078
2245 3.4178905487060547
2246 3.3763532638549805
2247 3.422700881958008
2248 3.3741745948791504
2249 3.3488106727600098
2250 3.337045907974243
2251 3.377887487411499
2252 3.361384391784668
2253 3.396831512451172
2254 3.3770196437835693
2255 3.3232948780059814
2256 3.385057210922241
2257 3.4339935779571533
2258 3.420687675476074
2259 3.3965964317321777
2260 3.301699161529541
2261 3.3536524772644043
2262 3.404062509536743
2263 3.4504644870758057
2264 3.4613280296325684
2265 3.36806583404541
2266 3.332242012023926
2267 3.41351318359375
2268 3.472946882247925
2269 3.4060850143432617
2270 3.369007110595703
2271 3.337193727493286
2272 3.432276725769043
2273 3.3505403995513916
2274 3.32381010055542
2275 3.480085849761963
2276 3.4319686889648438
2277 3.379450798034668
2278 3.429208755493164
2279 3.445697546005249
2280 3.486386775970459
2281 3.444667100906372
2282 3.350487470626831
2283 3.426421880722046
2284 3.526601791381836
2285 3.412337303161621
2286 3.3451876640319824
2287 3.370920419692993
2288 3.441892623901367
2289 3.4334020614624023
2290 3.326509475708008
2291 3.3852152824401855
2292 3.3965728282928467
2293 3.464385509490967
2294 3.4327893257141113
2295 3.324120044708252
2296 3.442110538482666
2297 3.3619823455810547
2298 3.422995090484619
2299 3.4268264770507812
2300 3.335599422454834
2301 3.413511276245117
2302 3.4295754432678223
2303 3.420119047164917
2304 3.374781847000122
2305 3.4667296409606934
2306 3.481356620788574
2307 3.4223532676696777
2308 3.403536081314087
2309 3.3653411865234375
2310 3.374315023422241
2311 3.38649582862854
2312 3.3732857704162598
2313 3.3228018283843994
2314 3.3336312770843506
2315 3.3363265991210938
2316 3.406853675842285
2317 3.455498218536377
2318 3.404496669769287
2319 3.351019859313965
2320 3.3862853050231934
2321 3.3168585300445557
2322 3.3624324798583984
2323 3.3462791442871094
2324 3.324843406677246
2325 3.356009006500244
2326 3.3363704681396484
2327 3.3139655590057373
2328 3.3960189819335938
2329 3.3973441123962402
2330 3.4404916763305664
2331 3.42257022857666
2332 3.287606716156006
2333 3.4445159435272217
2334 3.3380579948425293
2335 3.362908124923706
2336 3.3669707775115967
2337 3.3625221252441406
2338 3.4023385047912598
2339 3.411252498626709
2340 3.330580949783325
2341 3.356339693069458
2342 3.3562047481536865
2343 3.32351016998291
2344 3.417104959487915
2345 3.360543727874756
2346 3.4053657054901123
2347 3.419480800628662
2348 3.326997995376587
2349 3.3234894275665283
2350 3.3290324211120605
2351 3.314781665802002
2352 3.3380777835845947
2353 3.4008262157440186
2354 3.3618922233581543
2355 3.4090492725372314
2356 3.3716864585876465
2357 3.3038225173950195
2358 3.337869644165039
2359 3.3971970081329346
2360 3.3718392848968506
2361 3.4048473834991455
2362 3.2929935455322266
2363 3.3508429527282715
2364 3.293591022491455
2365 3.4171600341796875
2366 3.4840087890625
2367 3.3374388217926025
2368 3.4159603118896484
2369 3.4118757247924805
2370 3.375351905822754
2371 3.393376350402832
2372 3.445497512817383
2373 3.3644304275512695
2374 3.3814826011657715
2375 3.399257183074951
2376 3.3951120376586914
2377 3.3670732975006104
2378 3.401759147644043
2379 3.3528926372528076
2380 3.410184860229492
2381 3.4170007705688477
2382 3.3411762714385986
2383 3.4660136699676514
2384 3.4415502548217773
2385 3.434755802154541
2386 3.32076358795166
2387 3.399217128753662
2388 3.4042017459869385
2389 3.3225045204162598
2390 3.3384017944335938
2391 3.34428071975708
2392 3.355503559112549
2393 3.375441312789917
2394 3.3981003761291504
2395 3.4415433406829834
2396 3.2979888916015625
2397 3.370614528656006
2398 3.3597660064697266
2399 3.38920521736145
2400 3.3856544494628906
2401 3.302074909210205
2402 3.2949047088623047
2403 3.395284414291382
2404 3.342454195022583
2405 3.3061962127685547
2406 3.37320613861084
2407 3.309936285018921
2408 3.3962106704711914
2409 3.3368964195251465
2410 3.3908023834228516
2411 3.374927043914795
2412 3.4004669189453125
2413 3.357187509536743
2414 3.2567858695983887
2415 3.3089871406555176
2416 3.3041911125183105
2417 3.332388401031494
2418 3.321969985961914
2419 3.4131174087524414
2420 3.2905008792877197
2421 3.3311309814453125
2422 3.3856287002563477
2423 3.316439628601074
2424 3.31832218170166
2425 3.4254841804504395
2426 3.2854726314544678
2427 3.451129674911499
2428 3.325150489807129
2429 3.28121280670166
2430 3.354616641998291
2431 3.390221118927002
2432 3.304168224334717
2433 3.3701014518737793
2434 3.3816709518432617
2435 3.355724811553955
2436 3.2646706104278564
2437 3.405998945236206
2438 3.3858706951141357
2439 3.4356679916381836
2440 3.3914549350738525
2441 3.4130072593688965
2442 3.4605612754821777
2443 3.3091821670532227
2444 3.302213668823242
2445 3.3207602500915527
2446 3.39866304397583
2447 3.3990414142608643
2448 3.4027481079101562
2449 3.33428692817688
2450 3.327266216278076
2451 3.3122565746307373
2452 3.4183402061462402
2453 3.4181067943573
2454 3.376983642578125
2455 3.382869243621826
2456 3.3527636528015137
2457 3.3776230812072754
2458 3.4195427894592285
2459 3.447998046875
2460 3.3864169120788574
2461 3.416729688644409
2462 3.348970890045166
2463 3.317021608352661
2464 3.3137362003326416
2465 3.3171768188476562
2466 3.4521145820617676
2467 3.3658223152160645
2468 3.355264663696289
2469 3.3813233375549316
2470 3.370497226715088
2471 3.3967719078063965
2472 3.3528547286987305
2473 3.3860769271850586
2474 3.3896484375
2475 3.3191657066345215
2476 3.3145272731781006
2477 3.3358001708984375
2478 3.49678897857666
2479 3.3273725509643555
2480 3.442687749862671
2481 3.35919189453125
2482 3.2921299934387207
2483 3.3331758975982666
2484 3.3204479217529297
2485 3.2936863899230957
2486 3.3216891288757324
2487 3.345017433166504
2488 3.344320297241211
2489 3.290600299835205
2490 3.344493865966797
2491 3.359384536743164
2492 3.3224270343780518
2493 3.420400619506836
2494 3.307331085205078
2495 3.3577020168304443
2496 3.298666477203369
2497 3.341477394104004
2498 3.395040988922119
2499 3.3476476669311523
2500 3.3343069553375244
2501 3.411289691925049
2502 3.38552188873291
2503 3.3093786239624023
2504 3.408384084701538
2505 3.4005978107452393
2506 3.330409288406372
2507 3.3275396823883057
2508 3.3487110137939453
2509 3.409301996231079
2510 3.2794017791748047
2511 3.427891492843628
2512 3.2936577796936035
2513 3.3577911853790283
2514 3.3621695041656494
2515 3.347407817840576
2516 3.35042142868042
2517 3.296813488006592
2518 3.40533447265625
2519 3.2952213287353516
2520 3.412220001220703
2521 3.3178367614746094
2522 3.3760385513305664
2523 3.376251697540283
2524 3.3332462310791016
2525 3.36789870262146
2526 3.342679023742676
2527 3.3175134658813477
2528 3.3471505641937256
2529 3.3076648712158203
2530 3.358107328414917
2531 3.3965344429016113
2532 3.350116014480591
2533 3.352440357208252
2534 3.348071575164795
2535 3.3151116371154785
2536 3.3783631324768066
2537 3.346836566925049
2538 3.372727394104004
2539 3.307781219482422
2540 3.421614170074463
2541 3.3453047275543213
2542 3.294556140899658
2543 3.330099582672119
2544 3.35394287109375
2545 3.315957546234131
2546 3.3831686973571777
2547 3.3548340797424316
2548 3.362248182296753
2549 3.4299192428588867
2550 3.2885067462921143
2551 3.3637776374816895
2552 3.362527370452881
2553 3.435563564300537
2554 3.45516300201416
2555 3.292800188064575
2556 3.4539012908935547
2557 3.306239128112793
2558 3.2803468704223633
2559 3.317776679992676
2560 3.378858804702759
2561 3.300312042236328
2562 3.3314476013183594
2563 3.38346791267395
2564 3.3782198429107666
2565 3.329237461090088
2566 3.417769432067871
2567 3.3300247192382812
2568 3.3145751953125
2569 3.341221809387207
2570 3.371328353881836
2571 3.3114845752716064
2572 3.3598084449768066
2573 3.3549551963806152
2574 3.379990577697754
2575 3.293112277984619
2576 3.3809494972229004
2577 3.391660690307617
2578 3.3306989669799805
2579 3.3736934661865234
2580 3.3748936653137207
2581 3.4297237396240234
2582 3.3700897693634033
2583 3.3270936012268066
2584 3.2929699420928955
2585 3.343245506286621
2586 3.305663585662842
2587 3.3966245651245117
2588 3.425200939178467
2589 3.382378101348877
2590 3.415374517440796
2591 3.324187994003296
2592 3.2841248512268066
2593 3.3408095836639404
2594 3.2867865562438965
2595 3.3666300773620605
2596 3.4437270164489746
2597 3.3111588954925537
2598 3.3542332649230957
2599 3.25732159614563
2600 3.4473605155944824
2601 3.4004600048065186
2602 3.388871192932129
2603 3.3469126224517822
2604 3.351060390472412
2605 3.4599103927612305
2606 3.3242640495300293
2607 3.3696818351745605
2608 3.3333401679992676
2609 3.429452896118164
2610 3.42283034324646
2611 3.3655714988708496
2612 3.378298044204712
2613 3.430105686187744
2614 3.3621323108673096
2615 3.3564252853393555
2616 3.347670793533325
2617 3.334897518157959
2618 3.395500898361206
2619 3.412140369415283
2620 3.369096279144287
2621 3.3980817794799805
2622 3.3412399291992188
2623 3.318999767303467
2624 3.3769712448120117
2625 3.3884153366088867
2626 3.3336715698242188
2627 3.2903151512145996
2628 3.310211181640625
2629 3.388373851776123
2630 3.3458809852600098
2631 3.3622946739196777
2632 3.3692708015441895
2633 3.3054661750793457
2634 3.3233542442321777
2635 3.2976768016815186
2636 3.3719825744628906
2637 3.3348145484924316
2638 3.3700528144836426
2639 3.337106227874756
2640 3.3200082778930664
2641 3.2624311447143555
2642 3.3679635524749756
2643 3.3110389709472656
2644 3.3310742378234863
2645 3.3155579566955566
2646 3.340928792953491
2647 3.350942611694336
2648 3.281367301940918
2649 3.358452796936035
2650 3.301410436630249
2651 3.3104419708251953
2652 3.3294692039489746
2653 3.310915946960449
2654 3.394667625427246
2655 3.2899012565612793
2656 3.3239147663116455
2657 3.282280206680298
2658 3.3638525009155273
2659 3.306892156600952
2660 3.318659782409668
2661 3.3069562911987305
2662 3.305112600326538
2663 3.3557515144348145
2664 3.4061617851257324
2665 3.2881553173065186
2666 3.2788257598876953
2667 3.3162736892700195
2668 3.3346848487854004
2669 3.3180758953094482
2670 3.2856521606445312
2671 3.359370231628418
2672 3.3336215019226074
2673 3.257227897644043
2674 3.3176279067993164
2675 3.406498908996582
2676 3.3366432189941406
2677 3.3074042797088623
2678 3.3386337757110596
2679 3.2844855785369873
2680 3.309051036834717
2681 3.2965140342712402
2682 3.300382614135742
2683 3.259061813354492
2684 3.3066303730010986
2685 3.3038125038146973
2686 3.416038990020752
2687 3.2840213775634766
2688 3.2968287467956543
2689 3.3503122329711914
2690 3.335803270339966
2691 3.4116992950439453
2692 3.31196928024292
2693 3.368875026702881
2694 3.290029525756836
2695 3.287079095840454
2696 3.405412197113037
2697 3.305877685546875
2698 3.372182607650757
2699 3.3057281970977783
2700 3.3113865852355957
2701 3.3292012214660645
2702 3.397977352142334
2703 3.3337795734405518
2704 3.2623708248138428
2705 3.2873117923736572
2706 3.2954845428466797
2707 3.3111486434936523
2708 3.3109164237976074
2709 3.323551893234253
2710 3.3415491580963135
2711 3.316470146179199
2712 3.2938780784606934
2713 3.2762317657470703
2714 3.363049030303955
2715 3.279076099395752
2716 3.3371002674102783
2717 3.279825210571289
2718 3.319248676300049
2719 3.275438070297241
2720 3.324769973754883
2721 3.2907681465148926
2722 3.395966053009033
2723 3.291466474533081
2724 3.2550172805786133
2725 3.3589019775390625
2726 3.402719497680664
2727 3.3177108764648438
2728 3.3705484867095947
2729 3.3506855964660645
2730 3.362539291381836
2731 3.3563427925109863
2732 3.3560919761657715
2733 3.3606348037719727
2734 3.3623337745666504
2735 3.327394962310791
2736 3.292980432510376
2737 3.3389768600463867
2738 3.3178749084472656
2739 3.361027956008911
2740 3.3287267684936523
2741 3.3169453144073486
2742 3.3524348735809326
2743 3.3527684211730957
2744 3.2827160358428955
2745 3.3297767639160156
2746 3.3106484413146973
2747 3.379317045211792
2748 3.413877248764038
2749 3.35945463180542
2750 3.2469089031219482
2751 3.339430570602417
2752 3.3749403953552246
2753 3.3689591884613037
2754 3.2686119079589844
2755 3.2842116355895996
2756 3.3286290168762207
2757 3.414259910583496
2758 3.340972423553467
2759 3.390122652053833
2760 3.319967746734619
2761 3.3911242485046387
2762 3.3096628189086914
2763 3.330521583557129
2764 3.3056797981262207
2765 3.2978410720825195
2766 3.299083709716797
2767 3.336669683456421
2768 3.3139586448669434
2769 3.3405556678771973
2770 3.3954944610595703
2771 3.2884538173675537
2772 3.3456687927246094
2773 3.384690046310425
2774 3.2879719734191895
2775 3.3437137603759766
2776 3.4151268005371094
2777 3.331613063812256
2778 3.3183064460754395
2779 3.323051929473877
2780 3.3591809272766113
2781 3.356693744659424
2782 3.2876694202423096
2783 3.3437931537628174
2784 3.27992582321167
2785 3.3959012031555176
2786 3.3458290100097656
2787 3.3324522972106934
2788 3.3163154125213623
2789 3.291901111602783
2790 3.3880929946899414
2791 3.377549648284912
2792 3.3523170948028564
2793 3.326679229736328
2794 3.3326778411865234
2795 3.273280620574951
2796 3.318333864212036
2797 3.3241679668426514
2798 3.337696075439453
2799 3.2830488681793213
2800 3.3341197967529297
2801 3.267285108566284
2802 3.3329243659973145
2803 3.292989492416382
2804 3.3313560485839844
2805 3.3014376163482666
2806 3.2906298637390137
2807 3.403447151184082
2808 3.343966484069824
2809 3.3449535369873047
2810 3.355329751968384
2811 3.287864923477173
2812 3.3079655170440674
2813 3.309346914291382
2814 3.33126163482666
2815 3.3099567890167236
2816 3.340996742248535
2817 3.3102948665618896
2818 3.287771701812744
2819 3.326726198196411
2820 3.2716097831726074
2821 3.267887830734253
2822 3.2927188873291016
2823 3.355501174926758
2824 3.3704652786254883
2825 3.3329944610595703
2826 3.3165407180786133
2827 3.3097453117370605
2828 3.2885098457336426
2829 3.291451930999756
2830 3.3582849502563477
2831 3.3690450191497803
2832 3.2850964069366455
2833 3.35982084274292
2834 3.289926290512085
2835 3.335719585418701
2836 3.3111255168914795
2837 3.2674572467803955
2838 3.32144832611084
2839 3.4406204223632812
2840 3.3660221099853516
2841 3.3010025024414062
2842 3.2773284912109375
2843 3.2670159339904785
2844 3.3005738258361816
2845 3.2974605560302734
2846 3.304103374481201
2847 3.2848994731903076
2848 3.3223276138305664
2849 3.2896265983581543
2850 3.3083865642547607
2851 3.3240158557891846
2852 3.2647645473480225
2853 3.2712011337280273
2854 3.2709872722625732
2855 3.2783737182617188
2856 3.344926357269287
2857 3.30006742477417
2858 3.310328960418701
2859 3.357973098754883
2860 3.3372581005096436
2861 3.3327956199645996
2862 3.2556710243225098
2863 3.3160762786865234
2864 3.279945135116577
2865 3.3344621658325195
2866 3.3028512001037598
2867 3.2849740982055664
2868 3.2598249912261963
2869 3.331587791442871
2870 3.2651238441467285
2871 3.3196887969970703
2872 3.274160861968994
2873 3.369699001312256
2874 3.347569704055786
2875 3.351160764694214
2876 3.2741446495056152
2877 3.275218963623047
2878 3.2683658599853516
2879 3.267174005508423
2880 3.3519585132598877
2881 3.3444364070892334
2882 3.428030490875244
2883 3.4293923377990723
2884 3.266209125518799
2885 3.384458541870117
2886 3.301785945892334
2887 3.357295274734497
2888 3.2573623657226562
2889 3.3497233390808105
2890 3.3025224208831787
2891 3.2608208656311035
2892 3.335139274597168
2893 3.3285558223724365
2894 3.326071262359619
2895 3.380390167236328
2896 3.335658073425293
2897 3.3101582527160645
2898 3.3072688579559326
2899 3.345578908920288
2900 3.2704882621765137
2901 3.2933340072631836
2902 3.295668363571167
2903 3.313887596130371
2904 3.2973716259002686
2905 3.3020877838134766
2906 3.302550792694092
2907 3.3325355052948
2908 3.2851295471191406
2909 3.316049814224243
2910 3.2904820442199707
2911 3.2762317657470703
2912 3.2854089736938477
2913 3.3097853660583496
2914 3.3044521808624268
2915 3.3590235710144043
2916 3.2774062156677246
2917 3.2849209308624268
2918 3.3097193241119385
2919 3.314584255218506
2920 3.266385555267334
2921 3.335736036300659
2922 3.2909724712371826
2923 3.2884974479675293
2924 3.2781741619110107
2925 3.335935592651367
2926 3.2831008434295654
2927 3.316582202911377
2928 3.2954282760620117
2929 3.3296196460723877
2930 3.3896524906158447
2931 3.332293748855591
2932 3.396455764770508
2933 3.275318145751953
2934 3.3373732566833496
2935 3.267453193664551
2936 3.4081473350524902
2937 3.293982982635498
2938 3.3844738006591797
2939 3.3627548217773438
2940 3.396831512451172
2941 3.4669737815856934
2942 3.3333375453948975
2943 3.362168788909912
2944 3.386698007583618
2945 3.348236083984375
2946 3.2765188217163086
2947 3.270024299621582
2948 3.2867534160614014
2949 3.345574378967285
2950 3.296870231628418
2951 3.299197196960449
2952 3.2777771949768066
2953 3.3195762634277344
2954 3.3525094985961914
2955 3.376235008239746
2956 3.343799591064453
2957 3.321204900741577
2958 3.2682013511657715
2959 3.3087573051452637
2960 3.315096378326416
2961 3.255983352661133
2962 3.335202693939209
2963 3.405587673187256
2964 3.386064052581787
2965 3.3405046463012695
2966 3.3173654079437256
2967 3.4903135299682617
2968 3.326028347015381
2969 3.276256561279297
2970 3.2831645011901855
2971 3.284182548522949
2972 3.3253989219665527
2973 3.360874652862549
2974 3.31439208984375
2975 3.348989248275757
2976 3.2937192916870117
2977 3.3087735176086426
2978 3.307155132293701
2979 3.327221632003784
2980 3.368821859359741
2981 3.415942430496216
2982 3.3771162033081055
2983 3.3544511795043945
2984 3.3201913833618164
2985 3.2634994983673096
2986 3.291203022003174
2987 3.3425464630126953
2988 3.313055992126465
2989 3.3639984130859375
2990 3.3091092109680176
2991 3.257662296295166
2992 3.3481831550598145
2993 3.279412269592285
2994 3.320955276489258
2995 3.2505850791931152
2996 3.3358373641967773
2997 3.3410990238189697
2998 3.3736608028411865
2999 3.3835136890411377
3000 3.3097987174987793
3001 3.3618581295013428
3002 3.279125213623047
3003 3.3005266189575195
3004 3.3059816360473633
3005 3.2830753326416016
3006 3.36885404586792
3007 3.361233949661255
3008 3.3052444458007812
3009 3.300424098968506
3010 3.320525646209717
3011 3.2789034843444824
3012 3.3275036811828613
3013 3.3000411987304688
3014 3.3005104064941406
3015 3.3222250938415527
3016 3.312288284301758
3017 3.3174285888671875
3018 3.299531936645508
3019 3.3293051719665527
3020 3.3003735542297363
3021 3.3174734115600586
3022 3.4361886978149414
3023 3.33778977394104
3024 3.347165107727051
3025 3.359179973602295
3026 3.3754220008850098
3027 3.3026235103607178
3028 3.341750383377075
3029 3.2979578971862793
3030 3.3766837120056152
3031 3.331881523132324
3032 3.3464694023132324
3033 3.3229594230651855
3034 3.321352481842041
3035 3.364071846008301
3036 3.321835994720459
3037 3.350937604904175
3038 3.2658421993255615
3039 3.3012852668762207
3040 3.2854537963867188
3041 3.3008010387420654
3042 3.301464557647705
3043 3.2928500175476074
3044 3.3327388763427734
3045 3.2761073112487793
3046 3.317190647125244
3047 3.3589768409729004
3048 3.283658027648926
3049 3.321230173110962
3050 3.3103697299957275
3051 3.358365058898926
3052 3.307924270629883
3053 3.300593137741089
3054 3.3367724418640137
3055 3.3911850452423096
3056 3.3253207206726074
3057 3.3160252571105957
3058 3.3269238471984863
3059 3.280447483062744
3060 3.3398804664611816
3061 3.302016258239746
3062 3.349393129348755
3063 3.3048601150512695
3064 3.3859143257141113
3065 3.288203716278076
3066 3.288320302963257
3067 3.3521676063537598
3068 3.3207526206970215
3069 3.289248466491699
3070 3.2535505294799805
3071 3.303252696990967
3072 3.274003505706787
3073 3.3477940559387207
3074 3.2912607192993164
3075 3.2811431884765625
3076 3.368813991546631
3077 3.303845167160034
3078 3.40010404586792
3079 3.3276710510253906
3080 3.312997817993164
3081 3.239063262939453
3082 3.2601966857910156
3083 3.2418594360351562
3084 3.2908592224121094
3085 3.2954540252685547
3086 3.298261880874634
3087 3.4256505966186523
3088 3.289546012878418
3089 3.3055717945098877
3090 3.300668954849243
3091 3.3354592323303223
3092 3.292269229888916
3093 3.337777614593506
3094 3.349088668823242
3095 3.2658305168151855
3096 3.3150084018707275
3097 3.2879104614257812
3098 3.3793587684631348
3099 3.270547389984131
3100 3.2883286476135254
3101 3.323516368865967
3102 3.343125820159912
3103 3.3452744483947754
3104 3.4268312454223633
3105 3.3781607151031494
3106 3.4478557109832764
3107 3.272305965423584
3108 3.4935665130615234
3109 3.2599308490753174
3110 3.2781314849853516
3111 3.3421192169189453
3112 3.284010887145996
3113 3.316845655441284
3114 3.332642078399658
3115 3.2929940223693848
3116 3.321307897567749
3117 3.2854857444763184
3118 3.276644706726074
3119 3.2812752723693848
3120 3.2944869995117188
3121 3.29207706451416
3122 3.331918478012085
3123 3.360879898071289
3124 3.3449223041534424
3125 3.2814459800720215
3126 3.270268201828003
3127 3.256889581680298
3128 3.305640697479248
3129 3.344874858856201
3130 3.3215699195861816
3131 3.305262565612793
3132 3.3725929260253906
3133 3.327223777770996
3134 3.265634298324585
3135 3.3088674545288086
3136 3.27327299118042
3137 3.2837185859680176
3138 3.3019747734069824
3139 3.3544774055480957
3140 3.32578444480896
3141 3.31109619140625
3142 3.3372840881347656
3143 3.3293819427490234
3144 3.2551779747009277
3145 3.315110206604004
3146 3.399153709411621
3147 3.2482080459594727
3148 3.275322914123535
3149 3.3129868507385254
3150 3.295687198638916
3151 3.3494162559509277
3152 3.3189144134521484
3153 3.2788243293762207
3154 3.3104801177978516
3155 3.3671278953552246
3156 3.3518121242523193
3157 3.3003034591674805
3158 3.3865089416503906
3159 3.388338565826416
3160 3.342872142791748
3161 3.3574986457824707
3162 3.3023974895477295
3163 3.3093862533569336
3164 3.3797314167022705
3165 3.300020456314087
3166 3.254091739654541
3167 3.3067338466644287
3168 3.2944085597991943
3169 3.302244186401367
3170 3.3289952278137207
3171 3.2551145553588867
3172 3.2692456245422363
3173 3.281949043273926
3174 3.3611016273498535
3175 3.2928638458251953
3176 3.3497445583343506
3177 3.331220865249634
3178 3.257359504699707
3179 3.29829740524292
3180 3.3840436935424805
3181 3.3641109466552734
3182 3.3101000785827637
3183 3.352018356323242
3184 3.352705717086792
3185 3.2660696506500244
3186 3.295961856842041
3187 3.346649169921875
3188 3.2965340614318848
3189 3.335742712020874
3190 3.364346504211426
3191 3.3465609550476074
3192 3.2607905864715576
3193 3.3169116973876953
3194 3.264173746109009
3195 3.3257718086242676
3196 3.341033935546875
3197 3.3480615615844727
3198 3.3636891841888428
3199 3.2784476280212402
3200 3.341986656188965
3201 3.351078748703003
3202 3.2982559204101562
3203 3.2652111053466797
3204 3.3139004707336426
3205 3.321051597595215
3206 3.2946834564208984
3207 3.3584752082824707
3208 3.2964394092559814
3209 3.323239803314209
3210 3.3546805381774902
3211 3.3048253059387207
3212 3.30707049369812
3213 3.3558878898620605
3214 3.326650857925415
3215 3.3092947006225586
3216 3.3150179386138916
3217 3.2959020137786865
3218 3.3190507888793945
3219 3.243239641189575
3220 3.332306146621704
3221 3.257913589477539
3222 3.3736324310302734
3223 3.354665756225586
3224 3.299309730529785
3225 3.269871234893799
3226 3.349060297012329
3227 3.314572334289551
3228 3.375145435333252
3229 3.297569513320923
3230 3.2900023460388184
3231 3.3479080200195312
3232 3.291564464569092
3233 3.3417680263519287
3234 3.3007137775421143
3235 3.3696208000183105
3236 3.2919092178344727
3237 3.3517398834228516
3238 3.3498730659484863
3239 3.333972930908203
3240 3.365298271179199
3241 3.319389820098877
3242 3.2714054584503174
3243 3.3076705932617188
3244 3.2664613723754883
3245 3.311055898666382
3246 3.303053140640259
3247 3.2755212783813477
3248 3.4240479469299316
3249 3.296359062194824
3250 3.3390374183654785
3251 3.287116527557373
3252 3.330033779144287
3253 3.292356491088867
3254 3.298457384109497
3255 3.2873778343200684
3256 3.288203001022339
3257 3.309809684753418
3258 3.3538331985473633
3259 3.3352229595184326
3260 3.26676082611084
3261 3.2985281944274902
3262 3.283108949661255
3263 3.235433578491211
3264 3.302494525909424
3265 3.337127447128296
3266 3.263979911804199
3267 3.255030632019043
3268 3.3048014640808105
3269 3.2786965370178223
3270 3.3198013305664062
3271 3.3776426315307617
3272 3.2643661499023438
3273 3.320072650909424
3274 3.3315508365631104
3275 3.314321279525757
3276 3.316800355911255
3277 3.297147274017334
3278 3.381209373474121
3279 3.3582427501678467
3280 3.3697192668914795
3281 3.274506092071533
3282 3.3484771251678467
3283 3.255204677581787
3284 3.3285818099975586
3285 3.256852149963379
3286 3.3046369552612305
3287 3.3921451568603516
3288 3.3072688579559326
3289 3.2733867168426514
3290 3.304980754852295
3291 3.391420364379883
3292 3.277864933013916
3293 3.3176515102386475
3294 3.2935330867767334
3295 3.318085193634033
3296 3.34832763671875
3297 3.47049880027771
3298 3.2930827140808105
3299 3.310237169265747
3300 3.327808380126953
3301 3.267096519470215
3302 3.3142380714416504
3303 3.2891340255737305
3304 3.393235445022583
3305 3.3445944786071777
3306 3.4005355834960938
3307 3.299750566482544
3308 3.320474863052368
3309 3.3413569927215576
3310 3.335273027420044
3311 3.281393527984619
3312 3.271146535873413
3313 3.320535182952881
3314 3.3006370067596436
3315 3.358938694000244
3316 3.2972559928894043
3317 3.295222043991089
3318 3.2898855209350586
3319 3.294954776763916
3320 3.3516972064971924
3321 3.312926769256592
3322 3.3028268814086914
3323 3.28031063079834
3324 3.267925977706909
3325 3.273073196411133
3326 3.2523932456970215
3327 3.2921626567840576
3328 3.334378242492676
3329 3.291844606399536
3330 3.3336551189422607
3331 3.3126230239868164
3332 3.296422243118286
3333 3.249393939971924
3334 3.303896427154541
3335 3.2787857055664062
3336 3.2695579528808594
3337 3.3097453117370605
3338 3.3220977783203125
3339 3.3173828125
3340 3.3695449829101562
3341 3.2650628089904785
3342 3.2482426166534424
3343 3.2846813201904297
3344 3.265298366546631
3345 3.2926764488220215
3346 3.2583794593811035
3347 3.3580703735351562
3348 3.2416036128997803
3349 3.318955898284912
3350 3.276723861694336
3351 3.36570405960083
3352 3.267491579055786
3353 3.298638343811035
3354 3.2491917610168457
3355 3.270582675933838
3356 3.2912817001342773
3357 3.3820834159851074
3358 3.340752124786377
3359 3.287386417388916
3360 3.3251681327819824
3361 3.3331446647644043
3362 3.34201717376709
3363 3.276559829711914
3364 3.3012771606445312
3365 3.376962900161743
3366 3.320071220397949
3367 3.285284996032715
3368 3.303938627243042
3369 3.288681745529175
3370 3.2887816429138184
3371 3.3049638271331787
3372 3.3096792697906494
3373 3.3173787593841553
3374 3.295654535293579
3375 3.266822338104248
3376 3.345972776412964
3377 3.342715263366699
3378 3.329014301300049
3379 3.2490782737731934
3380 3.3030691146850586
3381 3.283273696899414
3382 3.268794059753418
3383 3.3146677017211914
3384 3.3192138671875
3385 3.29673433303833
3386 3.304948329925537
3387 3.2516369819641113
3388 3.3083271980285645
3389 3.3555877208709717
3390 3.2808942794799805
3391 3.336231231689453
3392 3.389713764190674
3393 3.2928786277770996
3394 3.315760612487793
3395 3.3179092407226562
3396 3.332289218902588
3397 3.298642873764038
3398 3.2748894691467285
3399 3.290480375289917
3400 3.329465866088867
3401 3.2828266620635986
3402 3.312285900115967
3403 3.3519604206085205
3404 3.291738510131836
3405 3.3712525367736816
3406 3.319105625152588
3407 3.3658318519592285
3408 3.3571133613586426
3409 3.290989398956299
3410 3.2828540802001953
3411 3.32538104057312
3412 3.3048620223999023
3413 3.2781291007995605
3414 3.323584794998169
3415 3.262861490249634
3416 3.267622470855713
3417 3.2555949687957764
3418 3.434691905975342
3419 3.327571392059326
3420 3.3319907188415527
3421 3.3340697288513184
3422 3.2924468517303467
3423 3.3342106342315674
3424 3.314209461212158
3425 3.366382598876953
3426 3.242961883544922
3427 3.2852718830108643
3428 3.2938122749328613
3429 3.2821297645568848
3430 3.2664051055908203
3431 3.3177688121795654
3432 3.356106996536255
3433 3.2937676906585693
3434 3.3002877235412598
3435 3.31057071685791
3436 3.3254590034484863
3437 3.360090732574463
3438 3.2785756587982178
3439 3.2647273540496826
3440 3.269477367401123
3441 3.239893913269043
3442 3.3547844886779785
3443 3.2626419067382812
3444 3.2981338500976562
3445 3.2696588039398193
3446 3.3535799980163574
3447 3.276273727416992
3448 3.2585582733154297
3449 3.288977861404419
3450 3.342771291732788
3451 3.265176773071289
3452 3.3227288722991943
3453 3.324213981628418
3454 3.329397678375244
3455 3.2796032428741455
3456 3.317152500152588
3457 3.377779245376587
3458 3.283134698867798
3459 3.3304526805877686
3460 3.377243995666504
3461 3.2661075592041016
3462 3.310009002685547
3463 3.301435947418213
3464 3.3313820362091064
3465 3.297586441040039
3466 3.3343825340270996
3467 3.268838882446289
3468 3.311305046081543
3469 3.321027994155884
3470 3.468153238296509
3471 3.2448902130126953
3472 3.312973737716675
3473 3.317477226257324
3474 3.264780044555664
3475 3.3665170669555664
3476 3.2699193954467773
3477 3.279038667678833
3478 3.269869804382324
3479 3.293750524520874
3480 3.346543788909912
3481 3.3530783653259277
3482 3.290280818939209
3483 3.281714916229248
3484 3.245344400405884
3485 3.2833385467529297
3486 3.2568540573120117
3487 3.2553372383117676
3488 3.29099178314209
3489 3.2914223670959473
3490 3.243318557739258
3491 3.245159387588501
3492 3.2984118461608887
3493 3.2918269634246826
3494 3.3154618740081787
3495 3.2901740074157715
3496 3.277071475982666
3497 3.330164909362793
3498 3.3212368488311768
3499 3.283916473388672
3500 3.2647528648376465
3501 3.3011648654937744
3502 3.338019371032715
3503 3.333974838256836
3504 3.282198905944824
3505 3.2743473052978516
3506 3.278958797454834
3507 3.2782788276672363
3508 3.3087196350097656
3509 3.2408361434936523
3510 3.349435567855835
3511 3.250704050064087
3512 3.3078322410583496
3513 3.3531453609466553
3514 3.3509457111358643
3515 3.2974464893341064
3516 3.267350196838379
3517 3.2632460594177246
3518 3.2622406482696533
3519 3.3740060329437256
3520 3.2629308700561523
3521 3.274228096008301
3522 3.3249104022979736
3523 3.2731549739837646
3524 3.275501251220703
3525 3.2778921127319336
3526 3.251089334487915
3527 3.287623882293701
3528 3.2719554901123047
3529 3.2846765518188477
3530 3.308962345123291
3531 3.309689521789551
3532 3.2973575592041016
3533 3.2817542552948
3534 3.332085132598877
3535 3.2615458965301514
3536 3.276160478591919
3537 3.295606851577759
3538 3.2655396461486816
3539 3.3151044845581055
3540 3.265291690826416
3541 3.257227897644043
3542 3.3083221912384033
3543 3.3164169788360596
3544 3.320117473602295
3545 3.2485318183898926
3546 3.2683935165405273
3547 3.2752532958984375
3548 3.2477669715881348
3549 3.2707409858703613
3550 3.256260395050049
3551 3.302009105682373
3552 3.271526336669922
3553 3.260469913482666
3554 3.301671028137207
3555 3.2916035652160645
3556 3.285661220550537
3557 3.3052875995635986
3558 3.260378122329712
3559 3.338059902191162
3560 3.2608327865600586
3561 3.2980003356933594
3562 3.256405830383301
3563 3.3599278926849365
3564 3.3559951782226562
3565 3.3107919692993164
3566 3.2999563217163086
3567 3.2941648960113525
3568 3.283578634262085
3569 3.315321207046509
3570 3.2810091972351074
3571 3.290290117263794
3572 3.315652370452881
3573 3.2960472106933594
3574 3.312664031982422
3575 3.2783966064453125
3576 3.268941879272461
3577 3.341114044189453
3578 3.328686475753784
3579 3.374241828918457
3580 3.3392014503479004
3581 3.2787647247314453
3582 3.287112236022949
3583 3.2789177894592285
3584 3.29587984085083
3585 3.3170700073242188
3586 3.281978130340576
3587 3.2994818687438965
3588 3.426240921020508
3589 3.295895576477051
3590 3.2642815113067627
3591 3.3847146034240723
3592 3.278615951538086
3593 3.331282138824463
3594 3.2617568969726562
3595 3.273221969604492
3596 3.24786114692688
3597 3.306623935699463
3598 3.310053825378418
3599 3.3724989891052246
3600 3.27447509765625
3601 3.316436529159546
3602 3.330052137374878
3603 3.2810511589050293
3604 3.304628849029541
3605 3.3116140365600586
3606 3.3367629051208496
3607 3.239943265914917
3608 3.310202121734619
3609 3.2826590538024902
3610 3.299488067626953
3611 3.2648138999938965
3612 3.3056223392486572
3613 3.3000223636627197
3614 3.2932584285736084
3615 3.2639880180358887
3616 3.3515772819519043
3617 3.2557640075683594
3618 3.3113293647766113
3619 3.274099349975586
3620 3.2690207958221436
3621 3.272298812866211
3622 3.330559253692627
3623 3.2822203636169434
3624 3.290703058242798
3625 3.2964398860931396
3626 3.276426315307617
3627 3.248037815093994
3628 3.3129968643188477
3629 3.310502052307129
3630 3.343719244003296
3631 3.2884228229522705
3632 3.293363094329834
3633 3.243985176086426
3634 3.351295232772827
3635 3.3708014488220215
3636 3.303374767303467
3637 3.328383445739746
3638 3.3085341453552246
3639 3.3253660202026367
3640 3.3333210945129395
3641 3.302122116088867
3642 3.2663984298706055
3643 3.2867729663848877
3644 3.2975692749023438
3645 3.2791948318481445
3646 3.266390323638916
3647 3.273996353149414
3648 3.2672133445739746
3649 3.254802703857422
3650 3.3044848442077637
3651 3.2955591678619385
3652 3.26717472076416
3653 3.324110984802246
3654 3.3102288246154785
3655 3.3235902786254883
3656 3.3649020195007324
3657 3.2574462890625
3658 3.291006565093994
3659 3.258373260498047
3660 3.3595805168151855
3661 3.3262362480163574
3662 3.3578383922576904
3663 3.297072172164917
3664 3.3118691444396973
3665 3.312469482421875
3666 3.3491196632385254
3667 3.2946858406066895
3668 3.2570042610168457
3669 3.3324294090270996
3670 3.2725319862365723
3671 3.2953083515167236
3672 3.305581569671631
3673 3.3095788955688477
3674 3.2779366970062256
3675 3.267507553100586
3676 3.2805016040802
3677 3.3186612129211426
3678 3.3076322078704834
3679 3.3787732124328613
3680 3.278350353240967
3681 3.31874418258667
3682 3.315554141998291
3683 3.315485954284668
3684 3.253173351287842
3685 3.2825937271118164
3686 3.2673091888427734
3687 3.29205060005188
3688 3.3263721466064453
3689 3.2844114303588867
3690 3.3590035438537598
3691 3.296309471130371
3692 3.3731281757354736
3693 3.27377986907959
3694 3.2695889472961426
3695 3.2518529891967773
3696 3.3213722705841064
3697 3.3112258911132812
3698 3.2737786769866943
3699 3.2398834228515625
3700 3.3273067474365234
3701 3.2881834506988525
3702 3.326664686203003
3703 3.3179101943969727
3704 3.301164388656616
3705 3.227525234222412
3706 3.2395687103271484
3707 3.3027777671813965
3708 3.2896578311920166
3709 3.3181681632995605
3710 3.337006092071533
3711 3.3015995025634766
3712 3.3061296939849854
3713 3.3720500469207764
3714 3.259139060974121
3715 3.29966139793396
3716 3.3299689292907715
3717 3.2556376457214355
3718 3.2519912719726562
3719 3.2831132411956787
3720 3.269209861755371
3721 3.3503198623657227
3722 3.2788877487182617
3723 3.2846412658691406
3724 3.248420000076294
3725 3.355125904083252
3726 3.277958869934082
3727 3.2640342712402344
3728 3.290271282196045
3729 3.26313853263855
3730 3.2725536823272705
3731 3.3200488090515137
3732 3.2914810180664062
3733 3.309335470199585
3734 3.3087778091430664
3735 3.2745730876922607
3736 3.2656798362731934
3737 3.2510499954223633
3738 3.2819466590881348
3739 3.3306429386138916
3740 3.3096261024475098
3741 3.2903552055358887
3742 3.2867021560668945
3743 3.2580039501190186
3744 3.2663936614990234
3745 3.2825894355773926
3746 3.230525255203247
3747 3.2849621772766113
3748 3.3006279468536377
3749 3.252260446548462
3750 3.2749557495117188
3751 3.291308879852295
3752 3.281569480895996
3753 3.2493209838867188
3754 3.244778633117676
3755 3.280073642730713
3756 3.2367262840270996
3757 3.3376948833465576
3758 3.3033812046051025
3759 3.268177032470703
3760 3.2681288719177246
3761 3.265106439590454
3762 3.293315887451172
3763 3.2956318855285645
3764 3.2371022701263428
3765 3.311469554901123
3766 3.245398998260498
3767 3.2550928592681885
3768 3.291792392730713
3769 3.328828811645508
3770 3.2951135635375977
3771 3.292954444885254
3772 3.2809946537017822
3773 3.255542755126953
3774 3.2622859477996826
3775 3.242295265197754
3776 3.262610912322998
3777 3.269287586212158
3778 3.395191192626953
3779 3.2879037857055664
3780 3.289071559906006
3781 3.311272144317627
3782 3.2954986095428467
3783 3.2795817852020264
3784 3.3429813385009766
3785 3.32832407951355
3786 3.2883925437927246
3787 3.3625242710113525
3788 3.270771026611328
3789 3.4270520210266113
3790 3.2633249759674072
3791 3.2823281288146973
3792 3.2583792209625244
3793 3.289581298828125
3794 3.252039909362793
3795 3.2822742462158203
3796 3.3265514373779297
3797 3.2872705459594727
3798 3.360050678253174
3799 3.3630990982055664
3800 3.284010410308838
3801 3.28292179107666
3802 3.3337173461914062
3803 3.345701217651367
3804 3.275468349456787
3805 3.3081226348876953
3806 3.275599479675293
3807 3.269747495651245
3808 3.331026554107666
3809 3.277287721633911
3810 3.341503620147705
3811 3.2806291580200195
3812 3.3105173110961914
3813 3.3117294311523438
3814 3.2943148612976074
3815 3.335690975189209
3816 3.298748254776001
3817 3.2938055992126465
3818 3.285709857940674
3819 3.2460832595825195
3820 3.2961342334747314
3821 3.301088571548462
3822 3.2963666915893555
3823 3.2660183906555176
3824 3.3204433917999268
3825 3.311471939086914
3826 3.2881741523742676
3827 3.346473217010498
3828 3.28952693939209
3829 3.2931787967681885
3830 3.2649776935577393
3831 3.386442184448242
3832 3.252683401107788
3833 3.3486361503601074
3834 3.3363142013549805
3835 3.344522476196289
3836 3.266758918762207
3837 3.300650119781494
3838 3.2737603187561035
3839 3.2774269580841064
3840 3.3168931007385254
3841 3.3462953567504883
3842 3.3281664848327637
3843 3.3251280784606934
3844 3.2582058906555176
3845 3.3030853271484375
3846 3.2785065174102783
3847 3.323734760284424
3848 3.2913529872894287
3849 3.378749370574951
3850 3.2569808959960938
3851 3.327893018722534
3852 3.3081140518188477
3853 3.4012067317962646
3854 3.283566474914551
3855 3.2642669677734375
3856 3.273125648498535
3857 3.371901035308838
3858 3.2885794639587402
3859 3.3480961322784424
3860 3.3407678604125977
3861 3.2988333702087402
3862 3.2875795364379883
3863 3.289886713027954
3864 3.30438232421875
3865 3.2780256271362305
3866 3.2935631275177
3867 3.2409868240356445
3868 3.240290641784668
3869 3.2515177726745605
3870 3.2624316215515137
3871 3.257110118865967
3872 3.265403985977173
3873 3.2640256881713867
3874 3.267012119293213
3875 3.295194625854492
3876 3.2419257164001465
3877 3.3091347217559814
3878 3.288444995880127
3879 3.3509292602539062
3880 3.292463779449463
3881 3.286278247833252
3882 3.3148019313812256
3883 3.282536745071411
3884 3.3050100803375244
3885 3.265455722808838
3886 3.2480554580688477
3887 3.259582996368408
3888 3.2789766788482666
3889 3.2952399253845215
3890 3.230074882507324
3891 3.2773451805114746
3892 3.2973570823669434
3893 3.292839765548706
3894 3.307554244995117
3895 3.306575298309326
3896 3.2808151245117188
3897 3.2797186374664307
3898 3.3235433101654053
3899 3.2578067779541016
3900 3.2612249851226807
3901 3.2699570655822754
3902 3.2538602352142334
3903 3.2809267044067383
3904 3.2538962364196777
3905 3.2935237884521484
3906 3.293557643890381
3907 3.269894599914551
3908 3.2714149951934814
3909 3.2923388481140137
3910 3.257129192352295
3911 3.28581166267395
3912 3.2280049324035645
3913 3.2966346740722656
3914 3.257638454437256
3915 3.2440645694732666
3916 3.2769956588745117
3917 3.284730911254883
3918 3.2479782104492188
3919 3.234593391418457
3920 3.2571518421173096
3921 3.266724109649658
3922 3.3164987564086914
3923 3.2986466884613037
3924 3.279458522796631
3925 3.272735118865967
3926 3.3220458030700684
3927 3.2556588649749756
3928 3.2369632720947266
3929 3.2848501205444336
3930 3.3250715732574463
3931 3.2566986083984375
3932 3.2595860958099365
3933 3.2991480827331543
3934 3.3122406005859375
3935 3.310612201690674
3936 3.309668779373169
3937 3.280118465423584
3938 3.2633097171783447
3939 3.3247475624084473
3940 3.284726142883301
3941 3.2513022422790527
3942 3.270629405975342
3943 3.27738618850708
3944 3.4118776321411133
3945 3.285371780395508
3946 3.303589344024658
3947 3.308053493499756
3948 3.3073596954345703
3949 3.320037841796875
3950 3.2524290084838867
3951 3.2563908100128174
3952 3.301298141479492
3953 3.2928524017333984
3954 3.2952396869659424
3955 3.280306100845337
3956 3.2813076972961426
3957 3.2706809043884277
3958 3.31327223777771
3959 3.281707286834717
3960 3.342099189758301
3961 3.2777748107910156
3962 3.254688262939453
3963 3.2926316261291504
3964 3.3101813793182373
3965 3.3016202449798584
3966 3.2822132110595703
3967 3.3039438724517822
3968 3.2948925495147705
3969 3.2888877391815186
3970 3.30046010017395
3971 3.3039872646331787
3972 3.2713677883148193
3973 3.303431510925293
3974 3.2705397605895996
3975 3.367344379425049
3976 3.254286289215088
3977 3.326246976852417
3978 3.2504730224609375
3979 3.248110055923462
3980 3.3351807594299316
3981 3.34043025970459
3982 3.284486770629883
3983 3.2815585136413574
3984 3.3032188415527344
3985 3.261303424835205
3986 3.2849669456481934
3987 3.3307671546936035
3988 3.285562038421631
3989 3.2951793670654297
3990 3.244582176208496
3991 3.326284170150757
3992 3.3111653327941895
3993 3.314493179321289
3994 3.3029260635375977
3995 3.3483200073242188
3996 3.2699499130249023
3997 3.3109352588653564
3998 3.2774109840393066
3999 3.291550636291504
4000 3.3181769847869873
4001 3.411032199859619
4002 3.282212018966675
4003 3.232584238052368
4004 3.3192873001098633
4005 3.3179879188537598
4006 3.263256549835205
4007 3.317984104156494
4008 3.3015270233154297
4009 3.26489520072937
4010 3.3239946365356445
4011 3.275941848754883
4012 3.293269157409668
4013 3.2673001289367676
4014 3.304360866546631
4015 3.356517791748047
4016 3.2861337661743164
4017 3.3035717010498047
4018 3.2775371074676514
4019 3.2625083923339844
4020 3.2653684616088867
4021 3.299492359161377
4022 3.3188624382019043
4023 3.2625744342803955
4024 3.2565646171569824
4025 3.2622017860412598
4026 3.330031633377075
4027 3.301722764968872
4028 3.3109405040740967
4029 3.28194260597229
4030 3.3140361309051514
4031 3.3533568382263184
4032 3.24467134475708
4033 3.313197135925293
4034 3.3205814361572266
4035 3.250319480895996
4036 3.240537643432617
4037 3.2597243785858154
4038 3.315563440322876
4039 3.245461940765381
4040 3.261169195175171
4041 3.2987875938415527
4042 3.321751832962036
4043 3.2717342376708984
4044 3.254304885864258
4045 3.2677979469299316
4046 3.3013172149658203
4047 3.3713109493255615
4048 3.2536873817443848
4049 3.2912182807922363
4050 3.280977249145508
4051 3.2717299461364746
4052 3.2873618602752686
4053 3.2825074195861816
4054 3.3421247005462646
4055 3.304482936859131
4056 3.307791233062744
4057 3.287266254425049
4058 3.242133617401123
4059 3.2935118675231934
4060 3.269705295562744
4061 3.2810754776000977
4062 3.304260015487671
4063 3.3419971466064453
4064 3.2431650161743164
4065 3.265347480773926
4066 3.250397205352783
4067 3.3015658855438232
4068 3.301882743835449
4069 3.266639471054077
4070 3.3043975830078125
4071 3.255397319793701
4072 3.258460521697998
4073 3.2570412158966064
4074 3.2621846199035645
4075 3.240128993988037
4076 3.2506091594696045
4077 3.3434574604034424
4078 3.267498016357422
4079 3.2512354850769043
4080 3.2781453132629395
4081 3.269975185394287
4082 3.3254716396331787
4083 3.3051390647888184
4084 3.2919983863830566
4085 3.2366771697998047
4086 3.2903964519500732
4087 3.317704439163208
4088 3.256401538848877
4089 3.245553493499756
4090 3.283318281173706
4091 3.305832624435425
4092 3.325529098510742
4093 3.2432756423950195
4094 3.2994346618652344
4095 3.2508137226104736
4096 3.284177780151367
4097 3.2813823223114014
4098 3.3190484046936035
4099 3.2695891857147217
4100 3.3050756454467773
4101 3.310715675354004
4102 3.261909008026123
4103 3.3202402591705322
4104 3.261880397796631
4105 3.3093032836914062
4106 3.2566921710968018
4107 3.2671797275543213
4108 3.283294200897217
4109 3.26405930519104
4110 3.2545971870422363
4111 3.265734910964966
4112 3.2715330123901367
4113 3.268819808959961
4114 3.4294333457946777
4115 3.4077060222625732
4116 3.3077921867370605
4117 3.257350444793701
4118 3.2311742305755615
4119 3.263239860534668
4120 3.2963461875915527
4121 3.302077293395996
4122 3.336181640625
4123 3.2717511653900146
4124 3.2897329330444336
4125 3.2723426818847656
4126 3.2958126068115234
4127 3.327791690826416
4128 3.289033889770508
4129 3.300821542739868
4130 3.2663073539733887
4131 3.2846951484680176
4132 3.302520275115967
4133 3.2287168502807617
4134 3.25840425491333
4135 3.2789833545684814
4136 3.3123621940612793
4137 3.270432710647583
4138 3.2843103408813477
4139 3.33341383934021
4140 3.285100221633911
4141 3.2653322219848633
4142 3.244328498840332
4143 3.270033597946167
4144 3.306598663330078
4145 3.254610776901245
4146 3.2433507442474365
4147 3.327895164489746
4148 3.3250503540039062
4149 3.2619481086730957
4150 3.271419048309326
4151 3.316082000732422
4152 3.2826099395751953
4153 3.2818048000335693
4154 3.285179853439331
4155 3.337486743927002
4156 3.2414581775665283
4157 3.243255853652954
4158 3.2480897903442383
4159 3.2445883750915527
4160 3.2872660160064697
4161 3.3158011436462402
4162 3.369112968444824
4163 3.2384281158447266
4164 3.250290870666504
4165 3.2513043880462646
4166 3.267289400100708
4167 3.2788710594177246
4168 3.343700408935547
4169 3.2926511764526367
4170 3.260007619857788
4171 3.28544282913208
4172 3.2950973510742188
4173 3.2908122539520264
4174 3.282754421234131
4175 3.26693058013916
4176 3.42067813873291
4177 3.2407493591308594
4178 3.275784730911255
4179 3.28576922416687
4180 3.2870676517486572
4181 3.2806639671325684
4182 3.259803295135498
4183 3.2369279861450195
4184 3.243377685546875
4185 3.308626174926758
4186 3.245216131210327
4187 3.269512176513672
4188 3.240704298019409
4189 3.259761333465576
4190 3.299961566925049
4191 3.244908571243286
4192 3.2861595153808594
4193 3.2691762447357178
4194 3.242011308670044
4195 3.2542362213134766
4196 3.2744174003601074
4197 3.274198293685913
4198 3.268017053604126
4199 3.278841972351074
4200 3.278066635131836
4201 3.2976808547973633
4202 3.256314754486084
4203 3.253526210784912
4204 3.2722418308258057
4205 3.2565693855285645
4206 3.362359046936035
4207 3.303427219390869
4208 3.321864128112793
4209 3.2911629676818848
4210 3.260145425796509
4211 3.2883174419403076
4212 3.258330821990967
4213 3.2598865032196045
4214 3.2548704147338867
4215 3.2948203086853027
4216 3.28794264793396
4217 3.2929863929748535
4218 3.2662529945373535
4219 3.2963650226593018
4220 3.2749485969543457
4221 3.2470266819000244
4222 3.2584049701690674
4223 3.318577766418457
4224 3.2586536407470703
4225 3.3677585124969482
4226 3.261679172515869
4227 3.306180953979492
4228 3.2520954608917236
4229 3.3114919662475586
4230 3.320552349090576
4231 3.2503888607025146
4232 3.2463502883911133
4233 3.3257389068603516
4234 3.2447643280029297
4235 3.271109104156494
4236 3.2932329177856445
4237 3.2781479358673096
4238 3.259694814682007
4239 3.2549309730529785
4240 3.280594825744629
4241 3.333771228790283
4242 3.240236759185791
4243 3.242034673690796
4244 3.290584087371826
4245 3.2816028594970703
4246 3.3070359230041504
4247 3.268256187438965
4248 3.2381591796875
4249 3.2966556549072266
4250 3.2557315826416016
4251 3.3676695823669434
4252 3.308138132095337
4253 3.296395778656006
4254 3.236968994140625
4255 3.301213502883911
4256 3.311337471008301
4257 3.2366161346435547
4258 3.255610942840576
4259 3.2713584899902344
4260 3.260092258453369
4261 3.2675366401672363
4262 3.2542223930358887
4263 3.270847797393799
4264 3.2709851264953613
4265 3.2857089042663574
4266 3.236018419265747
4267 3.2370362281799316
4268 3.348653554916382
4269 3.2409863471984863
4270 3.2683911323547363
4271 3.261103630065918
4272 3.2833738327026367
4273 3.235574722290039
4274 3.2928268909454346
4275 3.342209815979004
4276 3.269655466079712
4277 3.2209458351135254
4278 3.2788493633270264
4279 3.2805423736572266
4280 3.300443410873413
4281 3.2817296981811523
4282 3.250030517578125
4283 3.271717071533203
4284 3.264474868774414
4285 3.26444149017334
4286 3.2781453132629395
4287 3.2479634284973145
4288 3.2298898696899414
4289 3.2654013633728027
4290 3.263711929321289
4291 3.25077748298645
4292 3.245152235031128
4293 3.311391830444336
4294 3.2879281044006348
4295 3.3139333724975586
4296 3.2450568675994873
4297 3.278402090072632
4298 3.2746315002441406
4299 3.2254867553710938
4300 3.227177143096924
4301 3.2477712631225586
4302 3.2347331047058105
4303 3.234180450439453
4304 3.2369494438171387
4305 3.2620527744293213
4306 3.2690627574920654
4307 3.242556571960449
4308 3.270916223526001
4309 3.2732725143432617
4310 3.276163339614868
4311 3.2655887603759766
4312 3.27980375289917
4313 3.265024185180664
4314 3.2510933876037598
4315 3.276742935180664
4316 3.2423031330108643
4317 3.279057264328003
4318 3.280689001083374
4319 3.229609727859497
4320 3.2821197509765625
4321 3.2695364952087402
4322 3.3161673545837402
4323 3.2625370025634766
4324 3.2511026859283447
4325 3.263608932495117
4326 3.253391981124878
4327 3.2252840995788574
4328 3.277927875518799
4329 3.267090320587158
4330 3.248891830444336
4331 3.2602810859680176
4332 3.255704402923584
4333 3.280543804168701
4334 3.2620396614074707
4335 3.276090621948242
4336 3.2346789836883545
4337 3.235729932785034
4338 3.312065839767456
4339 3.2587480545043945
4340 3.2919321060180664
4341 3.2434160709381104
4342 3.3346519470214844
4343 3.2522921562194824
4344 3.275686740875244
4345 3.2240676879882812
4346 3.2949507236480713
4347 3.2750377655029297
4348 3.2443387508392334
4349 3.2489049434661865
4350 3.2868669033050537
4351 3.2579102516174316
4352 3.2761662006378174
4353 3.2551960945129395
4354 3.2363181114196777
4355 3.246170997619629
4356 3.256026268005371
4357 3.3105063438415527
4358 3.307784080505371
4359 3.2559053897857666
4360 3.341165065765381
4361 3.309333086013794
4362 3.2285420894622803
4363 3.2996487617492676
4364 3.2629685401916504
4365 3.297111988067627
4366 3.25614595413208
4367 3.273519277572632
4368 3.271714687347412
4369 3.2712507247924805
4370 3.2489542961120605
4371 3.291916847229004
4372 3.318167209625244
4373 3.2550392150878906
4374 3.2196810245513916
4375 3.2821803092956543
4376 3.2439095973968506
4377 3.2890381813049316
4378 3.2902672290802
4379 3.247790575027466
4380 3.265993118286133
4381 3.2709851264953613
4382 3.3013734817504883
4383 3.278578281402588
4384 3.2754697799682617
4385 3.2802531719207764
4386 3.27773380279541
4387 3.282315969467163
4388 3.2590906620025635
4389 3.3180155754089355
4390 3.2753944396972656
4391 3.30545711517334
4392 3.2408018112182617
4393 3.263657569885254
4394 3.239689350128174
4395 3.2367217540740967
4396 3.261800765991211
4397 3.260195255279541
4398 3.2634177207946777
4399 3.2619857788085938
4400 3.267662525177002
4401 3.2340149879455566
4402 3.2655482292175293
4403 3.258568286895752
4404 3.343498468399048
4405 3.31411075592041
4406 3.2514281272888184
4407 3.2719621658325195
4408 3.2483015060424805
4409 3.290250778198242
4410 3.2456226348876953
4411 3.2446441650390625
4412 3.389441728591919
4413 3.2811295986175537
4414 3.251953363418579
4415 3.2712159156799316
4416 3.342715263366699
4417 3.292287588119507
4418 3.2526302337646484
4419 3.2430672645568848
4420 3.2694339752197266
4421 3.2297756671905518
4422 3.2807393074035645
4423 3.2643043994903564
4424 3.2874510288238525
4425 3.254627227783203
4426 3.2481045722961426
4427 3.261629343032837
4428 3.2901368141174316
4429 3.3552603721618652
4430 3.2999048233032227
4431 3.258732318878174
4432 3.261362075805664
4433 3.276813268661499
4434 3.2629499435424805
4435 3.235266923904419
4436 3.2701406478881836
4437 3.330857276916504
4438 3.2632105350494385
4439 3.255903720855713
4440 3.245396137237549
4441 3.3258657455444336
4442 3.2925238609313965
4443 3.301659107208252
4444 3.279296398162842
4445 3.2574572563171387
4446 3.279175281524658
4447 3.2570619583129883
4448 3.294257640838623
4449 3.238410711288452
4450 3.2643086910247803
4451 3.2883410453796387
4452 3.269219160079956
4453 3.235898733139038
4454 3.2524046897888184
4455 3.2829294204711914
4456 3.25934100151062
4457 3.2457990646362305
4458 3.2628657817840576
4459 3.256232500076294
4460 3.2440247535705566
4461 3.2486281394958496
4462 3.3684139251708984
4463 3.2343215942382812
4464 3.2309677600860596
4465 3.2394959926605225
4466 3.3612842559814453
4467 3.23078989982605
4468 3.268991470336914
4469 3.243666410446167
4470 3.259737014770508
4471 3.300734519958496
4472 3.270413398742676
4473 3.232924222946167
4474 3.2635233402252197
4475 3.2789306640625
4476 3.270660400390625
4477 3.242885112762451
4478 3.2372641563415527
4479 3.260044574737549
4480 3.314303398132324
4481 3.301426887512207
4482 3.2865428924560547
4483 3.244405508041382
4484 3.29333758354187
4485 3.2662556171417236
4486 3.263899564743042
4487 3.275857448577881
4488 3.271639347076416
4489 3.2756507396698
4490 3.2612545490264893
4491 3.251595973968506
4492 3.2327566146850586
4493 3.290525197982788
4494 3.2703723907470703
4495 3.274308204650879
4496 3.244894027709961
4497 3.305328845977783
4498 3.2817745208740234
4499 3.2622389793395996
4500 3.2589938640594482
4501 3.2695209980010986
4502 3.255160331726074
4503 3.323610305786133
4504 3.275387763977051
4505 3.3001890182495117
4506 3.2566404342651367
4507 3.2553656101226807
4508 3.255824565887451
4509 3.299642562866211
4510 3.2349843978881836
4511 3.2851343154907227
4512 3.2946033477783203
4513 3.263463258743286
4514 3.319148302078247
4515 3.3101775646209717
4516 3.3015217781066895
4517 3.2552566528320312
4518 3.2468228340148926
4519 3.2651896476745605
4520 3.2601232528686523
4521 3.2456068992614746
4522 3.2542901039123535
4523 3.279773235321045
4524 3.2800397872924805
4525 3.2712290287017822
4526 3.303018808364868
4527 3.2932400703430176
4528 3.260188579559326
4529 3.243560552597046
4530 3.2689905166625977
4531 3.24373197555542
4532 3.2500383853912354
4533 3.267251968383789
4534 3.272963523864746
4535 3.3210389614105225
4536 3.2902169227600098
4537 3.2315337657928467
4538 3.2669870853424072
4539 3.275362014770508
4540 3.283825397491455
4541 3.2700939178466797
4542 3.3946073055267334
4543 3.274384021759033
4544 3.26173734664917
4545 3.2855656147003174
4546 3.2714619636535645
4547 3.274904727935791
4548 3.2952804565429688
4549 3.32997465133667
4550 3.2557008266448975
4551 3.3094756603240967
4552 3.265230178833008
4553 3.26466703414917
4554 3.360219955444336
4555 3.295647144317627
4556 3.274484395980835
4557 3.3047215938568115
4558 3.263205051422119
4559 3.243227243423462
4560 3.2605957984924316
4561 3.31788969039917
4562 3.2402377128601074
4563 3.297541618347168
4564 3.3119070529937744
4565 3.3156347274780273
4566 3.2612271308898926
4567 3.256258010864258
4568 3.3421945571899414
4569 3.2790417671203613
4570 3.2523956298828125
4571 3.290748119354248
4572 3.257795810699463
4573 3.270730972290039
4574 3.260449171066284
4575 3.336672306060791
4576 3.310345411300659
4577 3.2324140071868896
4578 3.2853431701660156
4579 3.2618579864501953
4580 3.2320923805236816
4581 3.2758870124816895
4582 3.253241539001465
4583 3.256086826324463
4584 3.2822988033294678
4585 3.2642993927001953
4586 3.356171131134033
4587 3.277294635772705
4588 3.250889301300049
4589 3.294750690460205
4590 3.241548538208008
4591 3.2471108436584473
4592 3.2638769149780273
4593 3.312128782272339
4594 3.289038896560669
4595 3.3194515705108643
4596 3.2549099922180176
4597 3.244513750076294
4598 3.285426139831543
4599 3.2880101203918457
4600 3.261537551879883
4601 3.2616195678710938
4602 3.272508144378662
4603 3.256782054901123
4604 3.2796010971069336
4605 3.2717413902282715
4606 3.237351179122925
4607 3.2829318046569824
4608 3.252394199371338
4609 3.278275489807129
4610 3.2451305389404297
4611 3.2699286937713623
4612 3.2612125873565674
4613 3.2668933868408203
4614 3.267073154449463
4615 3.3034486770629883
4616 3.262343168258667
4617 3.297863483428955
4618 3.235285997390747
4619 3.2943613529205322
4620 3.2368991374969482
4621 3.2437965869903564
4622 3.2497787475585938
4623 3.27803373336792
4624 3.2763776779174805
4625 3.263221263885498
4626 3.242262363433838
4627 3.2882943153381348
4628 3.3184618949890137
4629 3.297553539276123
4630 3.2899255752563477
4631 3.230684995651245
4632 3.274487018585205
4633 3.2346105575561523
4634 3.2343597412109375
4635 3.2426180839538574
4636 3.2382521629333496
4637 3.337343215942383
4638 3.269123077392578
4639 3.283195972442627
4640 3.260394811630249
4641 3.2276787757873535
4642 3.2527310848236084
4643 3.248544454574585
4644 3.299191951751709
4645 3.244584083557129
4646 3.244394540786743
4647 3.2827744483947754
4648 3.3034567832946777
4649 3.237740993499756
4650 3.24212646484375
4651 3.272660493850708
4652 3.2444491386413574
4653 3.2716751098632812
4654 3.2571072578430176
4655 3.2680444717407227
4656 3.22896146774292
4657 3.3066396713256836
4658 3.2904038429260254
4659 3.3485188484191895
4660 3.2603440284729004
4661 3.2608022689819336
4662 3.3063137531280518
4663 3.3056280612945557
4664 3.226828098297119
4665 3.3172380924224854
4666 3.2345380783081055
4667 3.2848448753356934
4668 3.2587242126464844
4669 3.2492027282714844
4670 3.274228572845459
4671 3.2823290824890137
4672 3.3624467849731445
4673 3.2489986419677734
4674 3.278993844985962
4675 3.290661573410034
4676 3.2879064083099365
4677 3.280917167663574
4678 3.270874261856079
4679 3.3065011501312256
4680 3.247739791870117
4681 3.2276434898376465
4682 3.3020224571228027
4683 3.237536907196045
4684 3.294295310974121
4685 3.265446186065674
4686 3.2833356857299805
4687 3.294485092163086
4688 3.2662949562072754
4689 3.2841200828552246
4690 3.257537841796875
4691 3.242645025253296
4692 3.286036729812622
4693 3.246204376220703
4694 3.2786192893981934
4695 3.3040966987609863
4696 3.2498464584350586
4697 3.2306060791015625
4698 3.249664783477783
4699 3.268496513366699
4700 3.276583194732666
4701 3.3178927898406982
4702 3.3131136894226074
4703 3.2528743743896484
4704 3.331279754638672
4705 3.236673593521118
4706 3.2300093173980713
4707 3.2940313816070557
4708 3.2482569217681885
4709 3.28385591506958
4710 3.2820839881896973
4711 3.271322727203369
4712 3.310676336288452
4713 3.255796432495117
4714 3.2866034507751465
4715 3.2679712772369385
4716 3.2636609077453613
4717 3.2982401847839355
4718 3.2747035026550293
4719 3.328841209411621
4720 3.268052339553833
4721 3.2757976055145264
4722 3.3554108142852783
4723 3.248241901397705
4724 3.244807481765747
4725 3.277193546295166
4726 3.2499263286590576
4727 3.3168296813964844
4728 3.2523891925811768
4729 3.2797815799713135
4730 3.286346912384033
4731 3.291027069091797
4732 3.264904499053955
4733 3.284111976623535
4734 3.26377010345459
4735 3.2715020179748535
4736 3.2740540504455566
4737 3.286126136779785
4738 3.2693567276000977
4739 3.238826274871826
4740 3.276398181915283
4741 3.3291454315185547
4742 3.350958824157715
4743 3.257171154022217
4744 3.307354688644409
4745 3.2426295280456543
4746 3.229464054107666
4747 3.3102364540100098
4748 3.279433488845825
4749 3.2668697834014893
4750 3.301483392715454
4751 3.2893431186676025
4752 3.2498855590820312
4753 3.310546636581421
4754 3.258366823196411
4755 3.2493181228637695
4756 3.323633909225464
4757 3.2645771503448486
4758 3.2422940731048584
4759 3.2446579933166504
4760 3.3019168376922607
4761 3.2535579204559326
4762 3.2747676372528076
4763 3.2607131004333496
4764 3.248194456100464
4765 3.2342100143432617
4766 3.247591257095337
4767 3.298055648803711
4768 3.297142267227173
4769 3.245603322982788
4770 3.329035997390747
4771 3.2935733795166016
4772 3.225311756134033
4773 3.2690844535827637
4774 3.3111801147460938
4775 3.25477933883667
4776 3.269590377807617
4777 3.258119583129883
4778 3.2947163581848145
4779 3.2554502487182617
4780 3.3876163959503174
4781 3.264416456222534
4782 3.25278377532959
4783 3.268630027770996
4784 3.32009220123291
4785 3.264709949493408
4786 3.294548988342285
4787 3.3205573558807373
4788 3.252626419067383
4789 3.261240243911743
4790 3.2615606784820557
4791 3.3058485984802246
4792 3.33135986328125
4793 3.3341801166534424
4794 3.2736048698425293
4795 3.3293755054473877
4796 3.251110553741455
4797 3.2503013610839844
4798 3.2440733909606934
4799 3.2776310443878174
4800 3.289653778076172
4801 3.299274206161499
4802 3.3258464336395264
4803 3.2539632320404053
4804 3.3761935234069824
4805 3.265409469604492
4806 3.2578094005584717
4807 3.2901268005371094
4808 3.2761387825012207
4809 3.2469804286956787
4810 3.250366687774658
4811 3.243751049041748
4812 3.275876998901367
4813 3.2875027656555176
4814 3.3327393531799316
4815 3.2446277141571045
4816 3.233487129211426
4817 3.2566871643066406
4818 3.255641222000122
4819 3.263542652130127
4820 3.2518105506896973
4821 3.3318657875061035
4822 3.261608839035034
4823 3.223783016204834
4824 3.2652692794799805
4825 3.2514090538024902
4826 3.25970458984375
4827 3.2647581100463867
4828 3.2700419425964355
4829 3.303157329559326
4830 3.2746260166168213
4831 3.2559423446655273
4832 3.2470345497131348
4833 3.2638068199157715
4834 3.3062636852264404
4835 3.2338929176330566
4836 3.326545476913452
4837 3.2825965881347656
4838 3.2428646087646484
4839 3.259697914123535
4840 3.308760643005371
4841 3.3443119525909424
4842 3.231820583343506
4843 3.335413932800293
4844 3.278590679168701
4845 3.2643656730651855
4846 3.2617945671081543
4847 3.2654294967651367
4848 3.257453441619873
4849 3.231468677520752
4850 3.2603888511657715
4851 3.279804229736328
4852 3.2713427543640137
4853 3.252237319946289
4854 3.242009401321411
4855 3.2455286979675293
4856 3.2390918731689453
4857 3.2666523456573486
4858 3.2403671741485596
4859 3.22432279586792
4860 3.2804837226867676
4861 3.3042337894439697
4862 3.2881336212158203
4863 3.2634594440460205
4864 3.2347331047058105
4865 3.277179718017578
4866 3.242504119873047
4867 3.277127742767334
4868 3.267106056213379
4869 3.2819063663482666
4870 3.2457692623138428
4871 3.391538143157959
4872 3.250089645385742
4873 3.3080837726593018
4874 3.2373127937316895
4875 3.2425355911254883
4876 3.3245115280151367
4877 3.2537100315093994
4878 3.2438063621520996
4879 3.239729404449463
4880 3.2682485580444336
4881 3.2422642707824707
4882 3.3133506774902344
4883 3.309917449951172
4884 3.24135684967041
4885 3.298129081726074
4886 3.2720086574554443
4887 3.263183832168579
4888 3.2503926753997803
4889 3.234027147293091
4890 3.273894786834717
4891 3.2202718257904053
4892 3.245370864868164
4893 3.251297950744629
4894 3.2991814613342285
4895 3.2976388931274414
4896 3.235952615737915
4897 3.2840323448181152
4898 3.2536392211914062
4899 3.315948486328125
4900 3.2591357231140137
4901 3.2359724044799805
4902 3.229315996170044
4903 3.2536678314208984
4904 3.241926670074463
4905 3.240082263946533
4906 3.2627267837524414
4907 3.2578229904174805
4908 3.2659459114074707
4909 3.230748414993286
4910 3.2353062629699707
4911 3.2392845153808594
4912 3.251307487487793
4913 3.2676477432250977
4914 3.3423800468444824
4915 3.264843463897705
4916 3.2419943809509277
4917 3.2322700023651123
4918 3.2557806968688965
4919 3.278122663497925
4920 3.22898530960083
4921 3.2738237380981445
4922 3.2482242584228516
4923 3.244536876678467
4924 3.2755088806152344
4925 3.2486186027526855
4926 3.2495412826538086
4927 3.334354877471924
4928 3.236510753631592
4929 3.303525447845459
4930 3.2311654090881348
4931 3.2341418266296387
4932 3.3216137886047363
4933 3.236469268798828
4934 3.2612996101379395
4935 3.261709213256836
4936 3.279951572418213
4937 3.235480308532715
4938 3.2469515800476074
4939 3.225558280944824
4940 3.2412259578704834
4941 3.2973034381866455
4942 3.2277638912200928
4943 3.26336407661438
4944 3.2470052242279053
4945 3.2752699851989746
4946 3.2459218502044678
4947 3.2836461067199707
4948 3.2699618339538574
4949 3.276550054550171
4950 3.246788263320923
4951 3.2508978843688965
4952 3.271730899810791
4953 3.2678802013397217
4954 3.309236526489258
4955 3.2306466102600098
4956 3.2560884952545166
4957 3.2737436294555664
4958 3.272017002105713
4959 3.256716012954712
4960 3.2374672889709473
4961 3.251770496368408
4962 3.277678966522217
4963 3.281338930130005
4964 3.2748851776123047
4965 3.2787113189697266
4966 3.2654519081115723
4967 3.246115207672119
4968 3.2812867164611816
4969 3.256631851196289
4970 3.289579391479492
4971 3.259659767150879
4972 3.3159751892089844
4973 3.260056972503662
4974 3.303828001022339
4975 3.2501182556152344
4976 3.2820167541503906
4977 3.275094985961914
4978 3.2696564197540283
4979 3.241994857788086
4980 3.276369571685791
4981 3.2647061347961426
4982 3.2723567485809326
4983 3.2707712650299072
4984 3.2633047103881836
4985 3.242307662963867
4986 3.2878170013427734
4987 3.2849884033203125
4988 3.2448902130126953
4989 3.3163299560546875
4990 3.310274600982666
4991 3.299226999282837
4992 3.277768611907959
4993 3.324800968170166
4994 3.242978572845459
4995 3.2759714126586914
4996 3.2985548973083496
4997 3.2980399131774902
4998 3.258178472518921
4999 3.2432823181152344
5000 3.261688709259033
5001 3.243117332458496
5002 3.2792255878448486
5003 3.4040870666503906
5004 3.2694921493530273
5005 3.3626179695129395
5006 3.295691967010498
5007 3.230443000793457
5008 3.2831201553344727
5009 3.2432968616485596
5010 3.252840518951416
5011 3.302750587463379
5012 3.3199007511138916
5013 3.3731794357299805
5014 3.2498104572296143
5015 3.300483226776123
5016 3.262465476989746
5017 3.2486460208892822
5018 3.2804551124572754
5019 3.2603724002838135
5020 3.2691867351531982
5021 3.2634501457214355
5022 3.290109157562256
5023 3.3047022819519043
5024 3.2843117713928223
5025 3.279778003692627
5026 3.28688383102417
5027 3.341399908065796
5028 3.2707433700561523
5029 3.3102493286132812
5030 3.2590065002441406
5031 3.2347097396850586
5032 3.251192808151245
5033 3.246229648590088
5034 3.2359423637390137
5035 3.2438082695007324
5036 3.2887556552886963
5037 3.238248825073242
5038 3.243424415588379
5039 3.2469234466552734
5040 3.2612595558166504
5041 3.2472448348999023
5042 3.2689499855041504
5043 3.25526762008667
5044 3.247222900390625
5045 3.303466796875
5046 3.2707695960998535
5047 3.246847629547119
5048 3.280202865600586
5049 3.2980403900146484
5050 3.270813465118408
5051 3.245985269546509
5052 3.2587947845458984
5053 3.2997055053710938
5054 3.254781723022461
5055 3.305310010910034
5056 3.2389583587646484
5057 3.2522995471954346
5058 3.250122547149658
5059 3.279003858566284
5060 3.262704372406006
5061 3.3315134048461914
5062 3.254478931427002
5063 3.282618999481201
5064 3.2958381175994873
5065 3.2521493434906006
5066 3.2612862586975098
5067 3.2575278282165527
5068 3.242553949356079
5069 3.2389628887176514
5070 3.227180004119873
5071 3.287796974182129
5072 3.2895565032958984
5073 3.2383201122283936
5074 3.268383026123047
5075 3.2335128784179688
5076 3.27433443069458
5077 3.303135871887207
5078 3.270808458328247
5079 3.2912676334381104
5080 3.241011381149292
5081 3.2295117378234863
5082 3.2695658206939697
5083 3.238227605819702
5084 3.258098840713501
5085 3.2680439949035645
5086 3.2647886276245117
5087 3.2677900791168213
5088 3.3046696186065674
5089 3.353640079498291
5090 3.2860395908355713
5091 3.2313075065612793
5092 3.279818534851074
5093 3.260802745819092
5094 3.2857565879821777
5095 3.3100075721740723
5096 3.269237518310547
5097 3.255244255065918
5098 3.235762596130371
5099 3.2736103534698486
5100 3.287635087966919
5101 3.343379020690918
5102 3.2597084045410156
5103 3.2995529174804688
5104 3.3241398334503174
5105 3.3327078819274902
5106 3.2600207328796387
5107 3.2780637741088867
5108 3.2830851078033447
5109 3.2584121227264404
5110 3.295408248901367
5111 3.2666218280792236
5112 3.2688252925872803
5113 3.2929153442382812
5114 3.272554636001587
5115 3.2631492614746094
5116 3.3075613975524902
5117 3.2694358825683594
5118 3.328256130218506
5119 3.285754680633545
5120 3.3097546100616455
5121 3.3649933338165283
5122 3.258110523223877
5123 3.2597694396972656
5124 3.2852625846862793
5125 3.240692377090454
5126 3.3340883255004883
5127 3.302053928375244
5128 3.2657084465026855
5129 3.2773637771606445
5130 3.2835421562194824
5131 3.3317253589630127
5132 3.257390022277832
5133 3.2934799194335938
5134 3.302456855773926
5135 3.3250889778137207
5136 3.2993950843811035
5137 3.271341323852539
5138 3.296532154083252
5139 3.289228916168213
5140 3.353813409805298
5141 3.267205238342285
5142 3.2713961601257324
5143 3.2362060546875
5144 3.2534561157226562
5145 3.256324529647827
5146 3.2967941761016846
5147 3.260213851928711
5148 3.240846633911133
5149 3.290332317352295
5150 3.364086627960205
5151 3.247127056121826
5152 3.302119016647339
5153 3.264967918395996
5154 3.317574977874756
5155 3.288395881652832
5156 3.265933036804199
5157 3.2620744705200195
5158 3.271669387817383
5159 3.287947177886963
5160 3.281254768371582
5161 3.301539897918701
5162 3.2680482864379883
5163 3.286696672439575
5164 3.30212140083313
5165 3.2989535331726074
5166 3.2820372581481934
5167 3.3027026653289795
5168 3.266638994216919
5169 3.2669591903686523
5170 3.323549509048462
5171 3.331413507461548
5172 3.3238449096679688
5173 3.3135368824005127
5174 3.234046220779419
5175 3.301621913909912
5176 3.2272634506225586
5177 3.2569642066955566
5178 3.2320809364318848
5179 3.2935030460357666
5180 3.2395172119140625
5181 3.3152689933776855
5182 3.2501540184020996
5183 3.3186728954315186
5184 3.240490674972534
5185 3.288973093032837
5186 3.312018632888794
5187 3.290215253829956
5188 3.262991428375244
5189 3.296992301940918
5190 3.2733869552612305
5191 3.232245683670044
5192 3.2882049083709717
5193 3.2825546264648438
5194 3.271782398223877
5195 3.2751874923706055
5196 3.2898077964782715
5197 3.2522692680358887
5198 3.2326669692993164
5199 3.3203017711639404
5200 3.2661962509155273
5201 3.2692980766296387
5202 3.254223346710205
5203 3.2444911003112793
5204 3.276050090789795
5205 3.2740421295166016
5206 3.2362375259399414
5207 3.3108348846435547
5208 3.279078722000122
5209 3.2407634258270264
5210 3.2557432651519775
5211 3.230088472366333
5212 3.294994592666626
5213 3.237103223800659
5214 3.3007006645202637
5215 3.2739555835723877
5216 3.2720870971679688
5217 3.2461087703704834
5218 3.3027796745300293
5219 3.357217311859131
5220 3.331725835800171
5221 3.262660264968872
5222 3.256904125213623
5223 3.308199405670166
5224 3.2418246269226074
5225 3.302859306335449
5226 3.229801654815674
5227 3.2486467361450195
5228 3.296485662460327
5229 3.2737863063812256
5230 3.262950897216797
5231 3.2552342414855957
5232 3.311631441116333
5233 3.2628238201141357
5234 3.2583234310150146
5235 3.2322375774383545
5236 3.2751646041870117
5237 3.2594056129455566
5238 3.2641968727111816
5239 3.2531330585479736
5240 3.270127773284912
5241 3.2646126747131348
5242 3.31384539604187
5243 3.26739501953125
5244 3.2649521827697754
5245 3.2670111656188965
5246 3.2397608757019043
5247 3.2768521308898926
5248 3.340437650680542
5249 3.244532585144043
5250 3.312244176864624
5251 3.2861275672912598
5252 3.252157688140869
5253 3.2563095092773438
5254 3.2465171813964844
5255 3.2559547424316406
5256 3.247303009033203
5257 3.2537827491760254
5258 3.269497871398926
5259 3.237684726715088
5260 3.2840452194213867
5261 3.2977890968322754
5262 3.3125720024108887
5263 3.2454657554626465
5264 3.2512383460998535
5265 3.240900754928589
5266 3.2343645095825195
5267 3.2341299057006836
5268 3.3220038414001465
5269 3.2510504722595215
5270 3.230229616165161
5271 3.2718868255615234
5272 3.240236282348633
5273 3.227660655975342
5274 3.2750935554504395
5275 3.264756679534912
5276 3.2749085426330566
5277 3.270993709564209
5278 3.2354538440704346
5279 3.3214049339294434
5280 3.322155237197876
5281 3.2659502029418945
5282 3.349626302719116
5283 3.2415359020233154
5284 3.2992472648620605
5285 3.348097801208496
5286 3.262223243713379
5287 3.234005928039551
5288 3.269923448562622
5289 3.2899868488311768
5290 3.2937564849853516
5291 3.351107358932495
5292 3.2252185344696045
5293 3.3221046924591064
5294 3.2585692405700684
5295 3.2502827644348145
5296 3.270165205001831
5297 3.2533531188964844
5298 3.244114637374878
5299 3.301630973815918
5300 3.2511494159698486
5301 3.267965793609619
5302 3.274686813354492
5303 3.300291061401367
5304 3.240295886993408
5305 3.269704818725586
5306 3.286353349685669
5307 3.2825865745544434
5308 3.259817600250244
5309 3.326209306716919
5310 3.2432687282562256
5311 3.230813980102539
5312 3.2644779682159424
5313 3.2873241901397705
5314 3.3019604682922363
5315 3.258436679840088
5316 3.2811732292175293
5317 3.252922773361206
5318 3.295577049255371
5319 3.283076047897339
5320 3.2679824829101562
5321 3.2479052543640137
5322 3.2760698795318604
5323 3.254462718963623
5324 3.262660026550293
5325 3.2653956413269043
5326 3.3015074729919434
5327 3.2486348152160645
5328 3.279529571533203
5329 3.2835869789123535
5330 3.2424139976501465
5331 3.3030314445495605
5332 3.2813820838928223
5333 3.24511981010437
5334 3.284440517425537
5335 3.300175905227661
5336 3.2558836936950684
5337 3.2566261291503906
5338 3.2397878170013428
5339 3.248633861541748
5340 3.23069429397583
5341 3.2586073875427246
5342 3.274533271789551
5343 3.2298240661621094
5344 3.260098695755005
5345 3.244152069091797
5346 3.224599838256836
5347 3.2770066261291504
5348 3.25459361076355
5349 3.243685007095337
5350 3.2783522605895996
5351 3.2755486965179443
5352 3.2559289932250977
5353 3.335618257522583
5354 3.261054039001465
5355 3.260099172592163
5356 3.2532026767730713
5357 3.2582380771636963
5358 3.2854418754577637
5359 3.232733726501465
5360 3.2288904190063477
5361 3.2580668926239014
5362 3.2591848373413086
5363 3.298966407775879
5364 3.2341065406799316
5365 3.2586731910705566
5366 3.3127665519714355
5367 3.2421140670776367
5368 3.3238420486450195
5369 3.229452610015869
5370 3.2678680419921875
5371 3.2556965351104736
5372 3.2443954944610596
5373 3.2370548248291016
5374 3.227975368499756
5375 3.341376781463623
5376 3.2786917686462402
5377 3.2582950592041016
5378 3.2560641765594482
5379 3.2877275943756104
5380 3.2712531089782715
5381 3.238330602645874
5382 3.2705283164978027
5383 3.2362422943115234
5384 3.228644371032715
5385 3.236100673675537
5386 3.240212917327881
5387 3.272728443145752
5388 3.22544264793396
5389 3.2914278507232666
5390 3.24125599861145
5391 3.2459444999694824
5392 3.2804348468780518
5393 3.2573740482330322
5394 3.2599949836730957
5395 3.266235828399658
5396 3.2835376262664795
5397 3.258948802947998
5398 3.3240137100219727
5399 3.2697556018829346
5400 3.251133918762207
5401 3.2493481636047363
5402 3.2693090438842773
5403 3.272509813308716
5404 3.291149616241455
5405 3.2511234283447266
5406 3.2434325218200684
5407 3.224196195602417
5408 3.2683024406433105
5409 3.2595291137695312
5410 3.287741184234619
5411 3.3149571418762207
5412 3.2769246101379395
5413 3.3155930042266846
5414 3.259859323501587
5415 3.278900623321533
5416 3.3019912242889404
5417 3.294529676437378
5418 3.323028326034546
5419 3.261866569519043
5420 3.2624874114990234
5421 3.251117706298828
5422 3.3066134452819824
5423 3.2291388511657715
5424 3.2767906188964844
5425 3.3725414276123047
5426 3.3081018924713135
5427 3.302525520324707
5428 3.2935237884521484
5429 3.2411861419677734
5430 3.321951150894165
5431 3.2730016708374023
5432 3.257199287414551
5433 3.2555291652679443
5434 3.3071138858795166
5435 3.2541732788085938
5436 3.3096280097961426
5437 3.29581618309021
5438 3.2572498321533203
5439 3.3595097064971924
5440 3.2510862350463867
5441 3.292105197906494
5442 3.2557082176208496
5443 3.2330100536346436
5444 3.3235254287719727
5445 3.264648914337158
5446 3.324009656906128
5447 3.231874942779541
5448 3.341444492340088
5449 3.2768328189849854
5450 3.2591705322265625
5451 3.247443199157715
5452 3.282578706741333
5453 3.318526268005371
5454 3.389739513397217
5455 3.319296360015869
5456 3.2408368587493896
5457 3.2650372982025146
5458 3.2950267791748047
5459 3.2807936668395996
5460 3.3324193954467773
5461 3.3158762454986572
5462 3.278235673904419
5463 3.2853829860687256
5464 3.247807741165161
5465 3.2878870964050293
5466 3.3334264755249023
5467 3.2732937335968018
5468 3.340968132019043
5469 3.3143179416656494
5470 3.2687084674835205
5471 3.263761520385742
5472 3.281905174255371
5473 3.2239835262298584
5474 3.2332310676574707
5475 3.2443764209747314
5476 3.280843734741211
5477 3.269235372543335
5478 3.2830584049224854
5479 3.319321632385254
5480 3.2686891555786133
5481 3.2846758365631104
5482 3.3077030181884766
5483 3.2419276237487793
5484 3.256789207458496
5485 3.2879884243011475
5486 3.287576198577881
5487 3.330890655517578
5488 3.253084897994995
5489 3.2710988521575928
5490 3.312694549560547
5491 3.288576602935791
5492 3.3014769554138184
5493 3.3441073894500732
5494 3.2394261360168457
5495 3.2954087257385254
5496 3.2415356636047363
5497 3.2734286785125732
5498 3.2759101390838623
5499 3.290729522705078
5500 3.2527265548706055
5501 3.254237174987793
5502 3.2359871864318848
5503 3.2562804222106934
5504 3.2542192935943604
5505 3.2897868156433105
5506 3.2863359451293945
5507 3.265883684158325
5508 3.3577468395233154
5509 3.284482955932617
5510 3.289548873901367
5511 3.290597677230835
5512 3.24977707862854
5513 3.2554664611816406
5514 3.2727713584899902
5515 3.237488269805908
5516 3.2870330810546875
5517 3.227546215057373
5518 3.2371110916137695
5519 3.231448173522949
5520 3.28346586227417
5521 3.2448978424072266
5522 3.262852191925049
5523 3.248508930206299
5524 3.2846593856811523
5525 3.2667508125305176
5526 3.278386354446411
5527 3.23867130279541
5528 3.2575018405914307
5529 3.256793737411499
5530 3.2331414222717285
5531 3.2420449256896973
5532 3.2486538887023926
5533 3.24560546875
5534 3.2731447219848633
5535 3.242955207824707
5536 3.246826410293579
5537 3.2382898330688477
5538 3.226982593536377
5539 3.283298969268799
5540 3.314579486846924
5541 3.2696404457092285
5542 3.228086471557617
5543 3.222349166870117
5544 3.240962505340576
5545 3.2715377807617188
5546 3.2738873958587646
5547 3.2630722522735596
5548 3.2322003841400146
5549 3.278298854827881
5550 3.245023250579834
5551 3.242353916168213
5552 3.2435317039489746
5553 3.2491507530212402
5554 3.2766103744506836
5555 3.2760770320892334
5556 3.2861814498901367
5557 3.2688307762145996
5558 3.244898796081543
5559 3.2491025924682617
5560 3.2655029296875
5561 3.2428536415100098
5562 3.303332567214966
5563 3.2391138076782227
5564 3.249708414077759
5565 3.248293161392212
5566 3.24074649810791
5567 3.2723350524902344
5568 3.2762880325317383
5569 3.241007089614868
5570 3.254796266555786
5571 3.2676217555999756
5572 3.2390646934509277
5573 3.241469621658325
5574 3.270393133163452
5575 3.224756956100464
5576 3.3258047103881836
5577 3.27437686920166
5578 3.2668864727020264
5579 3.229357957839966
5580 3.263291835784912
5581 3.2277414798736572
5582 3.2588019371032715
5583 3.242307424545288
5584 3.224968910217285
5585 3.2764461040496826
5586 3.224550247192383
5587 3.239283800125122
5588 3.245152711868286
5589 3.223332643508911
5590 3.2386672496795654
5591 3.2908713817596436
5592 3.2499165534973145
5593 3.2311363220214844
5594 3.253983974456787
5595 3.241748809814453
5596 3.2263827323913574
5597 3.257221221923828
5598 3.256453275680542
5599 3.2286434173583984
5600 3.266921043395996
5601 3.2770164012908936
5602 3.2470858097076416
5603 3.235316038131714
5604 3.259430408477783
5605 3.2463719844818115
5606 3.2547688484191895
5607 3.222240447998047
5608 3.253544807434082
5609 3.26912260055542
5610 3.3125505447387695
5611 3.276743173599243
5612 3.2349307537078857
5613 3.232292413711548
5614 3.2387661933898926
5615 3.2241034507751465
5616 3.2293765544891357
5617 3.247699737548828
5618 3.2250490188598633
5619 3.2475860118865967
5620 3.2296457290649414
5621 3.2562637329101562
5622 3.2198944091796875
5623 3.2647557258605957
5624 3.221503257751465
5625 3.2521185874938965
5626 3.320993185043335
5627 3.245103359222412
5628 3.2504348754882812
5629 3.2166359424591064
5630 3.270723342895508
5631 3.2456202507019043
5632 3.2665562629699707
5633 3.2420921325683594
5634 3.3256893157958984
5635 3.2625491619110107
5636 3.261826753616333
5637 3.2887299060821533
5638 3.245664596557617
5639 3.281203269958496
5640 3.2646024227142334
5641 3.232431411743164
5642 3.2239835262298584
5643 3.255533456802368
5644 3.253037929534912
5645 3.2575066089630127
5646 3.2423815727233887
5647 3.2925233840942383
5648 3.278196096420288
5649 3.232544183731079
5650 3.2339611053466797
5651 3.2706212997436523
5652 3.3637382984161377
5653 3.2491769790649414
5654 3.2637715339660645
5655 3.22857666015625
5656 3.264918565750122
5657 3.2823996543884277
5658 3.2419724464416504
5659 3.2288289070129395
5660 3.2619831562042236
5661 3.270829439163208
5662 3.294354200363159
5663 3.2233104705810547
5664 3.32452392578125
5665 3.2586264610290527
5666 3.2589969635009766
5667 3.281154155731201
5668 3.2565672397613525
5669 3.234368324279785
5670 3.304933786392212
5671 3.252887010574341
5672 3.285487413406372
5673 3.298882484436035
5674 3.2743120193481445
5675 3.250885486602783
5676 3.24704647064209
5677 3.2618165016174316
5678 3.2276864051818848
5679 3.2525887489318848
5680 3.2364025115966797
5681 3.2455244064331055
5682 3.2191591262817383
5683 3.2404119968414307
5684 3.2476210594177246
5685 3.272219657897949
5686 3.226109504699707
5687 3.249424457550049
5688 3.228151798248291
5689 3.2488999366760254
5690 3.2972846031188965
5691 3.2294766902923584
5692 3.284219741821289
5693 3.2611756324768066
5694 3.2698822021484375
5695 3.2271595001220703
5696 3.284240245819092
5697 3.267519474029541
5698 3.2549285888671875
5699 3.2481489181518555
5700 3.2486484050750732
5701 3.2616324424743652
5702 3.231215476989746
5703 3.2400007247924805
5704 3.2398550510406494
5705 3.2796945571899414
5706 3.2494826316833496
5707 3.287712812423706
5708 3.2619433403015137
5709 3.2755494117736816
5710 3.2226786613464355
5711 3.2332708835601807
5712 3.223097324371338
5713 3.227825164794922
5714 3.2516555786132812
5715 3.239675521850586
5716 3.252401351928711
5717 3.2356889247894287
5718 3.2563648223876953
5719 3.230360269546509
5720 3.2280337810516357
5721 3.2531838417053223
5722 3.2709193229675293
5723 3.262571334838867
5724 3.260118007659912
5725 3.2349295616149902
5726 3.2426910400390625
5727 3.280191421508789
5728 3.2871031761169434
5729 3.2361679077148438
5730 3.2460665702819824
5731 3.2407262325286865
5732 3.305619716644287
5733 3.2354846000671387
5734 3.254810333251953
5735 3.2586145401000977
5736 3.239495277404785
5737 3.3467955589294434
5738 3.2480356693267822
5739 3.2422685623168945
5740 3.3317365646362305
5741 3.2846004962921143
5742 3.238396167755127
5743 3.2530112266540527
5744 3.2413012981414795
5745 3.2630615234375
5746 3.2452995777130127
5747 3.286823034286499
5748 3.2562122344970703
5749 3.2661619186401367
5750 3.276233196258545
5751 3.2748162746429443
5752 3.2812020778656006
5753 3.2540411949157715
5754 3.2391321659088135
5755 3.2966747283935547
5756 3.2925949096679688
5757 3.253661870956421
5758 3.2463483810424805
5759 3.2425594329833984
5760 3.2368359565734863
5761 3.248262405395508
5762 3.3117587566375732
5763 3.2616608142852783
5764 3.265105724334717
5765 3.2814645767211914
5766 3.2535550594329834
5767 3.2292861938476562
5768 3.2641446590423584
5769 3.2423601150512695
5770 3.2535531520843506
5771 3.2710304260253906
5772 3.254392385482788
5773 3.2429447174072266
5774 3.2402329444885254
5775 3.2317371368408203
5776 3.2571353912353516
5777 3.2706823348999023
5778 3.281980037689209
5779 3.2531261444091797
5780 3.382991313934326
5781 3.2701492309570312
5782 3.2579147815704346
5783 3.248603105545044
5784 3.2704248428344727
5785 3.2492170333862305
5786 3.2459192276000977
5787 3.263413906097412
5788 3.2347772121429443
5789 3.289299964904785
5790 3.3319826126098633
5791 3.3061046600341797
5792 3.235320568084717
5793 3.313251495361328
5794 3.2625551223754883
5795 3.247148036956787
5796 3.276008367538452
5797 3.261995553970337
5798 3.3060264587402344
5799 3.262366771697998
5800 3.294377088546753
5801 3.2291250228881836
5802 3.2408463954925537
5803 3.2596919536590576
5804 3.2829174995422363
5805 3.28544545173645
5806 3.2570443153381348
5807 3.2585220336914062
5808 3.30199933052063
5809 3.262511968612671
5810 3.327352285385132
5811 3.26194429397583
5812 3.272871971130371
5813 3.239116668701172
5814 3.318786382675171
5815 3.248778820037842
5816 3.3074913024902344
5817 3.2554337978363037
5818 3.2461488246917725
5819 3.237800121307373
5820 3.275632858276367
5821 3.2542576789855957
5822 3.2727508544921875
5823 3.244657278060913
5824 3.2537217140197754
5825 3.2376339435577393
5826 3.274661064147949
5827 3.333491802215576
5828 3.265942335128784
5829 3.3072781562805176
5830 3.2528727054595947
5831 3.277559757232666
5832 3.2650146484375
5833 3.273477077484131
5834 3.229008674621582
5835 3.2547659873962402
5836 3.2417407035827637
5837 3.278017997741699
5838 3.2537569999694824
5839 3.3567798137664795
5840 3.260678768157959
5841 3.2738037109375
5842 3.293261766433716
5843 3.261749744415283
5844 3.3015894889831543
5845 3.231084108352661
5846 3.2591090202331543
5847 3.2513272762298584
5848 3.3682165145874023
5849 3.3469767570495605
5850 3.324800968170166
5851 3.2665719985961914
5852 3.2519924640655518
5853 3.2611243724823
5854 3.262298822402954
5855 3.2853188514709473
5856 3.260169506072998
5857 3.357194423675537
5858 3.2310256958007812
5859 3.276965618133545
5860 3.271495819091797
5861 3.3140554428100586
5862 3.3663454055786133
5863 3.270064353942871
5864 3.29534912109375
5865 3.2450368404388428
5866 3.2469468116760254
5867 3.274580955505371
5868 3.2648537158966064
5869 3.2891664505004883
5870 3.2872531414031982
5871 3.2413783073425293
5872 3.2667388916015625
5873 3.262089967727661
5874 3.270911693572998
5875 3.303532123565674
5876 3.3479182720184326
5877 3.2764339447021484
5878 3.3276267051696777
5879 3.273775100708008
5880 3.285464286804199
5881 3.312040328979492
5882 3.3414106369018555
5883 3.262396812438965
5884 3.276099681854248
5885 3.229426383972168
5886 3.2676944732666016
5887 3.311087131500244
5888 3.275783061981201
5889 3.2874231338500977
5890 3.3035051822662354
5891 3.311602830886841
5892 3.260721206665039
5893 3.2923548221588135
5894 3.24741268157959
5895 3.256307363510132
5896 3.240187644958496
5897 3.2326788902282715
5898 3.267867088317871
5899 3.3013908863067627
5900 3.3448314666748047
5901 3.2296409606933594
5902 3.2692103385925293
5903 3.2977566719055176
5904 3.284870147705078
5905 3.2790253162384033
5906 3.3296258449554443
5907 3.2776577472686768
5908 3.2546939849853516
5909 3.2501306533813477
5910 3.2858965396881104
5911 3.251361608505249
5912 3.225525379180908
5913 3.2815029621124268
5914 3.222811222076416
5915 3.299612045288086
5916 3.2572975158691406
5917 3.272265911102295
5918 3.2664318084716797
5919 3.2722280025482178
5920 3.253122091293335
5921 3.2363953590393066
5922 3.258061170578003
5923 3.258194923400879
5924 3.32450532913208
5925 3.2882020473480225
5926 3.28314208984375
5927 3.2617287635803223
5928 3.3050105571746826
5929 3.265803813934326
5930 3.233394145965576
5931 3.251373529434204
5932 3.2761805057525635
5933 3.2735793590545654
5934 3.329105854034424
5935 3.258553981781006
5936 3.2376279830932617
5937 3.245424509048462
5938 3.31632137298584
5939 3.2996585369110107
5940 3.270343780517578
5941 3.25972843170166
5942 3.2678990364074707
5943 3.2768807411193848
5944 3.2396597862243652
5945 3.286336898803711
5946 3.319770336151123
5947 3.2504916191101074
5948 3.2596335411071777
5949 3.230666160583496
5950 3.2524499893188477
5951 3.2731380462646484
5952 3.271149158477783
5953 3.311450719833374
5954 3.2408361434936523
5955 3.328935384750366
5956 3.2592506408691406
5957 3.3001506328582764
5958 3.2961483001708984
5959 3.2533986568450928
5960 3.2827701568603516
5961 3.2641961574554443
5962 3.2707438468933105
5963 3.2712182998657227
5964 3.283524513244629
5965 3.241056203842163
5966 3.2607688903808594
5967 3.270519733428955
5968 3.2692947387695312
5969 3.313292980194092
5970 3.2586781978607178
5971 3.2440810203552246
5972 3.256089448928833
5973 3.3382041454315186
5974 3.2526473999023438
5975 3.230384349822998
5976 3.3416643142700195
5977 3.29923152923584
5978 3.2462077140808105
5979 3.2379095554351807
5980 3.2654027938842773
5981 3.316596508026123
5982 3.259082794189453
5983 3.266561985015869
5984 3.248272180557251
5985 3.2950620651245117
5986 3.3070156574249268
5987 3.3068785667419434
5988 3.303642749786377
5989 3.3055851459503174
5990 3.3272359371185303
5991 3.3516907691955566
5992 3.222085952758789
5993 3.2582268714904785
5994 3.2844409942626953
5995 3.248621940612793
5996 3.252974271774292
5997 3.285243034362793
5998 3.26395845413208
5999 3.3660223484039307
6000 3.2560014724731445
6001 3.3099842071533203
6002 3.2486791610717773
6003 3.3511157035827637
6004 3.2503623962402344
6005 3.2706809043884277
6006 3.28578519821167
6007 3.289071559906006
6008 3.2626514434814453
6009 3.2809054851531982
6010 3.243960380554199
6011 3.288033962249756
6012 3.2837841510772705
6013 3.3247921466827393
6014 3.289046287536621
6015 3.284653663635254
6016 3.223540782928467
6017 3.2715415954589844
6018 3.316643714904785
6019 3.312692165374756
6020 3.2454850673675537
6021 3.245105028152466
6022 3.264984369277954
6023 3.2404472827911377
6024 3.3199939727783203
6025 3.23941707611084
6026 3.257566452026367
6027 3.268339157104492
6028 3.283036708831787
6029 3.2969698905944824
6030 3.267885208129883
6031 3.2690045833587646
6032 3.3545901775360107
6033 3.287299633026123
6034 3.2792460918426514
6035 3.3183438777923584
6036 3.343376636505127
6037 3.2789833545684814
6038 3.2909765243530273
6039 3.273756980895996
6040 3.3056764602661133
6041 3.3280556201934814
6042 3.3298161029815674
6043 3.2461884021759033
6044 3.2659473419189453
6045 3.2922215461730957
6046 3.2718238830566406
6047 3.2606120109558105
6048 3.263221502304077
6049 3.2526259422302246
6050 3.2638144493103027
6051 3.335494041442871
6052 3.252237558364868
6053 3.2591452598571777
6054 3.3523030281066895
6055 3.260535478591919
6056 3.2684669494628906
6057 3.3296031951904297
6058 3.2866640090942383
6059 3.2267985343933105
6060 3.3070597648620605
6061 3.2284975051879883
6062 3.277338981628418
6063 3.2328877449035645
6064 3.2612600326538086
6065 3.282437801361084
6066 3.28859281539917
6067 3.3004653453826904
6068 3.2805135250091553
6069 3.28654146194458
6070 3.2635438442230225
6071 3.279618740081787
6072 3.2679061889648438
6073 3.2435998916625977
6074 3.2549121379852295
6075 3.2469534873962402
6076 3.2435240745544434
6077 3.2524783611297607
6078 3.22861909866333
6079 3.2723050117492676
6080 3.2415852546691895
6081 3.223094940185547
6082 3.2520105838775635
6083 3.297478199005127
6084 3.3529579639434814
6085 3.2510151863098145
6086 3.251579761505127
6087 3.2900009155273438
6088 3.2290191650390625
6089 3.2480852603912354
6090 3.243159294128418
6091 3.246459484100342
6092 3.273651123046875
6093 3.273092746734619
6094 3.252478837966919
6095 3.250459671020508
6096 3.288325071334839
6097 3.244217872619629
6098 3.289397716522217
6099 3.234926700592041
6100 3.2724201679229736
6101 3.264247417449951
6102 3.244939088821411
6103 3.2608346939086914
6104 3.271231174468994
6105 3.26418399810791
6106 3.2582597732543945
6107 3.2626328468322754
6108 3.2605881690979004
6109 3.2328147888183594
6110 3.2828381061553955
6111 3.264238119125366
6112 3.2339701652526855
6113 3.258033275604248
6114 3.3216233253479004
6115 3.2406318187713623
6116 3.2964863777160645
6117 3.242251396179199
6118 3.242767810821533
6119 3.2488977909088135
6120 3.2402420043945312
6121 3.271608829498291
6122 3.2862956523895264
6123 3.257789373397827
6124 3.294938325881958
6125 3.286672353744507
6126 3.3478689193725586
6127 3.252974271774292
6128 3.2767577171325684
6129 3.2264597415924072
6130 3.2806620597839355
6131 3.2238287925720215
6132 3.253566265106201
6133 3.306352138519287
6134 3.257781505584717
6135 3.275555372238159
6136 3.2512993812561035
6137 3.2280726432800293
6138 3.2464351654052734
6139 3.2605113983154297
6140 3.3248543739318848
6141 3.2354283332824707
6142 3.2644267082214355
6143 3.291597366333008
6144 3.226400852203369
6145 3.2384653091430664
6146 3.286939859390259
6147 3.254335880279541
6148 3.234297275543213
6149 3.2434298992156982
6150 3.3238816261291504
6151 3.284024715423584
6152 3.2885451316833496
6153 3.2519474029541016
6154 3.2738585472106934
6155 3.245098352432251
6156 3.2302403450012207
6157 3.226541042327881
6158 3.2498574256896973
6159 3.286369800567627
6160 3.2533798217773438
6161 3.3109560012817383
6162 3.239956855773926
6163 3.2659287452697754
6164 3.225332260131836
6165 3.231670618057251
6166 3.289067506790161
6167 3.2338192462921143
6168 3.254453182220459
6169 3.2279722690582275
6170 3.2732908725738525
6171 3.2400474548339844
6172 3.2875490188598633
6173 3.287283420562744
6174 3.2390222549438477
6175 3.2389416694641113
6176 3.223905086517334
6177 3.2424263954162598
6178 3.2451767921447754
6179 3.2739615440368652
6180 3.2743797302246094
6181 3.2606170177459717
6182 3.280102252960205
6183 3.244549512863159
6184 3.292027235031128
6185 3.2559006214141846
6186 3.241909980773926
6187 3.2809548377990723
6188 3.303978443145752
6189 3.2779531478881836
6190 3.2378902435302734
6191 3.2292251586914062
6192 3.247177839279175
6193 3.2601728439331055
6194 3.240584373474121
6195 3.2735822200775146
6196 3.2548811435699463
6197 3.2547130584716797
6198 3.241318702697754
6199 3.2743842601776123
6200 3.2455294132232666
6201 3.2527945041656494
6202 3.2477619647979736
6203 3.238178253173828
6204 3.2783586978912354
6205 3.2391467094421387
6206 3.2304134368896484
6207 3.2586159706115723
6208 3.304262161254883
6209 3.240417003631592
6210 3.2276346683502197
6211 3.2623534202575684
6212 3.2288870811462402
6213 3.2395482063293457
6214 3.2385947704315186
6215 3.2374768257141113
6216 3.2295656204223633
6217 3.24699068069458
6218 3.2649569511413574
6219 3.23626708984375
6220 3.272778034210205
6221 3.2563743591308594
6222 3.246591329574585
6223 3.23795747756958
6224 3.2355847358703613
6225 3.2598800659179688
6226 3.2506296634674072
6227 3.2325189113616943
6228 3.274231433868408
6229 3.2348780632019043
6230 3.2227768898010254
6231 3.2221479415893555
6232 3.2364814281463623
6233 3.2372841835021973
6234 3.224003553390503
6235 3.2302706241607666
6236 3.300107479095459
6237 3.258011817932129
6238 3.218597888946533
6239 3.2640018463134766
6240 3.2192234992980957
6241 3.2463345527648926
6242 3.2338321208953857
6243 3.2613637447357178
6244 3.2274813652038574
6245 3.2150583267211914
6246 3.230281352996826
6247 3.280161142349243
6248 3.2449305057525635
6249 3.2509586811065674
6250 3.23848557472229
6251 3.2332026958465576
6252 3.2497808933258057
6253 3.2379097938537598
6254 3.2669553756713867
6255 3.2505083084106445
6256 3.2354278564453125
6257 3.225497245788574
6258 3.2244713306427
6259 3.244025707244873
6260 3.2471530437469482
6261 3.2760705947875977
6262 3.243016242980957
6263 3.2423391342163086
6264 3.2344088554382324
6265 3.2419257164001465
6266 3.227271556854248
6267 3.2152178287506104
6268 3.2681901454925537
6269 3.2441792488098145
6270 3.2299914360046387
6271 3.279935359954834
6272 3.234131336212158
6273 3.241671085357666
6274 3.2821507453918457
6275 3.2355101108551025
6276 3.2494044303894043
6277 3.3001935482025146
6278 3.269562244415283
6279 3.259610891342163
6280 3.2274937629699707
6281 3.256082773208618
6282 3.235990047454834
6283 3.2621142864227295
6284 3.2346372604370117
6285 3.270805835723877
6286 3.237820625305176
6287 3.27534556388855
6288 3.3005127906799316
6289 3.240952968597412
6290 3.2517340183258057
6291 3.3019208908081055
6292 3.2292096614837646
6293 3.2251839637756348
6294 3.272378921508789
6295 3.234333038330078
6296 3.2515673637390137
6297 3.2759623527526855
6298 3.2540948390960693
6299 3.2734475135803223
6300 3.235511064529419
6301 3.281691789627075
6302 3.2352213859558105
6303 3.2374908924102783
6304 3.2627053260803223
6305 3.273928165435791
6306 3.2204527854919434
6307 3.235301971435547
6308 3.2840957641601562
6309 3.2573394775390625
6310 3.2898545265197754
6311 3.286406993865967
6312 3.232238292694092
6313 3.2814762592315674
6314 3.235732316970825
6315 3.2769579887390137
6316 3.2711565494537354
6317 3.2779417037963867
6318 3.2449097633361816
6319 3.311971664428711
6320 3.2378034591674805
6321 3.3221287727355957
6322 3.2471446990966797
6323 3.2603304386138916
6324 3.2796568870544434
6325 3.2419662475585938
6326 3.290226936340332
6327 3.23646879196167
6328 3.230870485305786
6329 3.2433671951293945
6330 3.2538084983825684
6331 3.2650527954101562
6332 3.2875137329101562
6333 3.2426164150238037
6334 3.2633111476898193
6335 3.2718818187713623
6336 3.253618001937866
6337 3.2643063068389893
6338 3.257998466491699
6339 3.2347793579101562
6340 3.2554168701171875
6341 3.3046908378601074
6342 3.2639517784118652
6343 3.229647159576416
6344 3.238304615020752
6345 3.2430286407470703
6346 3.2569992542266846
6347 3.2623112201690674
6348 3.251704216003418
6349 3.2424185276031494
6350 3.255336284637451
6351 3.242913246154785
6352 3.2425193786621094
6353 3.278825044631958
6354 3.268136978149414
6355 3.2452378273010254
6356 3.2469916343688965
6357 3.248985767364502
6358 3.251178026199341
6359 3.247725009918213
6360 3.220646619796753
6361 3.294067859649658
6362 3.2563130855560303
6363 3.29836368560791
6364 3.2605512142181396
6365 3.2840476036071777
6366 3.2831521034240723
6367 3.2865865230560303
6368 3.2692389488220215
6369 3.295015811920166
6370 3.2594377994537354
6371 3.276463031768799
6372 3.265501022338867
6373 3.2583842277526855
6374 3.2366089820861816
6375 3.310276985168457
6376 3.2400314807891846
6377 3.2653331756591797
6378 3.293735980987549
6379 3.2517852783203125
6380 3.2734615802764893
6381 3.2959799766540527
6382 3.232461929321289
6383 3.2629013061523438
6384 3.260852336883545
6385 3.2280654907226562
6386 3.2584645748138428
6387 3.2218990325927734
6388 3.270810127258301
6389 3.2385025024414062
6390 3.314166307449341
6391 3.278099536895752
6392 3.260356903076172
6393 3.246835708618164
6394 3.2523040771484375
6395 3.2257208824157715
6396 3.2889673709869385
6397 3.331416606903076
6398 3.25150203704834
6399 3.309506893157959
6400 3.238870859146118
6401 3.2648978233337402
6402 3.2339820861816406
6403 3.2362823486328125
6404 3.2313270568847656
6405 3.271422863006592
6406 3.2391927242279053
6407 3.292200803756714
6408 3.2485365867614746
6409 3.252363681793213
6410 3.297564744949341
6411 3.3335211277008057
6412 3.238837957382202
6413 3.283801794052124
6414 3.24172043800354
6415 3.2631044387817383
6416 3.3053548336029053
6417 3.2410531044006348
6418 3.2492215633392334
6419 3.2516672611236572
6420 3.25054669380188
6421 3.294264316558838
6422 3.324378252029419
6423 3.308835029602051
6424 3.225299835205078
6425 3.258619546890259
6426 3.3299500942230225
6427 3.2504663467407227
6428 3.2689263820648193
6429 3.2415871620178223
6430 3.2696847915649414
6431 3.276887893676758
6432 3.2285406589508057
6433 3.265540599822998
6434 3.240934371948242
6435 3.2357680797576904
6436 3.2456116676330566
6437 3.258916139602661
6438 3.242084503173828
6439 3.2288012504577637
6440 3.2852320671081543
6441 3.2776870727539062
6442 3.259105682373047
6443 3.230646848678589
6444 3.243377208709717
6445 3.2362918853759766
6446 3.236290454864502
6447 3.2346882820129395
6448 3.2654454708099365
6449 3.2598726749420166
6450 3.245783805847168
6451 3.2410082817077637
6452 3.2620737552642822
6453 3.234567165374756
6454 3.2477340698242188
6455 3.2321996688842773
6456 3.2449965476989746
6457 3.2956907749176025
6458 3.21783447265625
6459 3.2400362491607666
6460 3.250488758087158
6461 3.2447102069854736
6462 3.275240421295166
6463 3.2966256141662598
6464 3.249976634979248
6465 3.235748529434204
6466 3.3225667476654053
6467 3.325751543045044
6468 3.267439842224121
6469 3.231478691101074
6470 3.26762056350708
6471 3.2541611194610596
6472 3.2584314346313477
6473 3.263671398162842
6474 3.253817319869995
6475 3.2672348022460938
6476 3.2388851642608643
6477 3.291323184967041
6478 3.2493302822113037
6479 3.2345337867736816
6480 3.241992235183716
6481 3.2479333877563477
6482 3.2477593421936035
6483 3.238128662109375
6484 3.2751266956329346
6485 3.2420835494995117
6486 3.241389751434326
6487 3.3089957237243652
6488 3.299201250076294
6489 3.2364702224731445
6490 3.288835287094116
6491 3.221090793609619
6492 3.270418643951416
6493 3.251554250717163
6494 3.2289037704467773
6495 3.307556629180908
6496 3.23697566986084
6497 3.342573642730713
6498 3.255258321762085
6499 3.2592997550964355
6500 3.260099411010742
6501 3.248760223388672
6502 3.283722400665283
6503 3.292050838470459
6504 3.317748546600342
6505 3.2420108318328857
6506 3.248638391494751
6507 3.2644221782684326
6508 3.290468692779541
6509 3.2791194915771484
6510 3.21724796295166
6511 3.269131660461426
6512 3.233870029449463
6513 3.3059070110321045
6514 3.283888816833496
6515 3.2870984077453613
6516 3.370302677154541
6517 3.262261390686035
6518 3.2584586143493652
6519 3.257190227508545
6520 3.305544137954712
6521 3.2230005264282227
6522 3.245009422302246
6523 3.348796844482422
6524 3.2418384552001953
6525 3.2584776878356934
6526 3.2445738315582275
6527 3.321287155151367
6528 3.2948379516601562
6529 3.253875255584717
6530 3.267043113708496
6531 3.3191046714782715
6532 3.246452808380127
6533 3.3660006523132324
6534 3.2334258556365967
6535 3.3107290267944336
6536 3.350796937942505
6537 3.2788496017456055
6538 3.254540205001831
6539 3.262786626815796
6540 3.2682156562805176
6541 3.2821741104125977
6542 3.276918411254883
6543 3.2983717918395996
6544 3.2734267711639404
6545 3.255964517593384
6546 3.272216796875
6547 3.3179574012756348
6548 3.2548770904541016
6549 3.270127296447754
6550 3.3050289154052734
6551 3.3073251247406006
6552 3.3172717094421387
6553 3.2518715858459473
6554 3.2986974716186523
6555 3.230903148651123
6556 3.272064685821533
6557 3.243183135986328
6558 3.3386476039886475
6559 3.2223546504974365
6560 3.2313573360443115
6561 3.348041296005249
6562 3.2610933780670166
6563 3.2497825622558594
6564 3.238919973373413
6565 3.2746474742889404
6566 3.247673511505127
6567 3.2711994647979736
6568 3.277939796447754
6569 3.2237977981567383
6570 3.2911646366119385
6571 3.2955193519592285
6572 3.2351503372192383
6573 3.2549941539764404
6574 3.27304744720459
6575 3.304248332977295
6576 3.247527599334717
6577 3.28456711769104
6578 3.2380709648132324
6579 3.2695765495300293
6580 3.243147611618042
6581 3.2991907596588135
6582 3.2325007915496826
6583 3.251276969909668
6584 3.226931095123291
6585 3.2356534004211426
6586 3.262463092803955
6587 3.3423995971679688
6588 3.233586549758911
6589 3.2516024112701416
6590 3.22723388671875
6591 3.2659659385681152
6592 3.258941650390625
6593 3.2615671157836914
6594 3.2596306800842285
6595 3.236231803894043
6596 3.246246099472046
6597 3.2586445808410645
6598 3.246307373046875
6599 3.3079886436462402
6600 3.2354023456573486
6601 3.23283052444458
6602 3.2522263526916504
6603 3.2612974643707275
6604 3.2697248458862305
6605 3.241687536239624
6606 3.251803159713745
6607 3.3137643337249756
6608 3.274791955947876
6609 3.2509846687316895
6610 3.2219185829162598
6611 3.277322769165039
6612 3.2619950771331787
6613 3.238638401031494
6614 3.2194571495056152
6615 3.244114875793457
6616 3.3120923042297363
6617 3.239988327026367
6618 3.244473457336426
6619 3.2222537994384766
6620 3.2796080112457275
6621 3.3111839294433594
6622 3.306011915206909
6623 3.2483198642730713
6624 3.246926784515381
6625 3.2698726654052734
6626 3.292388916015625
6627 3.250105857849121
6628 3.2643237113952637
6629 3.2566933631896973
6630 3.231576442718506
6631 3.2628426551818848
6632 3.2364206314086914
6633 3.305687427520752
6634 3.2886648178100586
6635 3.2786998748779297
6636 3.2211289405822754
6637 3.2455973625183105
6638 3.2326807975769043
6639 3.257734775543213
6640 3.244913101196289
6641 3.2580795288085938
6642 3.222188711166382
6643 3.2382874488830566
6644 3.279658794403076
6645 3.2385077476501465
6646 3.2358598709106445
6647 3.241832733154297
6648 3.2411015033721924
6649 3.257258415222168
6650 3.2407655715942383
6651 3.2597169876098633
6652 3.2893543243408203
6653 3.2305827140808105
6654 3.2625465393066406
6655 3.2937381267547607
6656 3.256958246231079
6657 3.2415881156921387
6658 3.237095832824707
6659 3.298151969909668
6660 3.2755343914031982
6661 3.2751822471618652
6662 3.247810125350952
6663 3.233609676361084
6664 3.328688621520996
6665 3.332268714904785
6666 3.309666872024536
6667 3.3145806789398193
6668 3.365321159362793
6669 3.2451682090759277
6670 3.2568740844726562
6671 3.2425920963287354
6672 3.2388367652893066
6673 3.239466905593872
6674 3.247370481491089
6675 3.2367968559265137
6676 3.2837536334991455
6677 3.2786333560943604
6678 3.3059730529785156
6679 3.233607292175293
6680 3.2433743476867676
6681 3.287393093109131
6682 3.2559733390808105
6683 3.241507053375244
6684 3.251613140106201
6685 3.2341136932373047
6686 3.2513914108276367
6687 3.2616796493530273
6688 3.238218307495117
6689 3.2628912925720215
6690 3.3246777057647705
6691 3.231689214706421
6692 3.2791454792022705
6693 3.3322196006774902
6694 3.3169095516204834
6695 3.226269245147705
6696 3.2459211349487305
6697 3.2697927951812744
6698 3.271772623062134
6699 3.2344722747802734
6700 3.245755672454834
6701 3.2531380653381348
6702 3.226553201675415
6703 3.2262773513793945
6704 3.2703919410705566
6705 3.238950252532959
6706 3.2808456420898438
6707 3.332510471343994
6708 3.2408957481384277
6709 3.2581658363342285
6710 3.2362377643585205
6711 3.267241954803467
6712 3.276216506958008
6713 3.231616497039795
6714 3.2471232414245605
6715 3.241179943084717
6716 3.2519941329956055
6717 3.3033759593963623
6718 3.239917278289795
6719 3.251028060913086
6720 3.2622342109680176
6721 3.2369399070739746
6722 3.2793028354644775
6723 3.2532968521118164
6724 3.2456815242767334
6725 3.271517753601074
6726 3.273528575897217
6727 3.3379158973693848
6728 3.23187255859375
6729 3.2476401329040527
6730 3.295259475708008
6731 3.2477762699127197
6732 3.2777185440063477
6733 3.2214255332946777
6734 3.2236127853393555
6735 3.2360291481018066
6736 3.286625385284424
6737 3.2450151443481445
6738 3.2948317527770996
6739 3.230367660522461
6740 3.2314863204956055
6741 3.2408361434936523
6742 3.2442069053649902
6743 3.252953290939331
6744 3.2540316581726074
6745 3.270153522491455
6746 3.2693748474121094
6747 3.295152425765991
6748 3.2594921588897705
6749 3.272900104522705
6750 3.2463483810424805
6751 3.2401981353759766
6752 3.2220823764801025
6753 3.3339977264404297
6754 3.269972324371338
6755 3.246518135070801
6756 3.2604470252990723
6757 3.250755786895752
6758 3.278416395187378
6759 3.3502516746520996
6760 3.244396686553955
6761 3.2620153427124023
6762 3.298309803009033
6763 3.2385311126708984
6764 3.274202823638916
6765 3.2217092514038086
6766 3.259310483932495
6767 3.2480974197387695
6768 3.2449047565460205
6769 3.258011817932129
6770 3.253222942352295
6771 3.3619863986968994
6772 3.23663592338562
6773 3.24263334274292
6774 3.2427852153778076
6775 3.2589964866638184
6776 3.3084259033203125
6777 3.2322819232940674
6778 3.2695159912109375
6779 3.2376465797424316
6780 3.2498726844787598
6781 3.2297167778015137
6782 3.2450785636901855
6783 3.238480567932129
6784 3.2509570121765137
6785 3.239166259765625
6786 3.225623607635498
6787 3.2468976974487305
6788 3.2586781978607178
6789 3.3093981742858887
6790 3.214259624481201
6791 3.2679572105407715
6792 3.2457923889160156
6793 3.2677929401397705
6794 3.2463090419769287
6795 3.248077392578125
6796 3.235978364944458
6797 3.2442355155944824
6798 3.247952461242676
6799 3.2335078716278076
6800 3.251336097717285
6801 3.2637572288513184
6802 3.242581367492676
6803 3.293992519378662
6804 3.2896666526794434
6805 3.2556982040405273
6806 3.2453229427337646
6807 3.2636260986328125
6808 3.318243980407715
6809 3.2868785858154297
6810 3.2315025329589844
6811 3.259316921234131
6812 3.248727321624756
6813 3.278404951095581
6814 3.2405900955200195
6815 3.257112741470337
6816 3.2404277324676514
6817 3.2774229049682617
6818 3.232269763946533
6819 3.30399751663208
6820 3.2939767837524414
6821 3.2565066814422607
6822 3.278749942779541
6823 3.3012852668762207
6824 3.2659850120544434
6825 3.254763126373291
6826 3.263240337371826
6827 3.238546133041382
6828 3.278719186782837
6829 3.3211445808410645
6830 3.30940580368042
6831 3.2799181938171387
6832 3.2494168281555176
6833 3.273501396179199
6834 3.2747883796691895
6835 3.2939515113830566
6836 3.2694365978240967
6837 3.2769229412078857
6838 3.322643756866455
6839 3.258342742919922
6840 3.232624053955078
6841 3.2861647605895996
6842 3.252378463745117
6843 3.2844672203063965
6844 3.2397451400756836
6845 3.291459083557129
6846 3.282886028289795
6847 3.232454776763916
6848 3.243272066116333
6849 3.2453999519348145
6850 3.2722818851470947
6851 3.2861075401306152
6852 3.3324005603790283
6853 3.2439699172973633
6854 3.2834842205047607
6855 3.2351253032684326
6856 3.264878034591675
6857 3.251471996307373
6858 3.2723608016967773
6859 3.235351085662842
6860 3.2262160778045654
6861 3.2710752487182617
6862 3.258535385131836
6863 3.2688510417938232
6864 3.252959966659546
6865 3.2698726654052734
6866 3.278144359588623
6867 3.2699575424194336
6868 3.2743468284606934
6869 3.2976861000061035
6870 3.2402658462524414
6871 3.284025192260742
6872 3.241346836090088
6873 3.263876438140869
6874 3.227524995803833
6875 3.2782692909240723
6876 3.270937919616699
6877 3.2600598335266113
6878 3.2588281631469727
6879 3.2824673652648926
6880 3.2649736404418945
6881 3.2231452465057373
6882 3.2341363430023193
6883 3.2330269813537598
6884 3.2533795833587646
6885 3.267765998840332
6886 3.271160364151001
6887 3.2576608657836914
6888 3.2544503211975098
6889 3.2393760681152344
6890 3.2350940704345703
6891 3.2863211631774902
6892 3.275433301925659
6893 3.2333598136901855
6894 3.2337679862976074
6895 3.2615184783935547
6896 3.234292984008789
6897 3.2472190856933594
6898 3.3079349994659424
6899 3.2676913738250732
6900 3.260127544403076
6901 3.3130249977111816
6902 3.2289586067199707
6903 3.3188765048980713
6904 3.25541615486145
6905 3.2672574520111084
6906 3.269580841064453
6907 3.2743303775787354
6908 3.2322936058044434
6909 3.2174816131591797
6910 3.276522636413574
6911 3.2693305015563965
6912 3.240999698638916
6913 3.2697362899780273
6914 3.257915735244751
6915 3.3641905784606934
6916 3.242292881011963
6917 3.224294662475586
6918 3.254016876220703
6919 3.243093729019165
6920 3.26314115524292
6921 3.239280939102173
6922 3.231874942779541
6923 3.2376842498779297
6924 3.2867276668548584
6925 3.287353038787842
6926 3.2328670024871826
6927 3.2417409420013428
6928 3.2754549980163574
6929 3.3039145469665527
6930 3.2632031440734863
6931 3.2884230613708496
6932 3.233480215072632
6933 3.232421875
6934 3.2464230060577393
6935 3.235248327255249
6936 3.330712080001831
6937 3.238184690475464
6938 3.2368059158325195
6939 3.264904499053955
6940 3.250443458557129
6941 3.244163990020752
6942 3.262661933898926
6943 3.3137576580047607
6944 3.266427755355835
6945 3.2470903396606445
6946 3.238616943359375
6947 3.249789237976074
6948 3.274275064468384
6949 3.2861483097076416
6950 3.2238073348999023
6951 3.2371902465820312
6952 3.2274010181427
6953 3.3311054706573486
6954 3.2801673412323
6955 3.267371654510498
6956 3.263370990753174
6957 3.243952751159668
6958 3.248175621032715
6959 3.304206132888794
6960 3.2480685710906982
6961 3.299316883087158
6962 3.2517220973968506
6963 3.2569727897644043
6964 3.2543861865997314
6965 3.2454893589019775
6966 3.252176284790039
6967 3.2780792713165283
6968 3.269136428833008
6969 3.2287936210632324
6970 3.248807668685913
6971 3.2457261085510254
6972 3.2964205741882324
6973 3.246450185775757
6974 3.2257614135742188
6975 3.2291922569274902
6976 3.2622735500335693
6977 3.2397851943969727
6978 3.2399096488952637
6979 3.2800474166870117
6980 3.2718448638916016
6981 3.2434840202331543
6982 3.242980480194092
6983 3.271352767944336
6984 3.2508552074432373
6985 3.2302913665771484
6986 3.236966609954834
6987 3.2665419578552246
6988 3.2560367584228516
6989 3.3188729286193848
6990 3.229729652404785
6991 3.273481607437134
6992 3.250767230987549
6993 3.264329671859741
6994 3.230595827102661
6995 3.235370397567749
6996 3.233903646469116
6997 3.2186121940612793
6998 3.2548062801361084
6999 3.228121757507324
7000 3.2421445846557617
7001 3.281791925430298
7002 3.2303309440612793
7003 3.2335076332092285
7004 3.23276424407959
7005 3.237889051437378
7006 3.240814685821533
7007 3.231325626373291
7008 3.2804603576660156
7009 3.249980926513672
7010 3.236696243286133
7011 3.2509708404541016
7012 3.2421159744262695
7013 3.243757724761963
7014 3.2549870014190674
7015 3.235264301300049
7016 3.2455637454986572
7017 3.215874433517456
7018 3.2374486923217773
7019 3.258246898651123
7020 3.2281641960144043
7021 3.2718987464904785
7022 3.2571167945861816
7023 3.240022897720337
7024 3.286391258239746
7025 3.2573721408843994
7026 3.290628433227539
7027 3.347565174102783
7028 3.232834815979004
7029 3.2494521141052246
7030 3.281559944152832
7031 3.2995765209198
7032 3.2401323318481445
7033 3.3146708011627197
7034 3.235058546066284
7035 3.2781522274017334
7036 3.2364907264709473
7037 3.240905523300171
7038 3.2218878269195557
7039 3.2752838134765625
7040 3.312610149383545
7041 3.2549734115600586
7042 3.236222267150879
7043 3.26790714263916
7044 3.2831406593322754
7045 3.243267059326172
7046 3.2666962146759033
7047 3.2263925075531006
7048 3.236844539642334
7049 3.3594653606414795
7050 3.2771525382995605
7051 3.268568754196167
7052 3.2329587936401367
7053 3.261820077896118
7054 3.2251555919647217
7055 3.2537479400634766
7056 3.2843756675720215
7057 3.2358899116516113
7058 3.265702724456787
7059 3.300668716430664
7060 3.249119758605957
7061 3.2540225982666016
7062 3.2250471115112305
7063 3.282195568084717
7064 3.2383556365966797
7065 3.2406177520751953
7066 3.263664960861206
7067 3.231863021850586
7068 3.251614809036255
7069 3.237135648727417
7070 3.3233509063720703
7071 3.3171238899230957
7072 3.2309060096740723
7073 3.255740165710449
7074 3.2290382385253906
7075 3.313007354736328
7076 3.2375221252441406
7077 3.2887492179870605
7078 3.2341742515563965
7079 3.258148670196533
7080 3.2817347049713135
7081 3.2181150913238525
7082 3.2253761291503906
7083 3.258000135421753
7084 3.232191801071167
7085 3.231334686279297
7086 3.28167986869812
7087 3.2740981578826904
7088 3.306293249130249
7089 3.2563278675079346
7090 3.240536689758301
7091 3.3079304695129395
7092 3.284806251525879
7093 3.22772216796875
7094 3.2922630310058594
7095 3.237046003341675
7096 3.231151819229126
7097 3.266580104827881
7098 3.2456092834472656
7099 3.225647449493408
7100 3.2866203784942627
7101 3.283108711242676
7102 3.251185894012451
7103 3.2798376083374023
7104 3.240851402282715
7105 3.2472312450408936
7106 3.251154899597168
7107 3.2847187519073486
7108 3.2375125885009766
7109 3.3024187088012695
7110 3.256831645965576
7111 3.2724945545196533
7112 3.2383153438568115
7113 3.2593841552734375
7114 3.2523136138916016
7115 3.2343525886535645
7116 3.262258529663086
7117 3.243867874145508
7118 3.2370104789733887
7119 3.282862663269043
7120 3.250734329223633
7121 3.3120665550231934
7122 3.2698631286621094
7123 3.258138656616211
7124 3.227529525756836
7125 3.218097686767578
7126 3.2255945205688477
7127 3.259991407394409
7128 3.2900044918060303
7129 3.251944065093994
7130 3.296454668045044
7131 3.221639633178711
7132 3.2230544090270996
7133 3.3106961250305176
7134 3.266411304473877
7135 3.2539825439453125
7136 3.27675724029541
7137 3.2482898235321045
7138 3.2357606887817383
7139 3.2324252128601074
7140 3.234773874282837
7141 3.2474923133850098
7142 3.2685937881469727
7143 3.2218241691589355
7144 3.2306606769561768
7145 3.222921133041382
7146 3.2433314323425293
7147 3.278742790222168
7148 3.3186328411102295
7149 3.2499780654907227
7150 3.2648210525512695
7151 3.265124797821045
7152 3.2272086143493652
7153 3.2394466400146484
7154 3.240586280822754
7155 3.261115312576294
7156 3.2652649879455566
7157 3.281169891357422
7158 3.2369890213012695
7159 3.277095317840576
7160 3.2465360164642334
7161 3.238628625869751
7162 3.2594590187072754
7163 3.2751786708831787
7164 3.245980739593506
7165 3.280327796936035
7166 3.276181221008301
7167 3.2422852516174316
7168 3.2575559616088867
7169 3.271533489227295
7170 3.2643446922302246
7171 3.2688493728637695
7172 3.2719602584838867
7173 3.243389844894409
7174 3.256502628326416
7175 3.2460079193115234
7176 3.254316806793213
7177 3.2422854900360107
7178 3.2307286262512207
7179 3.248993158340454
7180 3.284513235092163
7181 3.2514145374298096
7182 3.296722888946533
7183 3.248852014541626
7184 3.239924669265747
7185 3.244509220123291
7186 3.2781293392181396
7187 3.253910541534424
7188 3.2488508224487305
7189 3.2929210662841797
7190 3.223729133605957
7191 3.23380184173584
7192 3.240020751953125
7193 3.231860637664795
7194 3.245041608810425
7195 3.2722408771514893
7196 3.2983245849609375
7197 3.272334337234497
7198 3.237560987472534
7199 3.225240468978882
7200 3.299337863922119
7201 3.231070041656494
7202 3.2260255813598633
7203 3.2347168922424316
7204 3.2329261302948
7205 3.2299909591674805
7206 3.2669620513916016
7207 3.2343344688415527
7208 3.2547028064727783
7209 3.238483428955078
7210 3.2451047897338867
7211 3.2588486671447754
7212 3.2456302642822266
7213 3.2592058181762695
7214 3.2338576316833496
7215 3.334988594055176
7216 3.284517526626587
7217 3.2891504764556885
7218 3.229278326034546
7219 3.2358789443969727
7220 3.2495932579040527
7221 3.2462010383605957
7222 3.232032537460327
7223 3.273014545440674
7224 3.243988275527954
7225 3.2505345344543457
7226 3.233086347579956
7227 3.2495484352111816
7228 3.317906141281128
7229 3.264531135559082
7230 3.2311036586761475
7231 3.2527430057525635
7232 3.2482833862304688
7233 3.229781150817871
7234 3.25954532623291
7235 3.301745891571045
7236 3.2317776679992676
7237 3.2568633556365967
7238 3.2778429985046387
7239 3.2491836547851562
7240 3.2320094108581543
7241 3.224301338195801
7242 3.2425191402435303
7243 3.257546901702881
7244 3.254035472869873
7245 3.2685346603393555
7246 3.234793186187744
7247 3.2426600456237793
7248 3.241607666015625
7249 3.223815441131592
7250 3.277543783187866
7251 3.229890823364258
7252 3.282437324523926
7253 3.2498228549957275
7254 3.2492947578430176
7255 3.22615122795105
7256 3.2450778484344482
7257 3.2237658500671387
7258 3.2789347171783447
7259 3.2390964031219482
7260 3.28714656829834
7261 3.2258691787719727
7262 3.251840591430664
7263 3.2804315090179443
7264 3.2328882217407227
7265 3.2357635498046875
7266 3.246413230895996
7267 3.234677314758301
7268 3.226473569869995
7269 3.240510940551758
7270 3.24076509475708
7271 3.2283711433410645
7272 3.2322068214416504
7273 3.220764398574829
7274 3.297271251678467
7275 3.2146801948547363
7276 3.234065532684326
7277 3.2414755821228027
7278 3.231048107147217
7279 3.2637548446655273
7280 3.233144760131836
7281 3.274402141571045
7282 3.2515110969543457
7283 3.2594408988952637
7284 3.224097490310669
7285 3.2657618522644043
7286 3.2261483669281006
7287 3.2466440200805664
7288 3.2278499603271484
7289 3.2569005489349365
7290 3.246687650680542
7291 3.2992312908172607
7292 3.2410643100738525
7293 3.2545504570007324
7294 3.248868465423584
7295 3.258498191833496
7296 3.232086658477783
7297 3.2585177421569824
7298 3.25577712059021
7299 3.281994581222534
7300 3.2390851974487305
7301 3.2167046070098877
7302 3.234215259552002
7303 3.2513856887817383
7304 3.2691802978515625
7305 3.2304394245147705
7306 3.319523334503174
7307 3.251460075378418
7308 3.214909315109253
7309 3.263521194458008
7310 3.240260601043701
7311 3.25809383392334
7312 3.274289608001709
7313 3.245314121246338
7314 3.237931728363037
7315 3.2162652015686035
7316 3.283010959625244
7317 3.2276010513305664
7318 3.2670974731445312
7319 3.2253448963165283
7320 3.2186949253082275
7321 3.2455878257751465
7322 3.2586581707000732
7323 3.2274718284606934
7324 3.237752676010132
7325 3.2162911891937256
7326 3.2385196685791016
7327 3.296686887741089
7328 3.2530465126037598
7329 3.217761516571045
7330 3.2578117847442627
7331 3.2202751636505127
7332 3.27370023727417
7333 3.2410569190979004
7334 3.242535352706909
7335 3.216876983642578
7336 3.2246060371398926
7337 3.2763283252716064
7338 3.2354702949523926
7339 3.297328233718872
7340 3.2642438411712646
7341 3.2355568408966064
7342 3.236410140991211
7343 3.249431848526001
7344 3.267148971557617
7345 3.299311876296997
7346 3.2768468856811523
7347 3.2249207496643066
7348 3.232644557952881
7349 3.3144607543945312
7350 3.2332448959350586
7351 3.2321248054504395
7352 3.2517201900482178
7353 3.2405128479003906
7354 3.2551679611206055
7355 3.234208345413208
7356 3.2527425289154053
7357 3.2329773902893066
7358 3.223344087600708
7359 3.241471767425537
7360 3.2425718307495117
7361 3.239722728729248
7362 3.2756638526916504
7363 3.3737387657165527
7364 3.218932628631592
7365 3.2386186122894287
7366 3.2411818504333496
7367 3.2474632263183594
7368 3.294621706008911
7369 3.226099729537964
7370 3.242103099822998
7371 3.227447986602783
7372 3.2274556159973145
7373 3.232903480529785
7374 3.284057855606079
7375 3.2915592193603516
7376 3.2355384826660156
7377 3.245961904525757
7378 3.2802631855010986
7379 3.2924580574035645
7380 3.2686688899993896
7381 3.2476162910461426
7382 3.2823877334594727
7383 3.2780075073242188
7384 3.251427412033081
7385 3.2379980087280273
7386 3.268629550933838
7387 3.2330846786499023
7388 3.2584896087646484
7389 3.2256875038146973
7390 3.216794967651367
7391 3.2381644248962402
7392 3.2551283836364746
7393 3.3126673698425293
7394 3.263603448867798
7395 3.271578788757324
7396 3.28981876373291
7397 3.231801748275757
7398 3.2520205974578857
7399 3.247767686843872
7400 3.226163625717163
7401 3.2454123497009277
7402 3.250589609146118
7403 3.2388112545013428
7404 3.2312917709350586
7405 3.263890504837036
7406 3.2914066314697266
7407 3.2624902725219727
7408 3.2413902282714844
7409 3.239032030105591
7410 3.245001792907715
7411 3.236207962036133
7412 3.2233352661132812
7413 3.2244391441345215
7414 3.2382946014404297
7415 3.3357949256896973
7416 3.263151168823242
7417 3.2598257064819336
7418 3.2308175563812256
7419 3.275753974914551
7420 3.2231130599975586
7421 3.2958688735961914
7422 3.24806547164917
7423 3.2213144302368164
7424 3.23116135597229
7425 3.23352313041687
7426 3.2746407985687256
7427 3.241218090057373
7428 3.243422031402588
7429 3.224297285079956
7430 3.2418432235717773
7431 3.2356204986572266
7432 3.2303333282470703
7433 3.2201619148254395
7434 3.2511916160583496
7435 3.2721099853515625
7436 3.2244834899902344
7437 3.3262791633605957
7438 3.2668774127960205
7439 3.2219367027282715
7440 3.2812793254852295
7441 3.256190299987793
7442 3.234318256378174
7443 3.221292018890381
7444 3.240025281906128
7445 3.248131275177002
7446 3.255986213684082
7447 3.2779393196105957
7448 3.2593085765838623
7449 3.239291191101074
7450 3.245896339416504
7451 3.2614986896514893
7452 3.2622616291046143
7453 3.234295129776001
7454 3.2335195541381836
7455 3.241750717163086
7456 3.245105028152466
7457 3.3088083267211914
7458 3.249512195587158
7459 3.2216691970825195
7460 3.2635338306427
7461 3.226614475250244
7462 3.2994384765625
7463 3.252399444580078
7464 3.2654123306274414
7465 3.2272896766662598
7466 3.2223691940307617
7467 3.281803607940674
7468 3.300933837890625
7469 3.2302582263946533
7470 3.2482857704162598
7471 3.2556755542755127
7472 3.2464685440063477
7473 3.2264089584350586
7474 3.2621002197265625
7475 3.229033946990967
7476 3.255645275115967
7477 3.2570972442626953
7478 3.2939224243164062
7479 3.2760188579559326
7480 3.2332797050476074
7481 3.2197036743164062
7482 3.2667980194091797
7483 3.24503231048584
7484 3.238389015197754
7485 3.2524261474609375
7486 3.2392797470092773
7487 3.273263931274414
7488 3.2309999465942383
7489 3.2343053817749023
7490 3.252957344055176
7491 3.246175765991211
7492 3.2463133335113525
7493 3.2621612548828125
7494 3.2324931621551514
7495 3.303539752960205
7496 3.254856586456299
7497 3.2319161891937256
7498 3.2568275928497314
7499 3.2952017784118652
7500 3.2612385749816895
7501 3.239044666290283
7502 3.2287652492523193
7503 3.2646281719207764
7504 3.2254621982574463
7505 3.2331349849700928
7506 3.266374111175537
7507 3.3064730167388916
7508 3.2362053394317627
7509 3.246494770050049
7510 3.2927017211914062
7511 3.2293407917022705
7512 3.2310266494750977
7513 3.2874915599823
7514 3.2522761821746826
7515 3.2422235012054443
7516 3.25300931930542
7517 3.235621690750122
7518 3.220240831375122
7519 3.258168935775757
7520 3.2378196716308594
7521 3.273653030395508
7522 3.2446444034576416
7523 3.2876033782958984
7524 3.228248119354248
7525 3.2915029525756836
7526 3.2693543434143066
7527 3.2193541526794434
7528 3.263472318649292
7529 3.2638792991638184
7530 3.2288804054260254
7531 3.2326881885528564
7532 3.2406318187713623
7533 3.23569655418396
7534 3.2316946983337402
7535 3.254265785217285
7536 3.2378106117248535
7537 3.259274482727051
7538 3.255908250808716
7539 3.2301745414733887
7540 3.2445926666259766
7541 3.226255178451538
7542 3.2618567943573
7543 3.2761144638061523
7544 3.236337661743164
7545 3.232356548309326
7546 3.2605514526367188
7547 3.2351741790771484
7548 3.2310004234313965
7549 3.2415051460266113
7550 3.2481114864349365
7551 3.262641429901123
7552 3.221503257751465
7553 3.241523265838623
7554 3.233731746673584
7555 3.2253427505493164
7556 3.236107587814331
7557 3.282430648803711
7558 3.2175302505493164
7559 3.263153553009033
7560 3.2480552196502686
7561 3.2581443786621094
7562 3.229102849960327
7563 3.222639322280884
7564 3.2510504722595215
7565 3.2691268920898438
7566 3.2570292949676514
7567 3.2310194969177246
7568 3.3174400329589844
7569 3.2216806411743164
7570 3.2212181091308594
7571 3.2260093688964844
7572 3.2669148445129395
7573 3.2506914138793945
7574 3.2417855262756348
7575 3.2777769565582275
7576 3.2259624004364014
7577 3.232210397720337
7578 3.2270936965942383
7579 3.2241625785827637
7580 3.2565104961395264
7581 3.2505197525024414
7582 3.2959625720977783
7583 3.2678041458129883
7584 3.242819309234619
7585 3.2777481079101562
7586 3.2411885261535645
7587 3.223562240600586
7588 3.249721050262451
7589 3.26513671875
7590 3.230027437210083
7591 3.2711129188537598
7592 3.241657257080078
7593 3.2457635402679443
7594 3.2703304290771484
7595 3.2326502799987793
7596 3.2378225326538086
7597 3.2418222427368164
7598 3.2908143997192383
7599 3.2274298667907715
7600 3.2318127155303955
7601 3.27224063873291
7602 3.2496261596679688
7603 3.2528839111328125
7604 3.227482318878174
7605 3.233607292175293
7606 3.226261615753174
7607 3.235506057739258
7608 3.262775182723999
7609 3.2265782356262207
7610 3.277944803237915
7611 3.2533164024353027
7612 3.2931361198425293
7613 3.3057522773742676
7614 3.2430453300476074
7615 3.229092597961426
7616 3.2311978340148926
7617 3.323380708694458
7618 3.2330894470214844
7619 3.247802495956421
7620 3.2294692993164062
7621 3.251450777053833
7622 3.227522850036621
7623 3.291940450668335
7624 3.2703354358673096
7625 3.2982258796691895
7626 3.251946449279785
7627 3.3170576095581055
7628 3.268439292907715
7629 3.2399559020996094
7630 3.236886501312256
7631 3.267712116241455
7632 3.269293785095215
7633 3.3137197494506836
7634 3.2864012718200684
7635 3.2416164875030518
7636 3.2598965167999268
7637 3.258002519607544
7638 3.238408088684082
7639 3.255333662033081
7640 3.244786262512207
7641 3.2463572025299072
7642 3.240743637084961
7643 3.2557783126831055
7644 3.2614288330078125
7645 3.2411036491394043
7646 3.3057587146759033
7647 3.2705533504486084
7648 3.2860677242279053
7649 3.2370657920837402
7650 3.258538246154785
7651 3.2940621376037598
7652 3.275722026824951
7653 3.274345874786377
7654 3.305065155029297
7655 3.2965946197509766
7656 3.258737564086914
7657 3.259697914123535
7658 3.2511820793151855
7659 3.264049530029297
7660 3.2484076023101807
7661 3.239565372467041
7662 3.257866859436035
7663 3.2706429958343506
7664 3.2852680683135986
7665 3.261312484741211
7666 3.233412265777588
7667 3.224698066711426
7668 3.2531189918518066
7669 3.258127212524414
7670 3.2365541458129883
7671 3.247377872467041
7672 3.279623031616211
7673 3.2350010871887207
7674 3.2433724403381348
7675 3.330195903778076
7676 3.336435079574585
7677 3.2550570964813232
7678 3.282119035720825
7679 3.2500617504119873
7680 3.2756052017211914
7681 3.2445878982543945
7682 3.2434346675872803
7683 3.26114559173584
7684 3.2445836067199707
7685 3.2427778244018555
7686 3.2806901931762695
7687 3.2369580268859863
7688 3.301905393600464
7689 3.2224650382995605
7690 3.239060401916504
7691 3.2685298919677734
7692 3.2566912174224854
7693 3.2209372520446777
7694 3.266801118850708
7695 3.2256336212158203
7696 3.249264717102051
7697 3.2341136932373047
7698 3.244596004486084
7699 3.2538726329803467
7700 3.238933801651001
7701 3.276853322982788
7702 3.2319889068603516
7703 3.231614112854004
7704 3.237061023712158
7705 3.2233824729919434
7706 3.234520435333252
7707 3.2421255111694336
7708 3.2305917739868164
7709 3.263835906982422
7710 3.2465858459472656
7711 3.239112138748169
7712 3.2673940658569336
7713 3.2518091201782227
7714 3.2436423301696777
7715 3.2458736896514893
7716 3.2935585975646973
7717 3.2469050884246826
7718 3.244375705718994
7719 3.2172160148620605
7720 3.2554006576538086
7721 3.230304002761841
7722 3.264507293701172
7723 3.2559828758239746
7724 3.308084487915039
7725 3.2421510219573975
7726 3.2411909103393555
7727 3.216094970703125
7728 3.240647315979004
7729 3.23651385307312
7730 3.248244285583496
7731 3.230095386505127
7732 3.244079828262329
7733 3.247340679168701
7734 3.2721590995788574
7735 3.243281602859497
7736 3.2860355377197266
7737 3.2736334800720215
7738 3.257896900177002
7739 3.276871919631958
7740 3.244478225708008
7741 3.2945642471313477
7742 3.224520683288574
7743 3.2506301403045654
7744 3.3146705627441406
7745 3.2566659450531006
7746 3.2365832328796387
7747 3.309764862060547
7748 3.266129493713379
7749 3.222790479660034
7750 3.2302892208099365
7751 3.2970774173736572
7752 3.235520601272583
7753 3.2280008792877197
7754 3.297771453857422
7755 3.2463622093200684
7756 3.2752113342285156
7757 3.250749349594116
7758 3.2562255859375
7759 3.2453904151916504
7760 3.271484375
7761 3.2595815658569336
7762 3.2559516429901123
7763 3.3305487632751465
7764 3.2919812202453613
7765 3.251528024673462
7766 3.2580440044403076
7767 3.2220265865325928
7768 3.219956636428833
7769 3.2607338428497314
7770 3.233297824859619
7771 3.2883777618408203
7772 3.221362829208374
7773 3.323223829269409
7774 3.2314014434814453
7775 3.2407069206237793
7776 3.269683837890625
7777 3.2450242042541504
7778 3.281261920928955
7779 3.317251682281494
7780 3.2669408321380615
7781 3.341855525970459
7782 3.232391834259033
7783 3.255702018737793
7784 3.2584967613220215
7785 3.3061060905456543
7786 3.251864194869995
7787 3.2852327823638916
7788 3.2594211101531982
7789 3.241260051727295
7790 3.326108932495117
7791 3.3003902435302734
7792 3.2450926303863525
7793 3.2586097717285156
7794 3.248636484146118
7795 3.275527000427246
7796 3.2712976932525635
7797 3.2589454650878906
7798 3.3012280464172363
7799 3.266165256500244
7800 3.2561094760894775
7801 3.259881019592285
7802 3.241023063659668
7803 3.2760169506073
7804 3.2408041954040527
7805 3.271397829055786
7806 3.2667288780212402
7807 3.259888172149658
7808 3.2931337356567383
7809 3.2395482063293457
7810 3.220374345779419
7811 3.2641725540161133
7812 3.2333881855010986
7813 3.2463490962982178
7814 3.2369630336761475
7815 3.2191574573516846
7816 3.2769246101379395
7817 3.2510528564453125
7818 3.2664403915405273
7819 3.24224853515625
7820 3.227019786834717
7821 3.2450265884399414
7822 3.21950101852417
7823 3.2289516925811768
7824 3.279420852661133
7825 3.2581028938293457
7826 3.24228835105896
7827 3.28462553024292
7828 3.2561469078063965
7829 3.2875330448150635
7830 3.2621123790740967
7831 3.255537986755371
7832 3.2220890522003174
7833 3.2862071990966797
7834 3.3239994049072266
7835 3.2457802295684814
7836 3.235593557357788
7837 3.256500005722046
7838 3.2602341175079346
7839 3.2302308082580566
7840 3.2282896041870117
7841 3.2563323974609375
7842 3.22908878326416
7843 3.253108501434326
7844 3.214534282684326
7845 3.288280963897705
7846 3.2571277618408203
7847 3.2412726879119873
7848 3.235332727432251
7849 3.256460666656494
7850 3.2527148723602295
7851 3.2242279052734375
7852 3.2258801460266113
7853 3.2675065994262695
7854 3.2314043045043945
7855 3.285501003265381
7856 3.248182773590088
7857 3.2313995361328125
7858 3.2594704627990723
7859 3.296525001525879
7860 3.244791030883789
7861 3.2576146125793457
7862 3.2919321060180664
7863 3.241185188293457
7864 3.266122341156006
7865 3.2363462448120117
7866 3.2524962425231934
7867 3.231541872024536
7868 3.238217353820801
7869 3.233058214187622
7870 3.2320141792297363
7871 3.251464366912842
7872 3.2515182495117188
7873 3.232266426086426
7874 3.226231098175049
7875 3.2507662773132324
7876 3.2510581016540527
7877 3.291790008544922
7878 3.2612805366516113
7879 3.2666616439819336
7880 3.231342315673828
7881 3.2435715198516846
7882 3.2629055976867676
7883 3.2400588989257812
7884 3.2338027954101562
7885 3.266606330871582
7886 3.2770349979400635
7887 3.2352747917175293
7888 3.2699379920959473
7889 3.256002426147461
7890 3.294456958770752
7891 3.249920606613159
7892 3.258810520172119
7893 3.250027656555176
7894 3.2393064498901367
7895 3.268589496612549
7896 3.3364696502685547
7897 3.2289934158325195
7898 3.2228264808654785
7899 3.2704739570617676
7900 3.221437692642212
7901 3.2538962364196777
7902 3.253925323486328
7903 3.238760232925415
7904 3.222865104675293
7905 3.2394301891326904
7906 3.2428159713745117
7907 3.220707893371582
7908 3.219552993774414
7909 3.2584774494171143
7910 3.286522626876831
7911 3.225848436355591
7912 3.236720561981201
7913 3.267880916595459
7914 3.2831618785858154
7915 3.2540414333343506
7916 3.2432949542999268
7917 3.2328996658325195
7918 3.2385315895080566
7919 3.232896327972412
7920 3.252796173095703
7921 3.2237963676452637
7922 3.2288591861724854
7923 3.274230480194092
7924 3.2521111965179443
7925 3.2614030838012695
7926 3.232710361480713
7927 3.249199390411377
7928 3.2405452728271484
7929 3.2544021606445312
7930 3.2316031455993652
7931 3.276259183883667
7932 3.237557888031006
7933 3.2883787155151367
7934 3.259465217590332
7935 3.2444684505462646
7936 3.2658843994140625
7937 3.2376720905303955
7938 3.2273976802825928
7939 3.312485933303833
7940 3.235050678253174
7941 3.257859230041504
7942 3.257061004638672
7943 3.2252793312072754
7944 3.2370574474334717
7945 3.2194008827209473
7946 3.2352845668792725
7947 3.227708339691162
7948 3.243173360824585
7949 3.226282835006714
7950 3.2524399757385254
7951 3.244157314300537
7952 3.2640750408172607
7953 3.236494541168213
7954 3.2177743911743164
7955 3.246469259262085
7956 3.2446584701538086
7957 3.221398115158081
7958 3.2567601203918457
7959 3.2284741401672363
7960 3.239166736602783
7961 3.2691352367401123
7962 3.231290340423584
7963 3.2385311126708984
7964 3.265185832977295
7965 3.2282772064208984
7966 3.3035173416137695
7967 3.2280678749084473
7968 3.269226312637329
7969 3.2344541549682617
7970 3.299065113067627
7971 3.281355857849121
7972 3.235938549041748
7973 3.2705063819885254
7974 3.269510269165039
7975 3.257695436477661
7976 3.269686460494995
7977 3.2280473709106445
7978 3.242987632751465
7979 3.219733238220215
7980 3.2293128967285156
7981 3.2443485260009766
7982 3.2342529296875
7983 3.2377142906188965
7984 3.223931074142456
7985 3.240060329437256
7986 3.2313313484191895
7987 3.2655088901519775
7988 3.230966329574585
7989 3.2942514419555664
7990 3.2682528495788574
7991 3.236713171005249
7992 3.2590291500091553
7993 3.2466483116149902
7994 3.251368761062622
7995 3.2539308071136475
7996 3.2516140937805176
7997 3.3229868412017822
7998 3.2524263858795166
7999 3.2242374420166016
8000 3.302400588989258
8001 3.2541182041168213
8002 3.3507378101348877
8003 3.242278814315796
8004 3.254931688308716
8005 3.3187990188598633
8006 3.262643814086914
8007 3.249678611755371
8008 3.2357678413391113
8009 3.3338518142700195
8010 3.2670083045959473
8011 3.227785110473633
8012 3.221926212310791
8013 3.2983007431030273
8014 3.2809085845947266
8015 3.275991678237915
8016 3.2463603019714355
8017 3.246771812438965
8018 3.2235970497131348
8019 3.2545528411865234
8020 3.269059896469116
8021 3.255502223968506
8022 3.2552127838134766
8023 3.2807369232177734
8024 3.2526702880859375
8025 3.335531234741211
8026 3.2312803268432617
8027 3.2569470405578613
8028 3.2453629970550537
8029 3.2542381286621094
8030 3.267394542694092
8031 3.22810697555542
8032 3.257575750350952
8033 3.2668840885162354
8034 3.2801003456115723
8035 3.231529712677002
8036 3.3220486640930176
8037 3.264352798461914
8038 3.2988500595092773
8039 3.2956318855285645
8040 3.2539215087890625
8041 3.272864818572998
8042 3.270939350128174
8043 3.24373197555542
8044 3.287639617919922
8045 3.247948408126831
8046 3.2577505111694336
8047 3.238942861557007
8048 3.2660632133483887
8049 3.2484936714172363
8050 3.3009791374206543
8051 3.2845394611358643
8052 3.272054433822632
8053 3.2707576751708984
8054 3.2579877376556396
8055 3.317739963531494
8056 3.3616671562194824
8057 3.2645859718322754
8058 3.250180721282959
8059 3.2587387561798096
8060 3.2302443981170654
8061 3.223050355911255
8062 3.291138172149658
8063 3.2679643630981445
8064 3.2771129608154297
8065 3.29272198677063
8066 3.228259801864624
8067 3.251110553741455
8068 3.2629032135009766
8069 3.2675061225891113
8070 3.2771706581115723
8071 3.2430458068847656
8072 3.254808187484741
8073 3.256312847137451
8074 3.31177020072937
8075 3.255675792694092
8076 3.248976707458496
8077 3.250372886657715
8078 3.2333831787109375
8079 3.251525640487671
8080 3.238690137863159
8081 3.27811336517334
8082 3.2518186569213867
8083 3.263011932373047
8084 3.256560802459717
8085 3.2602121829986572
8086 3.3050930500030518
8087 3.283815383911133
8088 3.2567081451416016
8089 3.246799945831299
8090 3.321211099624634
8091 3.254589080810547
8092 3.302255153656006
8093 3.24468994140625
8094 3.2263314723968506
8095 3.2725296020507812
8096 3.252833843231201
8097 3.2347254753112793
8098 3.251035213470459
8099 3.2359414100646973
8100 3.2622790336608887
8101 3.3144681453704834
8102 3.233527660369873
8103 3.2496914863586426
8104 3.31664776802063
8105 3.2471983432769775
8106 3.243009567260742
8107 3.2415194511413574
8108 3.251978635787964
8109 3.264732837677002
8110 3.250190496444702
8111 3.240457773208618
8112 3.261348247528076
8113 3.2966084480285645
8114 3.275552749633789
8115 3.230790853500366
8116 3.277406692504883
8117 3.2358498573303223
8118 3.307076930999756
8119 3.2815942764282227
8120 3.318331718444824
8121 3.278933525085449
8122 3.2270421981811523
8123 3.280163288116455
8124 3.2200236320495605
8125 3.247248649597168
8126 3.2767229080200195
8127 3.2477331161499023
8128 3.291989803314209
8129 3.22580623626709
8130 3.2694091796875
8131 3.231606960296631
8132 3.236170768737793
8133 3.260441303253174
8134 3.2602319717407227
8135 3.2372593879699707
8136 3.2471306324005127
8137 3.2910311222076416
8138 3.2889785766601562
8139 3.2750725746154785
8140 3.281646728515625
8141 3.2281851768493652
8142 3.2228474617004395
8143 3.318425178527832
8144 3.2607362270355225
8145 3.215517997741699
8146 3.309187412261963
8147 3.2476234436035156
8148 3.2400596141815186
8149 3.2383017539978027
8150 3.238481283187866
8151 3.245875120162964
8152 3.251539707183838
8153 3.309950590133667
8154 3.2482833862304688
8155 3.22462797164917
8156 3.302311897277832
8157 3.2557573318481445
8158 3.2518115043640137
8159 3.2256155014038086
8160 3.237185001373291
8161 3.291231632232666
8162 3.290139675140381
8163 3.289191722869873
8164 3.2464113235473633
8165 3.271230459213257
8166 3.2298178672790527
8167 3.223928928375244
8168 3.2369446754455566
8169 3.2335524559020996
8170 3.2670798301696777
8171 3.2489051818847656
8172 3.3153698444366455
8173 3.2483420372009277
8174 3.2700958251953125
8175 3.254383087158203
8176 3.291513442993164
8177 3.2313079833984375
8178 3.2459118366241455
8179 3.250490427017212
8180 3.232173204421997
8181 3.2466988563537598
8182 3.3233675956726074
8183 3.2231152057647705
8184 3.2914648056030273
8185 3.283869743347168
8186 3.2514262199401855
8187 3.241028308868408
8188 3.2717714309692383
8189 3.2892942428588867
8190 3.252708911895752
8191 3.266771078109741
8192 3.25764536857605
8193 3.226144790649414
8194 3.247765064239502
8195 3.3091468811035156
8196 3.2357048988342285
8197 3.260464906692505
8198 3.263059139251709
8199 3.2416696548461914
8200 3.2241337299346924
8201 3.2740345001220703
8202 3.2262706756591797
8203 3.230998992919922
8204 3.2257909774780273
8205 3.229262351989746
8206 3.231431007385254
8207 3.2515501976013184
8208 3.2943100929260254
8209 3.248685598373413
8210 3.226207733154297
8211 3.2320797443389893
8212 3.246669292449951
8213 3.240095853805542
8214 3.229063034057617
8215 3.221933364868164
8216 3.2836203575134277
8217 3.232758045196533
8218 3.2905335426330566
8219 3.2813613414764404
8220 3.2299137115478516
8221 3.2667694091796875
8222 3.26788067817688
8223 3.2311811447143555
8224 3.276453971862793
8225 3.2517151832580566
8226 3.229788303375244
8227 3.2451999187469482
8228 3.267568588256836
8229 3.2312026023864746
8230 3.2401247024536133
8231 3.234394073486328
8232 3.2382454872131348
8233 3.260457992553711
8234 3.231825590133667
8235 3.238046646118164
8236 3.4484338760375977
8237 3.2756693363189697
8238 3.327191114425659
8239 3.2335891723632812
8240 3.2586588859558105
8241 3.269331932067871
8242 3.2726666927337646
8243 3.23521089553833
8244 3.2391867637634277
8245 3.2325265407562256
8246 3.228384017944336
8247 3.247950553894043
8248 3.263237714767456
8249 3.2722020149230957
8250 3.2989840507507324
8251 3.245903968811035
8252 3.2340774536132812
8253 3.295894145965576
8254 3.250537633895874
8255 3.2261338233947754
8256 3.234042167663574
8257 3.295701503753662
8258 3.2815122604370117
8259 3.2665297985076904
8260 3.2703170776367188
8261 3.2637553215026855
8262 3.2944257259368896
8263 3.26404070854187
8264 3.222614288330078
8265 3.235396385192871
8266 3.2235143184661865
8267 3.254526376724243
8268 3.2467784881591797
8269 3.2291202545166016
8270 3.2256765365600586
8271 3.2511332035064697
8272 3.245290517807007
8273 3.2433183193206787
8274 3.242202043533325
8275 3.237915515899658
8276 3.232783079147339
8277 3.266876697540283
8278 3.2199838161468506
8279 3.2296810150146484
8280 3.308072090148926
8281 3.228731393814087
8282 3.2524986267089844
8283 3.2863330841064453
8284 3.253331422805786
8285 3.251112461090088
8286 3.2651665210723877
8287 3.247588634490967
8288 3.2948708534240723
8289 3.2317733764648438
8290 3.240279197692871
8291 3.23807692527771
8292 3.2614970207214355
8293 3.2370147705078125
8294 3.2920594215393066
8295 3.3035199642181396
8296 3.2330496311187744
8297 3.27168869972229
8298 3.2833313941955566
8299 3.238142490386963
8300 3.2202610969543457
8301 3.230010509490967
8302 3.2300901412963867
8303 3.2325990200042725
8304 3.248750686645508
8305 3.269838333129883
8306 3.267958402633667
8307 3.2449402809143066
8308 3.2495150566101074
8309 3.235776901245117
8310 3.228278875350952
8311 3.227245330810547
8312 3.2998101711273193
8313 3.237880229949951
8314 3.2505135536193848
8315 3.2534029483795166
8316 3.2284233570098877
8317 3.224142551422119
8318 3.239459991455078
8319 3.239351272583008
8320 3.264173746109009
8321 3.2273831367492676
8322 3.226134777069092
8323 3.2358436584472656
8324 3.2519421577453613
8325 3.2155745029449463
8326 3.232567071914673
8327 3.2234959602355957
8328 3.239924430847168
8329 3.234294891357422
8330 3.239619731903076
8331 3.220306873321533
8332 3.239932060241699
8333 3.2561159133911133
8334 3.232952833175659
8335 3.234314441680908
8336 3.253614902496338
8337 3.2611870765686035
8338 3.251338005065918
8339 3.243804454803467
8340 3.2744669914245605
8341 3.2240753173828125
8342 3.243589401245117
8343 3.233891010284424
8344 3.2271742820739746
8345 3.264848470687866
8346 3.2813382148742676
8347 3.2765092849731445
8348 3.2292771339416504
8349 3.264519691467285
8350 3.219022512435913
8351 3.227365493774414
8352 3.2480039596557617
8353 3.2258946895599365
8354 3.2602763175964355
8355 3.236058473587036
8356 3.235001564025879
8357 3.237258195877075
8358 3.2549071311950684
8359 3.2804524898529053
8360 3.243959665298462
8361 3.22613263130188
8362 3.233793258666992
8363 3.2495741844177246
8364 3.2614104747772217
8365 3.231611490249634
8366 3.2773239612579346
8367 3.2625041007995605
8368 3.286505699157715
8369 3.234131097793579
8370 3.234600067138672
8371 3.2209978103637695
8372 3.248544454574585
8373 3.2935657501220703
8374 3.238672971725464
8375 3.263511896133423
8376 3.2340707778930664
8377 3.294780969619751
8378 3.335805654525757
8379 3.239478588104248
8380 3.281191349029541
8381 3.2150397300720215
8382 3.240363359451294
8383 3.2525246143341064
8384 3.242039680480957
8385 3.239907741546631
8386 3.311161518096924
8387 3.268871307373047
8388 3.266110897064209
8389 3.2521870136260986
8390 3.263915538787842
8391 3.2445077896118164
8392 3.2707955837249756
8393 3.245850086212158
8394 3.2253451347351074
8395 3.2390336990356445
8396 3.2361743450164795
8397 3.232194185256958
8398 3.2208847999572754
8399 3.225026845932007
8400 3.267514228820801
8401 3.2842249870300293
8402 3.2371859550476074
8403 3.2289819717407227
8404 3.225254535675049
8405 3.23909068107605
8406 3.2420096397399902
8407 3.2276663780212402
8408 3.236438035964966
8409 3.244232177734375
8410 3.2233614921569824
8411 3.2597246170043945
8412 3.2952237129211426
8413 3.3223719596862793
8414 3.316526174545288
8415 3.2341434955596924
8416 3.2295150756835938
8417 3.26377010345459
8418 3.2187578678131104
8419 3.2480804920196533
8420 3.2593936920166016
8421 3.2354252338409424
8422 3.280454635620117
8423 3.255887508392334
8424 3.2386341094970703
8425 3.266852855682373
8426 3.2643651962280273
8427 3.2795395851135254
8428 3.2860279083251953
8429 3.2419354915618896
8430 3.2407641410827637
8431 3.246419906616211
8432 3.2265756130218506
8433 3.243445634841919
8434 3.2534937858581543
8435 3.2266294956207275
8436 3.2458584308624268
8437 3.2534103393554688
8438 3.227449417114258
8439 3.2691190242767334
8440 3.231868267059326
8441 3.265206813812256
8442 3.2613883018493652
8443 3.2436108589172363
8444 3.257014036178589
8445 3.2156715393066406
8446 3.2365500926971436
8447 3.2228691577911377
8448 3.225900650024414
8449 3.2454886436462402
8450 3.2291440963745117
8451 3.228532314300537
8452 3.222698211669922
8453 3.222991943359375
8454 3.2231316566467285
8455 3.2832913398742676
8456 3.2605767250061035
8457 3.2262001037597656
8458 3.2523601055145264
8459 3.246572971343994
8460 3.2374095916748047
8461 3.337380886077881
8462 3.2915916442871094
8463 3.243372678756714
8464 3.2207298278808594
8465 3.2441024780273438
8466 3.2405788898468018
8467 3.2704875469207764
8468 3.2205512523651123
8469 3.238590717315674
8470 3.2406718730926514
8471 3.2340221405029297
8472 3.2221882343292236
8473 3.2397525310516357
8474 3.2321033477783203
8475 3.24092960357666
8476 3.310995578765869
8477 3.2635610103607178
8478 3.256124258041382
8479 3.2323288917541504
8480 3.234273910522461
8481 3.2253379821777344
8482 3.214221477508545
8483 3.2271347045898438
8484 3.3483662605285645
8485 3.2377166748046875
8486 3.232271909713745
8487 3.2957763671875
8488 3.2344398498535156
8489 3.2515571117401123
8490 3.259316921234131
8491 3.217759609222412
8492 3.2695751190185547
8493 3.304522752761841
8494 3.2381985187530518
8495 3.2606489658355713
8496 3.2689309120178223
8497 3.2691612243652344
8498 3.2746639251708984
8499 3.2399425506591797
8500 3.259097099304199
8501 3.221912145614624
8502 3.276064872741699
8503 3.2407217025756836
8504 3.2340316772460938
8505 3.2731401920318604
8506 3.250393867492676
8507 3.258469581604004
8508 3.238680362701416
8509 3.239487648010254
8510 3.2662599086761475
8511 3.2520875930786133
8512 3.261568069458008
8513 3.305466890335083
8514 3.2785611152648926
8515 3.3079731464385986
8516 3.291591167449951
8517 3.2450718879699707
8518 3.2550480365753174
8519 3.2396533489227295
8520 3.28997802734375
8521 3.2429847717285156
8522 3.2530925273895264
8523 3.2305185794830322
8524 3.237821578979492
8525 3.2680044174194336
8526 3.2892541885375977
8527 3.27211856842041
8528 3.227360725402832
8529 3.2733025550842285
8530 3.24167537689209
8531 3.220766544342041
8532 3.2272093296051025
8533 3.2301976680755615
8534 3.3103814125061035
8535 3.2376708984375
8536 3.2347054481506348
8537 3.286461353302002
8538 3.2309322357177734
8539 3.231926679611206
8540 3.2429709434509277
8541 3.223794460296631
8542 3.3166513442993164
8543 3.2560675144195557
8544 3.2431013584136963
8545 3.2384464740753174
8546 3.2225446701049805
8547 3.2407379150390625
8548 3.2714273929595947
8549 3.2248361110687256
8550 3.243490219116211
8551 3.2417078018188477
8552 3.2393226623535156
8553 3.243973970413208
8554 3.2917416095733643
8555 3.2416019439697266
8556 3.263583183288574
8557 3.2524497509002686
8558 3.247098207473755
8559 3.2831029891967773
8560 3.2482333183288574
8561 3.264854907989502
8562 3.2222838401794434
8563 3.2536325454711914
8564 3.2822699546813965
8565 3.2451863288879395
8566 3.233367443084717
8567 3.275054693222046
8568 3.2292985916137695
8569 3.263428211212158
8570 3.2394096851348877
8571 3.2409281730651855
8572 3.265819787979126
8573 3.2552342414855957
8574 3.2493531703948975
8575 3.334139823913574
8576 3.300225019454956
8577 3.2809808254241943
8578 3.2596487998962402
8579 3.2250447273254395
8580 3.23170804977417
8581 3.2709226608276367
8582 3.230522394180298
8583 3.236095905303955
8584 3.2986178398132324
8585 3.28962779045105
8586 3.27854585647583
8587 3.3277854919433594
8588 3.274796962738037
8589 3.223716974258423
8590 3.281277656555176
8591 3.250643730163574
8592 3.3073554039001465
8593 3.227957248687744
8594 3.2969510555267334
8595 3.2570364475250244
8596 3.244105339050293
8597 3.231332302093506
8598 3.228506565093994
8599 3.2604472637176514
8600 3.2345495223999023
8601 3.2637157440185547
8602 3.2807185649871826
8603 3.2704591751098633
8604 3.2606406211853027
8605 3.2925243377685547
8606 3.2513036727905273
8607 3.2637572288513184
8608 3.2848706245422363
8609 3.2701416015625
8610 3.2618227005004883
8611 3.247713804244995
8612 3.29728364944458
8613 3.2731893062591553
8614 3.2356069087982178
8615 3.252274513244629
8616 3.2650904655456543
8617 3.273266315460205
8618 3.262129783630371
8619 3.2738237380981445
8620 3.2679429054260254
8621 3.2455899715423584
8622 3.2670459747314453
8623 3.2454235553741455
8624 3.2463841438293457
8625 3.2786288261413574
8626 3.248253107070923
8627 3.290952205657959
8628 3.2399468421936035
8629 3.2297449111938477
8630 3.294955253601074
8631 3.297825574874878
8632 3.2608375549316406
8633 3.256833076477051
8634 3.345592498779297
8635 3.264078140258789
8636 3.2722907066345215
8637 3.237332582473755
8638 3.2294726371765137
8639 3.2849745750427246
8640 3.353466510772705
8641 3.236356735229492
8642 3.2616918087005615
8643 3.240048408508301
8644 3.2521607875823975
8645 3.232966899871826
8646 3.2444543838500977
8647 3.2942662239074707
8648 3.2365102767944336
8649 3.229694128036499
8650 3.2336394786834717
8651 3.295905590057373
8652 3.2851548194885254
8653 3.2313878536224365
8654 3.232818603515625
8655 3.2393832206726074
8656 3.2240381240844727
8657 3.348139762878418
8658 3.2117483615875244
8659 3.2867002487182617
8660 3.261359453201294
8661 3.3190736770629883
8662 3.258958578109741
8663 3.234556198120117
8664 3.25290584564209
8665 3.243901491165161
8666 3.2513556480407715
8667 3.2560126781463623
8668 3.2339162826538086
8669 3.238492965698242
8670 3.235030174255371
8671 3.236785888671875
8672 3.2407236099243164
8673 3.2190284729003906
8674 3.228801727294922
8675 3.278538465499878
8676 3.2683868408203125
8677 3.2321813106536865
8678 3.2753140926361084
8679 3.248310089111328
8680 3.235568046569824
8681 3.2636759281158447
8682 3.2167410850524902
8683 3.242828845977783
8684 3.245307683944702
8685 3.2219362258911133
8686 3.226893901824951
8687 3.222940444946289
8688 3.3031082153320312
8689 3.2183403968811035
8690 3.2790465354919434
8691 3.2435712814331055
8692 3.2215235233306885
8693 3.2537598609924316
8694 3.224625587463379
8695 3.2932448387145996
8696 3.2864866256713867
8697 3.268064022064209
8698 3.248375415802002
8699 3.2324719429016113
8700 3.245042085647583
8701 3.291935443878174
8702 3.276155710220337
8703 3.2278454303741455
8704 3.220625877380371
8705 3.223149061203003
8706 3.233757734298706
8707 3.2156147956848145
8708 3.268571138381958
8709 3.2550573348999023
8710 3.235832691192627
8711 3.221309185028076
8712 3.2658915519714355
8713 3.2534637451171875
8714 3.2500362396240234
8715 3.2423415184020996
8716 3.2533254623413086
8717 3.308126449584961
8718 3.2330760955810547
8719 3.2733044624328613
8720 3.2352757453918457
8721 3.2298965454101562
8722 3.232696533203125
8723 3.2483484745025635
8724 3.268909454345703
8725 3.231001377105713
8726 3.2382917404174805
8727 3.2457234859466553
8728 3.264052152633667
8729 3.2847952842712402
8730 3.24650239944458
8731 3.253588914871216
8732 3.2234349250793457
8733 3.2534689903259277
8734 3.2134485244750977
8735 3.233551502227783
8736 3.2186636924743652
8737 3.22121524810791
8738 3.2406129837036133
8739 3.24131441116333
8740 3.2517130374908447
8741 3.2563774585723877
8742 3.2586894035339355
8743 3.340165615081787
8744 3.2415080070495605
8745 3.28043270111084
8746 3.250347375869751
8747 3.2175161838531494
8748 3.274505376815796
8749 3.2501368522644043
8750 3.2662153244018555
8751 3.232250928878784
8752 3.2335243225097656
8753 3.2371299266815186
8754 3.264986991882324
8755 3.2444746494293213
8756 3.2558164596557617
8757 3.2820987701416016
8758 3.24015474319458
8759 3.2717175483703613
8760 3.2252588272094727
8761 3.22000789642334
8762 3.244081497192383
8763 3.2408957481384277
8764 3.224536418914795
8765 3.2267966270446777
8766 3.2381672859191895
8767 3.22039794921875
8768 3.2638113498687744
8769 3.243129014968872
8770 3.220689296722412
8771 3.238636016845703
8772 3.2451701164245605
8773 3.2235589027404785
8774 3.251718044281006
8775 3.2357420921325684
8776 3.2382760047912598
8777 3.230874538421631
8778 3.242091417312622
8779 3.2704291343688965
8780 3.223806858062744
8781 3.270698308944702
8782 3.2154035568237305
8783 3.2328453063964844
8784 3.2400174140930176
8785 3.2458624839782715
8786 3.235556125640869
8787 3.2377729415893555
8788 3.252492904663086
8789 3.2486891746520996
8790 3.236081123352051
8791 3.260599136352539
8792 3.2219042778015137
8793 3.2219059467315674
8794 3.2688655853271484
8795 3.219635248184204
8796 3.2917957305908203
8797 3.241983413696289
8798 3.262500286102295
8799 3.243131399154663
8800 3.2458243370056152
8801 3.2248997688293457
8802 3.224381685256958
8803 3.27004075050354
8804 3.2226977348327637
8805 3.2384464740753174
8806 3.245347499847412
8807 3.2228078842163086
8808 3.2377514839172363
8809 3.2462244033813477
8810 3.239231586456299
8811 3.2197718620300293
8812 3.281290054321289
8813 3.230656623840332
8814 3.2348599433898926
8815 3.2324118614196777
8816 3.2671074867248535
8817 3.237001657485962
8818 3.2154557704925537
8819 3.2280173301696777
8820 3.2336087226867676
8821 3.2428503036499023
8822 3.2518086433410645
8823 3.298585891723633
8824 3.237234592437744
8825 3.261624813079834
8826 3.2631125450134277
8827 3.2514095306396484
8828 3.2587249279022217
8829 3.2443878650665283
8830 3.3226935863494873
8831 3.2768073081970215
8832 3.2496612071990967
8833 3.263005256652832
8834 3.2547802925109863
8835 3.233079433441162
8836 3.2252960205078125
8837 3.258559465408325
8838 3.224593162536621
8839 3.240063190460205
8840 3.2401373386383057
8841 3.2458996772766113
8842 3.2380149364471436
8843 3.280506134033203
8844 3.236194610595703
8845 3.2437329292297363
8846 3.2211947441101074
8847 3.284792900085449
8848 3.2856485843658447
8849 3.2425737380981445
8850 3.2646193504333496
8851 3.2475311756134033
8852 3.230376720428467
8853 3.2908153533935547
8854 3.250656843185425
8855 3.241946220397949
8856 3.218360424041748
8857 3.2245256900787354
8858 3.255430221557617
8859 3.244366407394409
8860 3.2251782417297363
8861 3.2213294506073
8862 3.232557535171509
8863 3.2494354248046875
8864 3.254286289215088
8865 3.2283248901367188
8866 3.235069513320923
8867 3.2578182220458984
8868 3.2590742111206055
8869 3.2246999740600586
8870 3.2525179386138916
8871 3.2802159786224365
8872 3.237365484237671
8873 3.2378787994384766
8874 3.227994441986084
8875 3.220014810562134
8876 3.2447969913482666
8877 3.223121404647827
8878 3.2426369190216064
8879 3.236215591430664
8880 3.2378673553466797
8881 3.2335500717163086
8882 3.255392074584961
8883 3.231935501098633
8884 3.2714474201202393
8885 3.2341253757476807
8886 3.277869701385498
8887 3.2470850944519043
8888 3.223832130432129
8889 3.251523494720459
8890 3.2836084365844727
8891 3.2422773838043213
8892 3.2420918941497803
8893 3.2763900756835938
8894 3.2321841716766357
8895 3.269479513168335
8896 3.2284464836120605
8897 3.2201671600341797
8898 3.2353696823120117
8899 3.258594512939453
8900 3.2240004539489746
8901 3.2682597637176514
8902 3.2318806648254395
8903 3.298267364501953
8904 3.257505416870117
8905 3.2346019744873047
8906 3.235191822052002
8907 3.2572054862976074
8908 3.258863925933838
8909 3.229766368865967
8910 3.219649076461792
8911 3.2573866844177246
8912 3.239741802215576
8913 3.235351800918579
8914 3.2399652004241943
8915 3.237855911254883
8916 3.236176013946533
8917 3.2753701210021973
8918 3.2702651023864746
8919 3.2196640968322754
8920 3.2411932945251465
8921 3.242753505706787
8922 3.235564708709717
8923 3.238295793533325
8924 3.2748825550079346
8925 3.2392070293426514
8926 3.2367491722106934
8927 3.22774076461792
8928 3.2555508613586426
8929 3.234172821044922
8930 3.2273664474487305
8931 3.237466335296631
8932 3.2435457706451416
8933 3.267467975616455
8934 3.234166145324707
8935 3.2259464263916016
8936 3.288001775741577
8937 3.224508047103882
8938 3.2262930870056152
8939 3.2765767574310303
8940 3.2597031593322754
8941 3.2680606842041016
8942 3.2773118019104004
8943 3.2514429092407227
8944 3.248256206512451
8945 3.2211484909057617
8946 3.2277536392211914
8947 3.261685848236084
8948 3.252845048904419
8949 3.2786126136779785
8950 3.272610664367676
8951 3.260439157485962
8952 3.2527661323547363
8953 3.2627673149108887
8954 3.234917640686035
8955 3.269021987915039
8956 3.2408816814422607
8957 3.2289462089538574
8958 3.2475876808166504
8959 3.2370262145996094
8960 3.2671895027160645
8961 3.2286558151245117
8962 3.2711570262908936
8963 3.255876064300537
8964 3.291098117828369
8965 3.24430513381958
8966 3.2262837886810303
8967 3.2524867057800293
8968 3.237663745880127
8969 3.2605485916137695
8970 3.2907042503356934
8971 3.2673988342285156
8972 3.2394754886627197
8973 3.251502513885498
8974 3.235875368118286
8975 3.2300894260406494
8976 3.271515369415283
8977 3.239731550216675
8978 3.2295937538146973
8979 3.3271360397338867
8980 3.2573888301849365
8981 3.220296621322632
8982 3.2560529708862305
8983 3.232515811920166
8984 3.308878183364868
8985 3.2767257690429688
8986 3.267753839492798
8987 3.279162883758545
8988 3.2214484214782715
8989 3.251227855682373
8990 3.264402151107788
8991 3.2285420894622803
8992 3.2434728145599365
8993 3.2687911987304688
8994 3.2513108253479004
8995 3.2373292446136475
8996 3.2429628372192383
8997 3.268099308013916
8998 3.231417417526245
8999 3.2488174438476562
9000 3.298266649246216
9001 3.245410442352295
9002 3.2494957447052
9003 3.283965826034546
9004 3.283257246017456
9005 3.267268180847168
9006 3.2887117862701416
9007 3.241710662841797
9008 3.2673115730285645
9009 3.287564754486084
9010 3.2379517555236816
9011 3.266993761062622
9012 3.253789186477661
9013 3.2442679405212402
9014 3.2466483116149902
9015 3.2639808654785156
9016 3.270991802215576
9017 3.2776618003845215
9018 3.2407026290893555
9019 3.242872714996338
9020 3.2465789318084717
9021 3.2367777824401855
9022 3.2397117614746094
9023 3.2410712242126465
9024 3.237292766571045
9025 3.271263599395752
9026 3.2462620735168457
9027 3.227327346801758
9028 3.284832000732422
9029 3.242812395095825
9030 3.3038389682769775
9031 3.257251501083374
9032 3.2250773906707764
9033 3.2172491550445557
9034 3.2316389083862305
9035 3.2270662784576416
9036 3.2560112476348877
9037 3.2368335723876953
9038 3.2562074661254883
9039 3.2715301513671875
9040 3.2687506675720215
9041 3.296934127807617
9042 3.255161762237549
9043 3.2499263286590576
9044 3.227081298828125
9045 3.228419065475464
9046 3.250303268432617
9047 3.2907958030700684
9048 3.2238516807556152
9049 3.2382023334503174
9050 3.245694398880005
9051 3.2908546924591064
9052 3.2540597915649414
9053 3.2309529781341553
9054 3.2245256900787354
9055 3.298368453979492
9056 3.223506212234497
9057 3.2382025718688965
9058 3.280292510986328
9059 3.2637293338775635
9060 3.2483034133911133
9061 3.2316272258758545
9062 3.2676889896392822
9063 3.235799789428711
9064 3.2476284503936768
9065 3.277377128601074
9066 3.241724967956543
9067 3.2889909744262695
9068 3.230327606201172
9069 3.260401725769043
9070 3.2239561080932617
9071 3.2314367294311523
9072 3.270707368850708
9073 3.2359771728515625
9074 3.2559187412261963
9075 3.227721929550171
9076 3.2622311115264893
9077 3.2369484901428223
9078 3.235579490661621
9079 3.2318243980407715
9080 3.2238223552703857
9081 3.251274585723877
9082 3.26202392578125
9083 3.246333122253418
9084 3.2945079803466797
9085 3.232044219970703
9086 3.244561195373535
9087 3.224020481109619
9088 3.2428648471832275
9089 3.24586820602417
9090 3.238079309463501
9091 3.229637622833252
9092 3.2310643196105957
9093 3.2469961643218994
9094 3.2246012687683105
9095 3.291699171066284
9096 3.218189239501953
9097 3.2551677227020264
9098 3.2440085411071777
9099 3.2175614833831787
9100 3.242732048034668
9101 3.2394914627075195
9102 3.3482730388641357
9103 3.232091188430786
9104 3.2230942249298096
9105 3.2660388946533203
9106 3.2318148612976074
9107 3.227860450744629
9108 3.2311346530914307
9109 3.267918825149536
9110 3.2227017879486084
9111 3.2877650260925293
9112 3.2478907108306885
9113 3.2625503540039062
9114 3.266139268875122
9115 3.3050224781036377
9116 3.2728333473205566
9117 3.250436782836914
9118 3.2286314964294434
9119 3.2164106369018555
9120 3.2809524536132812
9121 3.2304883003234863
9122 3.241642475128174
9123 3.2256972789764404
9124 3.2379043102264404
9125 3.2261719703674316
9126 3.2285842895507812
9127 3.2652697563171387
9128 3.2835211753845215
9129 3.274199962615967
9130 3.2562732696533203
9131 3.259455919265747
9132 3.2320361137390137
9133 3.216301918029785
9134 3.2356624603271484
9135 3.2255942821502686
9136 3.2378878593444824
9137 3.2360053062438965
9138 3.2270283699035645
9139 3.3479762077331543
9140 3.2640182971954346
9141 3.22739577293396
9142 3.2185745239257812
9143 3.231813907623291
9144 3.275545597076416
9145 3.2255916595458984
9146 3.229849338531494
9147 3.2227203845977783
9148 3.2458479404449463
9149 3.2459070682525635
9150 3.25846529006958
9151 3.2341408729553223
9152 3.227362632751465
9153 3.234330654144287
9154 3.258970022201538
9155 3.2354254722595215
9156 3.2397892475128174
9157 3.2586731910705566
9158 3.2736473083496094
9159 3.2520055770874023
9160 3.2387115955352783
9161 3.230012893676758
9162 3.2464919090270996
9163 3.2576913833618164
9164 3.2190847396850586
9165 3.212256669998169
9166 3.2268433570861816
9167 3.307384490966797
9168 3.232954740524292
9169 3.2752175331115723
9170 3.2242143154144287
9171 3.2475972175598145
9172 3.2227425575256348
9173 3.2496280670166016
9174 3.2284765243530273
9175 3.221393585205078
9176 3.224111557006836
9177 3.2420268058776855
9178 3.2376585006713867
9179 3.2525243759155273
9180 3.234201192855835
9181 3.2293548583984375
9182 3.227166175842285
9183 3.218839168548584
9184 3.2736215591430664
9185 3.2524185180664062
9186 3.2214579582214355
9187 3.2340781688690186
9188 3.265056610107422
9189 3.2291083335876465
9190 3.2204387187957764
9191 3.229410409927368
9192 3.2525367736816406
9193 3.21886944770813
9194 3.320422887802124
9195 3.2159247398376465
9196 3.3044488430023193
9197 3.2369956970214844
9198 3.235630989074707
9199 3.2358696460723877
9200 3.247734785079956
9201 3.2281694412231445
9202 3.236541748046875
9203 3.2430343627929688
9204 3.2305374145507812
9205 3.2360825538635254
9206 3.2213551998138428
9207 3.250105381011963
9208 3.2210514545440674
9209 3.2216198444366455
9210 3.279268741607666
9211 3.2875466346740723
9212 3.2265257835388184
9213 3.2391610145568848
9214 3.239783525466919
9215 3.2495310306549072
9216 3.257915496826172
9217 3.227505683898926
9218 3.2188291549682617
9219 3.2313294410705566
9220 3.2722859382629395
9221 3.2255964279174805
9222 3.224012851715088
9223 3.2228100299835205
9224 3.214085340499878
9225 3.247154712677002
9226 3.2259387969970703
9227 3.251739978790283
9228 3.3258233070373535
9229 3.2791876792907715
9230 3.241462230682373
9231 3.2390475273132324
9232 3.251640558242798
9233 3.2657053470611572
9234 3.2414517402648926
9235 3.247313976287842
9236 3.2292001247406006
9237 3.2425246238708496
9238 3.2598259449005127
9239 3.2252538204193115
9240 3.2176759243011475
9241 3.2253808975219727
9242 3.2436609268188477
9243 3.2429275512695312
9244 3.2264351844787598
9245 3.2238922119140625
9246 3.2399888038635254
9247 3.22365140914917
9248 3.3107333183288574
9249 3.2268476486206055
9250 3.2766308784484863
9251 3.220324993133545
9252 3.258359909057617
9253 3.328299045562744
9254 3.2855865955352783
9255 3.24590802192688
9256 3.2156224250793457
9257 3.2264633178710938
9258 3.221639394760132
9259 3.238964557647705
9260 3.262147903442383
9261 3.233470916748047
9262 3.2348737716674805
9263 3.233370780944824
9264 3.243138313293457
9265 3.219435214996338
9266 3.26947021484375
9267 3.2594857215881348
9268 3.2814457416534424
9269 3.2746307849884033
9270 3.2223966121673584
9271 3.231518268585205
9272 3.225498676300049
9273 3.236001968383789
9274 3.256863594055176
9275 3.2489054203033447
9276 3.256112575531006
9277 3.24229097366333
9278 3.2565813064575195
9279 3.2695765495300293
9280 3.262338161468506
9281 3.2278518676757812
9282 3.2205324172973633
9283 3.234898090362549
9284 3.224505662918091
9285 3.2469475269317627
9286 3.225410223007202
9287 3.272480010986328
9288 3.2838616371154785
9289 3.236825704574585
9290 3.2423315048217773
9291 3.2433342933654785
9292 3.2379653453826904
9293 3.230233669281006
9294 3.239356517791748
9295 3.2185940742492676
9296 3.2147469520568848
9297 3.220724105834961
9298 3.223966598510742
9299 3.231180191040039
9300 3.252537488937378
9301 3.232417106628418
9302 3.2682604789733887
9303 3.2465410232543945
9304 3.244878053665161
9305 3.2257819175720215
9306 3.2445926666259766
9307 3.2599616050720215
9308 3.2758047580718994
9309 3.2359812259674072
9310 3.256037473678589
9311 3.231590986251831
9312 3.23358154296875
9313 3.2351393699645996
9314 3.228727340698242
9315 3.241058349609375
9316 3.28471040725708
9317 3.2567052841186523
9318 3.229487895965576
9319 3.2938637733459473
9320 3.2423079013824463
9321 3.2278072834014893
9322 3.2241246700286865
9323 3.2353622913360596
9324 3.2632832527160645
9325 3.2287533283233643
9326 3.2301836013793945
9327 3.2391791343688965
9328 3.238075017929077
9329 3.263315439224243
9330 3.256803035736084
9331 3.2842745780944824
9332 3.26299786567688
9333 3.2856881618499756
9334 3.2552084922790527
9335 3.2317686080932617
9336 3.2413127422332764
9337 3.2405693531036377
9338 3.2263247966766357
9339 3.213446617126465
9340 3.2330751419067383
9341 3.2539405822753906
9342 3.2332730293273926
9343 3.2428603172302246
9344 3.2286696434020996
9345 3.262427806854248
9346 3.233254909515381
9347 3.2368733882904053
9348 3.2267627716064453
9349 3.2496933937072754
9350 3.2323670387268066
9351 3.300347089767456
9352 3.2233471870422363
9353 3.223010540008545
9354 3.228720188140869
9355 3.2549314498901367
9356 3.297398805618286
9357 3.2378296852111816
9358 3.2232627868652344
9359 3.2870638370513916
9360 3.2242538928985596
9361 3.2610156536102295
9362 3.2407588958740234
9363 3.2383642196655273
9364 3.2113711833953857
9365 3.226996421813965
9366 3.221129894256592
9367 3.2261247634887695
9368 3.218071222305298
9369 3.2317516803741455
9370 3.216356039047241
9371 3.2254762649536133
9372 3.2492728233337402
9373 3.277409553527832
9374 3.2269623279571533
9375 3.271073818206787
9376 3.2286572456359863
9377 3.269554376602173
9378 3.2367372512817383
9379 3.24564790725708
9380 3.239532232284546
9381 3.268667697906494
9382 3.2477424144744873
9383 3.224630832672119
9384 3.2307090759277344
9385 3.2482573986053467
9386 3.23451828956604
9387 3.307028293609619
9388 3.248744010925293
9389 3.22864031791687
9390 3.2330169677734375
9391 3.291555404663086
9392 3.2512266635894775
9393 3.243591785430908
9394 3.241833209991455
9395 3.2457830905914307
9396 3.273624897003174
9397 3.238846778869629
9398 3.2348315715789795
9399 3.224437952041626
9400 3.2164740562438965
9401 3.2791404724121094
9402 3.2543277740478516
9403 3.2394955158233643
9404 3.216085910797119
9405 3.225741147994995
9406 3.2759437561035156
9407 3.277221202850342
9408 3.2987260818481445
9409 3.226616621017456
9410 3.2446646690368652
9411 3.2495405673980713
9412 3.2216081619262695
9413 3.264223575592041
9414 3.2347378730773926
9415 3.265629291534424
9416 3.24125337600708
9417 3.2293615341186523
9418 3.2255067825317383
9419 3.2376153469085693
9420 3.2203149795532227
9421 3.261353015899658
9422 3.246199369430542
9423 3.2332403659820557
9424 3.2925949096679688
9425 3.230811595916748
9426 3.2858362197875977
9427 3.240936279296875
9428 3.2618818283081055
9429 3.2822341918945312
9430 3.2580223083496094
9431 3.2492563724517822
9432 3.249995231628418
9433 3.3532776832580566
9434 3.2459654808044434
9435 3.2587499618530273
9436 3.2441539764404297
9437 3.232835054397583
9438 3.2934446334838867
9439 3.266786575317383
9440 3.226595401763916
9441 3.2248549461364746
9442 3.222121000289917
9443 3.2376315593719482
9444 3.2413339614868164
9445 3.3275675773620605
9446 3.228851795196533
9447 3.219244956970215
9448 3.2676138877868652
9449 3.2286672592163086
9450 3.244974136352539
9451 3.2327795028686523
9452 3.2222788333892822
9453 3.2469043731689453
9454 3.238704204559326
9455 3.262500047683716
9456 3.227450370788574
9457 3.220848560333252
9458 3.289297580718994
9459 3.238593101501465
9460 3.2620911598205566
9461 3.2926371097564697
9462 3.2555789947509766
9463 3.265504837036133
9464 3.264885425567627
9465 3.2502622604370117
9466 3.2163076400756836
9467 3.252504587173462
9468 3.23075008392334
9469 3.267751455307007
9470 3.2296459674835205
9471 3.2546377182006836
9472 3.237553119659424
9473 3.287745952606201
9474 3.277782678604126
9475 3.265542507171631
9476 3.3341078758239746
9477 3.2484512329101562
9478 3.3263819217681885
9479 3.2913475036621094
9480 3.334458351135254
9481 3.243401050567627
9482 3.235203981399536
9483 3.261087417602539
9484 3.2326748371124268
9485 3.2952752113342285
9486 3.268521785736084
9487 3.2466108798980713
9488 3.2618813514709473
9489 3.255098581314087
9490 3.2177391052246094
9491 3.3224260807037354
9492 3.2877626419067383
9493 3.335559368133545
9494 3.222792387008667
9495 3.2278847694396973
9496 3.247915029525757
9497 3.247525215148926
9498 3.267467975616455
9499 3.266907215118408
9500 3.271527051925659
9501 3.2760801315307617
9502 3.267132043838501
9503 3.2560806274414062
9504 3.2630960941314697
9505 3.300266981124878
9506 3.3076298236846924
9507 3.2372262477874756
9508 3.2401421070098877
9509 3.2551629543304443
9510 3.27398681640625
9511 3.241687774658203
9512 3.243560791015625
9513 3.2595877647399902
9514 3.2646119594573975
9515 3.2260656356811523
9516 3.253659248352051
9517 3.2237937450408936
9518 3.2194442749023438
9519 3.253164291381836
9520 3.2554993629455566
9521 3.214698314666748
9522 3.229684591293335
9523 3.3112688064575195
9524 3.248788356781006
9525 3.227811813354492
9526 3.243722677230835
9527 3.2221951484680176
9528 3.2366559505462646
9529 3.238389730453491
9530 3.285656690597534
9531 3.2275185585021973
9532 3.2564945220947266
9533 3.2907700538635254
9534 3.2430622577667236
9535 3.2218375205993652
9536 3.241987705230713
9537 3.225381374359131
9538 3.244870185852051
9539 3.2767410278320312
9540 3.22990083694458
9541 3.270598888397217
9542 3.3068950176239014
9543 3.2603955268859863
9544 3.2445292472839355
9545 3.2552149295806885
9546 3.2670068740844727
9547 3.2418911457061768
9548 3.2940876483917236
9549 3.233607769012451
9550 3.249643564224243
9551 3.2493350505828857
9552 3.2318079471588135
9553 3.2711267471313477
9554 3.281916618347168
9555 3.2634663581848145
9556 3.3038833141326904
9557 3.250494956970215
9558 3.2881221771240234
9559 3.2790722846984863
9560 3.224714517593384
9561 3.2331199645996094
9562 3.2761921882629395
9563 3.235490322113037
9564 3.3025124073028564
9565 3.2554335594177246
9566 3.255784273147583
9567 3.249067783355713
9568 3.2627453804016113
9569 3.2219650745391846
9570 3.2274084091186523
9571 3.290179967880249
9572 3.302062511444092
9573 3.2374393939971924
9574 3.2591662406921387
9575 3.2225537300109863
9576 3.2303080558776855
9577 3.247730016708374
9578 3.307559013366699
9579 3.27266001701355
9580 3.289997100830078
9581 3.2263758182525635
9582 3.2473134994506836
9583 3.2357258796691895
9584 3.24910569190979
9585 3.2679669857025146
9586 3.2201080322265625
9587 3.223404884338379
9588 3.225613832473755
9589 3.2408745288848877
9590 3.2459168434143066
9591 3.2555465698242188
9592 3.2343153953552246
9593 3.297913074493408
9594 3.240403652191162
9595 3.2357845306396484
9596 3.2634172439575195
9597 3.271787166595459
9598 3.2988181114196777
9599 3.2236056327819824
9600 3.2430505752563477
9601 3.239828109741211
9602 3.251072883605957
9603 3.2342288494110107
9604 3.223400354385376
9605 3.249068260192871
9606 3.2162487506866455
9607 3.2685322761535645
9608 3.2719078063964844
9609 3.274822950363159
9610 3.2519054412841797
9611 3.2388358116149902
9612 3.231206178665161
9613 3.2214298248291016
9614 3.234017848968506
9615 3.2961044311523438
9616 3.2308149337768555
9617 3.2820825576782227
9618 3.347334861755371
9619 3.258227825164795
9620 3.2279622554779053
9621 3.235198497772217
9622 3.240931749343872
9623 3.2605814933776855
9624 3.2566652297973633
9625 3.2180163860321045
9626 3.241604804992676
9627 3.231295585632324
9628 3.2287135124206543
9629 3.2547414302825928
9630 3.246319532394409
9631 3.235511302947998
9632 3.255302906036377
9633 3.228781223297119
9634 3.2747161388397217
9635 3.2454745769500732
9636 3.2375097274780273
9637 3.2627627849578857
9638 3.249223232269287
9639 3.220643997192383
9640 3.247493267059326
9641 3.3191304206848145
9642 3.2718968391418457
9643 3.240957498550415
9644 3.2333545684814453
9645 3.224871873855591
9646 3.2136034965515137
9647 3.2586886882781982
9648 3.227414846420288
9649 3.246169328689575
9650 3.253622531890869
9651 3.2830543518066406
9652 3.2370822429656982
9653 3.252420425415039
9654 3.2443411350250244
9655 3.231112480163574
9656 3.2212114334106445
9657 3.2400856018066406
9658 3.2357566356658936
9659 3.2486047744750977
9660 3.2202858924865723
9661 3.252878189086914
9662 3.2230753898620605
9663 3.249879837036133
9664 3.2299885749816895
9665 3.227151870727539
9666 3.2417304515838623
9667 3.2531654834747314
9668 3.215333938598633
9669 3.2542271614074707
9670 3.2249631881713867
9671 3.2353997230529785
9672 3.233041286468506
9673 3.2289316654205322
9674 3.2262613773345947
9675 3.2300798892974854
9676 3.269768238067627
9677 3.2482452392578125
9678 3.2390644550323486
9679 3.306586265563965
9680 3.2747139930725098
9681 3.2482075691223145
9682 3.224639892578125
9683 3.2665631771087646
9684 3.2468767166137695
9685 3.2146027088165283
9686 3.220632553100586
9687 3.2499165534973145
9688 3.2305142879486084
9689 3.234518527984619
9690 3.2261881828308105
9691 3.2510170936584473
9692 3.22900652885437
9693 3.2226908206939697
9694 3.2701234817504883
9695 3.2220354080200195
9696 3.2657670974731445
9697 3.259695291519165
9698 3.217823028564453
9699 3.272097110748291
9700 3.220639705657959
9701 3.2277567386627197
9702 3.2186689376831055
9703 3.2301692962646484
9704 3.2682130336761475
9705 3.225832462310791
9706 3.2969558238983154
9707 3.229750394821167
9708 3.2354087829589844
9709 3.278347969055176
9710 3.246548652648926
9711 3.2606940269470215
9712 3.258502721786499
9713 3.229720115661621
9714 3.236858606338501
9715 3.2272086143493652
9716 3.232414960861206
9717 3.2489380836486816
9718 3.230604887008667
9719 3.241197109222412
9720 3.2615556716918945
9721 3.2396910190582275
9722 3.2355799674987793
9723 3.2246954441070557
9724 3.249711036682129
9725 3.226806640625
9726 3.227527141571045
9727 3.2359490394592285
9728 3.221930980682373
9729 3.232640266418457
9730 3.236741542816162
9731 3.268364191055298
9732 3.227062702178955
9733 3.2224159240722656
9734 3.232424259185791
9735 3.2474184036254883
9736 3.221550941467285
9737 3.2461555004119873
9738 3.2570178508758545
9739 3.2422261238098145
9740 3.2233946323394775
9741 3.260157585144043
9742 3.219639778137207
9743 3.2425730228424072
9744 3.2304797172546387
9745 3.2236812114715576
9746 3.2281365394592285
9747 3.2452433109283447
9748 3.225210428237915
9749 3.2753102779388428
9750 3.234638214111328
9751 3.2220213413238525
9752 3.232858657836914
9753 3.2602405548095703
9754 3.282785415649414
9755 3.224860429763794
9756 3.2322921752929688
9757 3.225264072418213
9758 3.2221693992614746
9759 3.251835346221924
9760 3.251931667327881
9761 3.28210186958313
9762 3.2559003829956055
9763 3.253485679626465
9764 3.233210325241089
9765 3.2554872035980225
9766 3.2722463607788086
9767 3.2403173446655273
9768 3.224371910095215
9769 3.2470266819000244
9770 3.2175498008728027
9771 3.248424530029297
9772 3.2358345985412598
9773 3.2198357582092285
9774 3.2443349361419678
9775 3.2215123176574707
9776 3.225034475326538
9777 3.385075092315674
9778 3.2499470710754395
9779 3.226747512817383
9780 3.263611316680908
9781 3.2293853759765625
9782 3.2865543365478516
9783 3.2360196113586426
9784 3.280349016189575
9785 3.225386619567871
9786 3.214578628540039
9787 3.243852376937866
9788 3.2494454383850098
9789 3.263899326324463
9790 3.224621295928955
9791 3.270639419555664
9792 3.2430882453918457
9793 3.2431750297546387
9794 3.2373781204223633
9795 3.245060443878174
9796 3.241750717163086
9797 3.22373628616333
9798 3.2478809356689453
9799 3.2440083026885986
9800 3.2452163696289062
9801 3.2319037914276123
9802 3.218299150466919
9803 3.2258589267730713
9804 3.2497482299804688
9805 3.249368667602539
9806 3.238236427307129
9807 3.261409282684326
9808 3.2649197578430176
9809 3.232177257537842
9810 3.238828420639038
9811 3.2321550846099854
9812 3.2520296573638916
9813 3.2169289588928223
9814 3.2421655654907227
9815 3.2578341960906982
9816 3.2216219902038574
9817 3.239973783493042
9818 3.2194361686706543
9819 3.2250475883483887
9820 3.2395401000976562
9821 3.25936222076416
9822 3.2425036430358887
9823 3.234217643737793
9824 3.2263035774230957
9825 3.2229671478271484
9826 3.2508342266082764
9827 3.247363567352295
9828 3.262205123901367
9829 3.2449769973754883
9830 3.2397849559783936
9831 3.2178101539611816
9832 3.2252657413482666
9833 3.226210594177246
9834 3.247899055480957
9835 3.267505168914795
9836 3.2498443126678467
9837 3.24985933303833
9838 3.242269277572632
9839 3.2425026893615723
9840 3.235383987426758
9841 3.2209339141845703
9842 3.222114086151123
9843 3.2208123207092285
9844 3.282663345336914
9845 3.2213611602783203
9846 3.2535037994384766
9847 3.264373779296875
9848 3.246668815612793
9849 3.2359890937805176
9850 3.224583148956299
9851 3.2208802700042725
9852 3.2111291885375977
9853 3.226076602935791
9854 3.2511801719665527
9855 3.2551658153533936
9856 3.2447900772094727
9857 3.2591283321380615
9858 3.230621337890625
9859 3.2853879928588867
9860 3.22957181930542
9861 3.254167079925537
9862 3.2456202507019043
9863 3.2253105640411377
9864 3.240602970123291
9865 3.2271580696105957
9866 3.2230124473571777
9867 3.23629093170166
9868 3.283384323120117
9869 3.3206310272216797
9870 3.2417047023773193
9871 3.2183313369750977
9872 3.2477712631225586
9873 3.2234020233154297
9874 3.2318756580352783
9875 3.235417366027832
9876 3.2376837730407715
9877 3.2287485599517822
9878 3.244588851928711
9879 3.240410566329956
9880 3.225126266479492
9881 3.2622506618499756
9882 3.268972396850586
9883 3.3070404529571533
9884 3.232966423034668
9885 3.2438154220581055
9886 3.2394566535949707
9887 3.223872661590576
9888 3.2397282123565674
9889 3.2167887687683105
9890 3.220856189727783
9891 3.274339437484741
9892 3.2562060356140137
9893 3.2248153686523438
9894 3.2330336570739746
9895 3.285305976867676
9896 3.221558094024658
9897 3.224940299987793
9898 3.243457317352295
9899 3.2442541122436523
9900 3.2538862228393555
9901 3.219658851623535
9902 3.2667553424835205
9903 3.236328125
9904 3.2409262657165527
9905 3.238980293273926
9906 3.245666027069092
9907 3.230320453643799
9908 3.223360776901245
9909 3.2257933616638184
9910 3.269951343536377
9911 3.247426986694336
9912 3.222212314605713
9913 3.228409767150879
9914 3.227344512939453
9915 3.2696971893310547
9916 3.2300453186035156
9917 3.2206954956054688
9918 3.253777265548706
9919 3.2577195167541504
9920 3.223209857940674
9921 3.2385072708129883
9922 3.2370433807373047
9923 3.284480094909668
9924 3.262580394744873
9925 3.235673666000366
9926 3.2536580562591553
9927 3.250246524810791
9928 3.2253265380859375
9929 3.237105369567871
9930 3.2491002082824707
9931 3.228323459625244
9932 3.3033721446990967
9933 3.2852954864501953
9934 3.2353737354278564
9935 3.236025333404541
9936 3.2453980445861816
9937 3.2446298599243164
9938 3.293626546859741
9939 3.242285966873169
9940 3.2398183345794678
9941 3.2325754165649414
9942 3.313206911087036
9943 3.2371840476989746
9944 3.2736501693725586
9945 3.2851219177246094
9946 3.224357843399048
9947 3.2249104976654053
9948 3.2553906440734863
9949 3.2330217361450195
9950 3.2258973121643066
9951 3.2278592586517334
9952 3.2619266510009766
9953 3.267361640930176
9954 3.2385945320129395
9955 3.2921855449676514
9956 3.236156940460205
9957 3.355869770050049
9958 3.2315855026245117
9959 3.2390365600585938
9960 3.2383410930633545
9961 3.243224620819092
9962 3.2329764366149902
9963 3.3222908973693848
9964 3.2702763080596924
9965 3.2521157264709473
9966 3.2848150730133057
9967 3.27671480178833
9968 3.28787899017334
9969 3.2248282432556152
9970 3.256124496459961
9971 3.242807388305664
9972 3.2216367721557617
9973 3.298352003097534
9974 3.270460605621338
9975 3.2447261810302734
9976 3.2826921939849854
9977 3.2254085540771484
9978 3.2383811473846436
9979 3.2490034103393555
9980 3.226595878601074
9981 3.268589973449707
9982 3.2340915203094482
9983 3.2584280967712402
9984 3.2488481998443604
9985 3.239304304122925
9986 3.28271222114563
9987 3.2736668586730957
9988 3.245107650756836
9989 3.311849594116211
9990 3.281412363052368
9991 3.22977352142334
9992 3.2718214988708496
9993 3.225714683532715
9994 3.280395746231079
9995 3.231482982635498
9996 3.2750391960144043
9997 3.2533984184265137
9998 3.2207491397857666
9999 3.314297676086426
10000 3.291774272918701
10001 3.2648720741271973
10002 3.251807928085327
10003 3.2370831966400146
10004 3.256394624710083
10005 3.285231590270996
10006 3.2560067176818848
10007 3.268376588821411
10008 3.232363224029541
10009 3.2669873237609863
10010 3.251272201538086
10011 3.2254586219787598
10012 3.2827491760253906
10013 3.283869743347168
10014 3.291679620742798
10015 3.2571661472320557
10016 3.280378818511963
10017 3.2341134548187256
10018 3.2530734539031982
10019 3.2318923473358154
10020 3.255514144897461
10021 3.245319128036499
10022 3.2614896297454834
10023 3.2553300857543945
10024 3.2536473274230957
10025 3.2477145195007324
10026 3.252349376678467
10027 3.263584852218628
10028 3.2329330444335938
10029 3.2291550636291504
10030 3.243082284927368
10031 3.2949647903442383
10032 3.2619340419769287
10033 3.2251386642456055
10034 3.3021011352539062
10035 3.2600693702697754
10036 3.2372255325317383
10037 3.2375998497009277
10038 3.2780275344848633
10039 3.3225834369659424
10040 3.2648911476135254
10041 3.2715272903442383
10042 3.2576942443847656
10043 3.2324459552764893
10044 3.2828407287597656
10045 3.2266743183135986
10046 3.2724967002868652
10047 3.225802421569824
10048 3.239584445953369
10049 3.2622833251953125
10050 3.2299273014068604
10051 3.2864909172058105
10052 3.2353549003601074
10053 3.233863115310669
10054 3.254765033721924
10055 3.230896472930908
10056 3.332385540008545
10057 3.240683078765869
10058 3.2590460777282715
10059 3.2661685943603516
10060 3.261475086212158
10061 3.277447462081909
10062 3.2527353763580322
10063 3.2201766967773438
10064 3.2971248626708984
10065 3.2642405033111572
10066 3.230377674102783
10067 3.2261393070220947
10068 3.2631545066833496
10069 3.2887706756591797
10070 3.266535758972168
10071 3.2559218406677246
10072 3.230410099029541
10073 3.230954647064209
10074 3.220167398452759
10075 3.264143228530884
10076 3.3078293800354004
10077 3.26298189163208
10078 3.2406134605407715
10079 3.2192814350128174
10080 3.2486560344696045
10081 3.264254093170166
10082 3.2926793098449707
10083 3.367521047592163
10084 3.292591094970703
10085 3.2435073852539062
10086 3.225554943084717
10087 3.272916555404663
10088 3.2597899436950684
10089 3.2746975421905518
10090 3.232483386993408
10091 3.31355619430542
10092 3.21917462348938
10093 3.228797674179077
10094 3.262537956237793
10095 3.2957916259765625
10096 3.2738404273986816
10097 3.224332094192505
10098 3.2267627716064453
10099 3.3243017196655273
10100 3.297933578491211
10101 3.2561371326446533
10102 3.259218215942383
10103 3.2501440048217773
10104 3.2318239212036133
10105 3.2550015449523926
10106 3.248840808868408
10107 3.2427725791931152
10108 3.269857406616211
10109 3.312941074371338
10110 3.2464566230773926
10111 3.2722983360290527
10112 3.2763280868530273
10113 3.225717544555664
10114 3.2162415981292725
10115 3.266472816467285
10116 3.2659921646118164
10117 3.2636821269989014
10118 3.228421688079834
10119 3.2559680938720703
10120 3.315955877304077
10121 3.2782320976257324
10122 3.2662267684936523
10123 3.250182867050171
10124 3.2396903038024902
10125 3.2381153106689453
10126 3.241276502609253
10127 3.247335910797119
10128 3.2260589599609375
10129 3.31946063041687
10130 3.2366867065429688
10131 3.3140368461608887
10132 3.2175235748291016
10133 3.244080066680908
10134 3.2733726501464844
10135 3.2494282722473145
10136 3.257028102874756
10137 3.252269744873047
10138 3.2558093070983887
10139 3.2343554496765137
10140 3.2475388050079346
10141 3.2546167373657227
10142 3.255040168762207
10143 3.26336932182312
10144 3.2643609046936035
10145 3.2539753913879395
10146 3.243898630142212
10147 3.282773971557617
10148 3.223055362701416
10149 3.2331838607788086
10150 3.2815170288085938
10151 3.2184789180755615
10152 3.265360116958618
10153 3.2209415435791016
10154 3.233304023742676
10155 3.2288827896118164
10156 3.2245309352874756
10157 3.263701915740967
10158 3.234701633453369
10159 3.2442190647125244
10160 3.289158582687378
10161 3.25045108795166
10162 3.283550500869751
10163 3.2888898849487305
10164 3.2597317695617676
10165 3.2971043586730957
10166 3.227468967437744
10167 3.2264912128448486
10168 3.2852776050567627
10169 3.236726760864258
10170 3.222940444946289
10171 3.2607901096343994
10172 3.2221901416778564
10173 3.223900079727173
10174 3.268190383911133
10175 3.2292864322662354
10176 3.2458994388580322
10177 3.2356584072113037
10178 3.2748734951019287
10179 3.305659055709839
10180 3.2348220348358154
10181 3.2484965324401855
10182 3.2782912254333496
10183 3.2948837280273438
10184 3.2759451866149902
10185 3.2227840423583984
10186 3.251868724822998
10187 3.240039348602295
10188 3.24975323677063
10189 3.26322078704834
10190 3.2512900829315186
10191 3.28796124458313
10192 3.2266337871551514
10193 3.2612247467041016
10194 3.2893967628479004
10195 3.294780731201172
10196 3.255054473876953
10197 3.2377147674560547
10198 3.2417349815368652
10199 3.280397415161133
10200 3.233579158782959
10201 3.270853042602539
10202 3.2455196380615234
10203 3.2404212951660156
10204 3.241703987121582
10205 3.2529726028442383
10206 3.275182008743286
10207 3.2694504261016846
10208 3.261824607849121
10209 3.2254085540771484
10210 3.2328641414642334
10211 3.236445426940918
10212 3.2218217849731445
10213 3.2559866905212402
10214 3.222562789916992
10215 3.3163342475891113
10216 3.2690885066986084
10217 3.290530204772949
10218 3.22652530670166
10219 3.259150981903076
10220 3.294717311859131
10221 3.2518136501312256
10222 3.3054628372192383
10223 3.2242541313171387
10224 3.2750062942504883
10225 3.228111743927002
10226 3.221836805343628
10227 3.2354798316955566
10228 3.303893804550171
10229 3.2853803634643555
10230 3.254286527633667
10231 3.2297098636627197
10232 3.282865285873413
10233 3.244757890701294
10234 3.2353832721710205
10235 3.2593166828155518
10236 3.2323484420776367
10237 3.2946155071258545
10238 3.245539665222168
10239 3.256788730621338
10240 3.270237445831299
10241 3.2305145263671875
10242 3.279733657836914
10243 3.2642669677734375
10244 3.230313301086426
10245 3.252554178237915
10246 3.26511287689209
10247 3.2354393005371094
10248 3.2748403549194336
10249 3.252603769302368
10250 3.2355434894561768
10251 3.2407026290893555
10252 3.2386882305145264
10253 3.2514452934265137
10254 3.2556447982788086
10255 3.2159841060638428
10256 3.249767780303955
10257 3.2837142944335938
10258 3.249089241027832
10259 3.2319412231445312
10260 3.2368297576904297
10261 3.231719493865967
10262 3.252473831176758
10263 3.2306013107299805
10264 3.230780839920044
10265 3.2344484329223633
10266 3.237612724304199
10267 3.2416248321533203
10268 3.248624563217163
10269 3.2505722045898438
10270 3.240954875946045
10271 3.23471736907959
10272 3.2594993114471436
10273 3.277534008026123
10274 3.2414112091064453
10275 3.238511085510254
10276 3.222146511077881
10277 3.26544189453125
10278 3.2430620193481445
10279 3.274601459503174
10280 3.2260348796844482
10281 3.2327067852020264
10282 3.2379860877990723
10283 3.2256250381469727
10284 3.2349038124084473
10285 3.227759838104248
10286 3.2446341514587402
10287 3.2466673851013184
10288 3.216585874557495
10289 3.2228574752807617
10290 3.2348437309265137
10291 3.256739616394043
10292 3.250396490097046
10293 3.2569282054901123
10294 3.2393064498901367
10295 3.2560510635375977
10296 3.2284255027770996
10297 3.243664026260376
10298 3.25783634185791
10299 3.257277250289917
10300 3.219475746154785
10301 3.230031728744507
10302 3.230458974838257
10303 3.238797664642334
10304 3.2337288856506348
10305 3.2602009773254395
10306 3.233645439147949
10307 3.2502269744873047
10308 3.2261507511138916
10309 3.2228052616119385
10310 3.2174317836761475
10311 3.2260613441467285
10312 3.232515811920166
10313 3.2281346321105957
10314 3.2235360145568848
10315 3.2225093841552734
10316 3.282097816467285
10317 3.240518569946289
10318 3.230593681335449
10319 3.2083702087402344
10320 3.2565531730651855
10321 3.280445098876953
10322 3.2293508052825928
10323 3.2498908042907715
10324 3.2277004718780518
10325 3.232588529586792
10326 3.260162353515625
10327 3.2442359924316406
10328 3.219332695007324
10329 3.2637977600097656
10330 3.2218098640441895
10331 3.23188853263855
10332 3.2239742279052734
10333 3.2577548027038574
10334 3.225069761276245
10335 3.2121524810791016
10336 3.2273359298706055
10337 3.2307393550872803
10338 3.2546114921569824
10339 3.259408473968506
10340 3.2354893684387207
10341 3.251995801925659
10342 3.2415647506713867
10343 3.2323946952819824
10344 3.2168233394622803
10345 3.2477469444274902
10346 3.223801612854004
10347 3.236466407775879
10348 3.234473705291748
10349 3.2894630432128906
10350 3.240917682647705
10351 3.222512722015381
10352 3.239872455596924
10353 3.2546114921569824
10354 3.2310421466827393
10355 3.238013744354248
10356 3.2369163036346436
10357 3.2274112701416016
10358 3.2265961170196533
10359 3.236570119857788
10360 3.2321670055389404
10361 3.265449047088623
10362 3.2208609580993652
10363 3.2686080932617188
10364 3.2637367248535156
10365 3.2897000312805176
10366 3.2337756156921387
10367 3.229482889175415
10368 3.226590156555176
10369 3.234468460083008
10370 3.2937941551208496
10371 3.2500741481781006
10372 3.2521326541900635
10373 3.2215962409973145
10374 3.2199063301086426
10375 3.241515636444092
10376 3.217068910598755
10377 3.2534732818603516
10378 3.241905927658081
10379 3.2157397270202637
10380 3.2205328941345215
10381 3.246269464492798
10382 3.246997833251953
10383 3.2186479568481445
10384 3.227044105529785
10385 3.244097948074341
10386 3.2581710815429688
10387 3.2231760025024414
10388 3.215590476989746
10389 3.2318756580352783
10390 3.2193353176116943
10391 3.230239152908325
10392 3.2158727645874023
10393 3.232609272003174
10394 3.2757582664489746
10395 3.237410068511963
10396 3.243602752685547
10397 3.2498629093170166
10398 3.2363104820251465
10399 3.2357969284057617
10400 3.2381460666656494
10401 3.2547264099121094
10402 3.225679397583008
10403 3.291215658187866
10404 3.2504935264587402
10405 3.249021053314209
10406 3.2912373542785645
10407 3.2507927417755127
10408 3.2672548294067383
10409 3.239717483520508
10410 3.2353382110595703
10411 3.2949280738830566
10412 3.2939400672912598
10413 3.2188220024108887
10414 3.2404916286468506
10415 3.280789375305176
10416 3.2308459281921387
10417 3.2195308208465576
10418 3.2390401363372803
10419 3.254490375518799
10420 3.2384114265441895
10421 3.2446255683898926
10422 3.2695491313934326
10423 3.2653961181640625
10424 3.2209901809692383
10425 3.2236552238464355
10426 3.2339091300964355
10427 3.250278949737549
10428 3.233163356781006
10429 3.2689006328582764
10430 3.2538528442382812
10431 3.2486345767974854
10432 3.2731199264526367
10433 3.274956226348877
10434 3.2383623123168945
10435 3.236578941345215
10436 3.2321722507476807
10437 3.242098093032837
10438 3.2393007278442383
10439 3.254146099090576
10440 3.2242207527160645
10441 3.2310361862182617
10442 3.229346752166748
10443 3.2868340015411377
10444 3.23037052154541
10445 3.2792208194732666
10446 3.2349581718444824
10447 3.249061107635498
10448 3.2528114318847656
10449 3.222336769104004
10450 3.2490110397338867
10451 3.288069248199463
10452 3.2268645763397217
10453 3.2865374088287354
10454 3.2356185913085938
10455 3.246753692626953
10456 3.2337303161621094
10457 3.2233657836914062
10458 3.2595276832580566
10459 3.274731159210205
10460 3.222728729248047
10461 3.2469167709350586
10462 3.240769386291504
10463 3.264040470123291
10464 3.24428129196167
10465 3.231147289276123
10466 3.288841962814331
10467 3.2758848667144775
10468 3.244131326675415
10469 3.275649070739746
10470 3.238698959350586
10471 3.237436056137085
10472 3.2365481853485107
10473 3.2283973693847656
10474 3.2244296073913574
10475 3.229274272918701
10476 3.255505323410034
10477 3.2560744285583496
10478 3.2601583003997803
10479 3.2207117080688477
10480 3.265630006790161
10481 3.2703354358673096
10482 3.230945587158203
10483 3.218078136444092
10484 3.2579991817474365
10485 3.225825786590576
10486 3.2397427558898926
10487 3.2349343299865723
10488 3.2730283737182617
10489 3.2443246841430664
10490 3.222424030303955
10491 3.2385470867156982
10492 3.3016483783721924
10493 3.2489895820617676
10494 3.266035556793213
10495 3.2447104454040527
10496 3.2519187927246094
10497 3.2985076904296875
10498 3.231832265853882
10499 3.250802516937256
10500 3.2484633922576904
10501 3.228323459625244
10502 3.239598274230957
10503 3.2282803058624268
10504 3.246856689453125
10505 3.2322890758514404
10506 3.2403268814086914
10507 3.253941535949707
10508 3.2483773231506348
10509 3.276973009109497
10510 3.2312347888946533
10511 3.254363775253296
10512 3.2396011352539062
10513 3.2603845596313477
10514 3.2332921028137207
10515 3.2306041717529297
10516 3.2781155109405518
10517 3.2329318523406982
10518 3.237525224685669
10519 3.2387263774871826
10520 3.2474889755249023
10521 3.272862434387207
10522 3.216036796569824
10523 3.2308454513549805
10524 3.2276926040649414
10525 3.220144748687744
10526 3.2435786724090576
10527 3.2232484817504883
10528 3.2750637531280518
10529 3.257237434387207
10530 3.2309916019439697
10531 3.221975564956665
10532 3.2267727851867676
10533 3.2322158813476562
10534 3.22926664352417
10535 3.29811429977417
10536 3.2330057621002197
10537 3.2145495414733887
10538 3.2452659606933594
10539 3.251042604446411
10540 3.247066020965576
10541 3.269930839538574
10542 3.2435977458953857
10543 3.2302656173706055
10544 3.3138842582702637
10545 3.2825231552124023
10546 3.242462158203125
10547 3.2239437103271484
10548 3.241408109664917
10549 3.2317490577697754
10550 3.245553970336914
10551 3.245919704437256
10552 3.2628421783447266
10553 3.237257480621338
10554 3.237140655517578
10555 3.2301859855651855
10556 3.3119378089904785
10557 3.262286424636841
10558 3.232699155807495
10559 3.225642204284668
10560 3.253568649291992
10561 3.234917163848877
10562 3.256394863128662
10563 3.3649063110351562
10564 3.270278215408325
10565 3.22454833984375
10566 3.2492356300354004
10567 3.2639317512512207
10568 3.2451438903808594
10569 3.233126640319824
10570 3.2737579345703125
10571 3.267256259918213
10572 3.2291438579559326
10573 3.2316598892211914
10574 3.2543821334838867
10575 3.250382900238037
10576 3.2262303829193115
10577 3.2790064811706543
10578 3.287902355194092
10579 3.2452104091644287
10580 3.2292206287384033
10581 3.236783981323242
10582 3.2291181087493896
10583 3.2278809547424316
10584 3.275949716567993
10585 3.232208251953125
10586 3.221787214279175
10587 3.3090150356292725
10588 3.252389430999756
10589 3.2292795181274414
10590 3.259359359741211
10591 3.257143259048462
10592 3.2246317863464355
10593 3.255326747894287
10594 3.233457565307617
10595 3.2174806594848633
10596 3.264169692993164
10597 3.2143726348876953
10598 3.246915102005005
10599 3.278669834136963
10600 3.2821362018585205
10601 3.253788709640503
10602 3.2572522163391113
10603 3.292778968811035
10604 3.267599582672119
10605 3.2314634323120117
10606 3.2246005535125732
10607 3.245562791824341
10608 3.2812933921813965
10609 3.2771143913269043
10610 3.2992610931396484
10611 3.2593183517456055
10612 3.2506885528564453
10613 3.2415003776550293
10614 3.2384819984436035
10615 3.270719528198242
10616 3.2442779541015625
10617 3.246387481689453
10618 3.261295795440674
10619 3.251068115234375
10620 3.2198805809020996
10621 3.274186134338379
10622 3.2605462074279785
10623 3.276615619659424
10624 3.256052017211914
10625 3.2476062774658203
10626 3.266437530517578
10627 3.2777352333068848
10628 3.253758430480957
10629 3.240787982940674
10630 3.238056182861328
10631 3.2987420558929443
10632 3.2535347938537598
10633 3.244241952896118
10634 3.2532947063446045
10635 3.2518434524536133
10636 3.2271475791931152
10637 3.2999749183654785
10638 3.275320529937744
10639 3.2939133644104004
10640 3.244274854660034
10641 3.286701202392578
10642 3.256399631500244
10643 3.2343010902404785
10644 3.233149528503418
10645 3.246858596801758
10646 3.257504940032959
10647 3.2838168144226074
10648 3.2326996326446533
10649 3.238095998764038
10650 3.346529483795166
10651 3.2765848636627197
10652 3.315957546234131
10653 3.2785325050354004
10654 3.3013758659362793
10655 3.2507123947143555
10656 3.2303943634033203
10657 3.30348801612854
10658 3.3118338584899902
10659 3.253021478652954
10660 3.230698347091675
10661 3.2684826850891113
10662 3.256533622741699
10663 3.258514881134033
10664 3.310267448425293
10665 3.262300968170166
10666 3.228001594543457
10667 3.245420217514038
10668 3.2671713829040527
10669 3.379260778427124
10670 3.242806911468506
10671 3.2354390621185303
10672 3.2745044231414795
10673 3.2330384254455566
10674 3.3332648277282715
10675 3.2382731437683105
10676 3.2393102645874023
10677 3.308242082595825
10678 3.246534824371338
10679 3.235677719116211
10680 3.3119444847106934
10681 3.283670425415039
10682 3.258904218673706
10683 3.242953300476074
10684 3.341343402862549
10685 3.2370452880859375
10686 3.232781410217285
10687 3.236981153488159
10688 3.2434492111206055
10689 3.2960197925567627
10690 3.223989486694336
10691 3.222292423248291
10692 3.228691577911377
10693 3.219618558883667
10694 3.2663626670837402
10695 3.286304473876953
10696 3.2362420558929443
10697 3.254178524017334
10698 3.2603206634521484
10699 3.295685291290283
10700 3.2448930740356445
10701 3.2386507987976074
10702 3.2254910469055176
10703 3.269455909729004
10704 3.3044826984405518
10705 3.241781711578369
10706 3.2310118675231934
10707 3.2473530769348145
10708 3.2653040885925293
10709 3.266052722930908
10710 3.2281689643859863
10711 3.32547664642334
10712 3.2822182178497314
10713 3.22835636138916
10714 3.2420454025268555
10715 3.2446391582489014
10716 3.2959718704223633
10717 3.281769275665283
10718 3.2228517532348633
10719 3.286222219467163
10720 3.2605295181274414
10721 3.2321360111236572
10722 3.2664637565612793
10723 3.2401652336120605
10724 3.2423555850982666
10725 3.2628602981567383
10726 3.278204917907715
10727 3.2717156410217285
10728 3.2358884811401367
10729 3.2561631202697754
10730 3.233161449432373
10731 3.228011131286621
10732 3.2207558155059814
10733 3.2662196159362793
10734 3.251077890396118
10735 3.2485809326171875
10736 3.256915330886841
10737 3.268728256225586
10738 3.25858736038208
10739 3.2844958305358887
10740 3.2443747520446777
10741 3.2357869148254395
10742 3.2384352684020996
10743 3.257354259490967
10744 3.2645907402038574
10745 3.3015782833099365
10746 3.3007075786590576
10747 3.251904010772705
10748 3.2923583984375
10749 3.2288002967834473
10750 3.2405457496643066
10751 3.259817123413086
10752 3.2746593952178955
10753 3.2482810020446777
10754 3.343193531036377
10755 3.2609028816223145
10756 3.268390417098999
10757 3.2214529514312744
10758 3.2432754039764404
10759 3.2274441719055176
10760 3.2519493103027344
10761 3.249828815460205
10762 3.2271647453308105
10763 3.273341655731201
10764 3.2376413345336914
10765 3.263237476348877
10766 3.246835708618164
10767 3.2424423694610596
10768 3.274531126022339
10769 3.2476143836975098
10770 3.271270513534546
10771 3.232208251953125
10772 3.2834830284118652
10773 3.2231788635253906
10774 3.246561288833618
10775 3.2271568775177
10776 3.2456936836242676
10777 3.294581413269043
10778 3.2188522815704346
10779 3.2689738273620605
10780 3.244938373565674
10781 3.258516788482666
10782 3.2265617847442627
10783 3.260122299194336
10784 3.230208396911621
10785 3.236156463623047
10786 3.283395767211914
10787 3.2225358486175537
10788 3.235853672027588
10789 3.2427046298980713
10790 3.229780673980713
10791 3.2192766666412354
10792 3.2322440147399902
10793 3.234673500061035
10794 3.2419626712799072
10795 3.272921085357666
10796 3.215745210647583
10797 3.246164560317993
10798 3.2343125343322754
10799 3.2356295585632324
10800 3.2257633209228516
10801 3.261615514755249
10802 3.228588819503784
10803 3.2366387844085693
10804 3.2698051929473877
10805 3.2337467670440674
10806 3.282724380493164
10807 3.2571609020233154
10808 3.2244796752929688
10809 3.255742073059082
10810 3.254558563232422
10811 3.234229803085327
10812 3.252333641052246
10813 3.2295873165130615
10814 3.242832660675049
10815 3.2327592372894287
10816 3.2436790466308594
10817 3.2339773178100586
10818 3.279407262802124
10819 3.2237308025360107
10820 3.226546049118042
10821 3.229043960571289
10822 3.3339600563049316
10823 3.2530622482299805
10824 3.2411413192749023
10825 3.2606847286224365
10826 3.2540149688720703
10827 3.2238333225250244
10828 3.2979938983917236
10829 3.2344970703125
10830 3.2360806465148926
10831 3.2608048915863037
10832 3.26239013671875
10833 3.23470139503479
10834 3.233438014984131
10835 3.255392551422119
10836 3.2870116233825684
10837 3.2202134132385254
10838 3.2336015701293945
10839 3.227527618408203
10840 3.2441818714141846
10841 3.2844948768615723
10842 3.230803966522217
10843 3.2286176681518555
10844 3.2402868270874023
10845 3.232574462890625
10846 3.24468994140625
10847 3.225010871887207
10848 3.2320690155029297
10849 3.290964365005493
10850 3.2829835414886475
10851 3.2586746215820312
10852 3.2213449478149414
10853 3.2494964599609375
10854 3.2532739639282227
10855 3.2176871299743652
10856 3.213446617126465
10857 3.2318170070648193
10858 3.215420722961426
10859 3.236055850982666
10860 3.2427210807800293
10861 3.219259738922119
10862 3.227768659591675
10863 3.2303664684295654
10864 3.2322287559509277
10865 3.231210470199585
10866 3.328202247619629
10867 3.2246103286743164
10868 3.2395544052124023
10869 3.2532782554626465
10870 3.236586570739746
10871 3.219280242919922
10872 3.2318902015686035
10873 3.25716495513916
10874 3.2374491691589355
10875 3.258692502975464
10876 3.2218306064605713
10877 3.234250068664551
10878 3.2445578575134277
10879 3.2385659217834473
10880 3.2183356285095215
10881 3.241891860961914
10882 3.2627906799316406
10883 3.2523982524871826
10884 3.2801928520202637
10885 3.2367000579833984
10886 3.226982831954956
10887 3.2259178161621094
10888 3.2494399547576904
10889 3.2701218128204346
10890 3.219999313354492
10891 3.2292308807373047
10892 3.229048252105713
10893 3.2442779541015625
10894 3.2348945140838623
10895 3.2334890365600586
10896 3.2541089057922363
10897 3.223670721054077
10898 3.247248411178589
10899 3.22682523727417
10900 3.2635257244110107
10901 3.2666964530944824
10902 3.2307472229003906
10903 3.308605432510376
10904 3.223163366317749
10905 3.2257590293884277
10906 3.2302041053771973
10907 3.2253713607788086
10908 3.2500321865081787
10909 3.2361302375793457
10910 3.231868028640747
10911 3.263005495071411
10912 3.2552454471588135
10913 3.237551689147949
10914 3.222721576690674
10915 3.2283596992492676
10916 3.2506790161132812
10917 3.218118190765381
10918 3.2647500038146973
10919 3.2265467643737793
10920 3.2347497940063477
10921 3.22533917427063
10922 3.266836166381836
10923 3.24027943611145
10924 3.229121208190918
10925 3.2197747230529785
10926 3.219501495361328
10927 3.2334370613098145
10928 3.2285537719726562
10929 3.220357894897461
10930 3.2341485023498535
10931 3.225869655609131
10932 3.2608835697174072
10933 3.2171788215637207
10934 3.2363078594207764
10935 3.2371573448181152
10936 3.222757339477539
10937 3.2187299728393555
10938 3.2363672256469727
10939 3.2198691368103027
10940 3.239531993865967
10941 3.2180190086364746
10942 3.262878656387329
10943 3.238170623779297
10944 3.270639419555664
10945 3.229196786880493
10946 3.272260904312134
10947 3.235495090484619
10948 3.2343807220458984
10949 3.2457985877990723
10950 3.225158214569092
10951 3.2363550662994385
10952 3.243136167526245
10953 3.2411890029907227
10954 3.2425942420959473
10955 3.225590944290161
10956 3.2244322299957275
10957 3.2256052494049072
10958 3.2244865894317627
10959 3.218933582305908
10960 3.2589848041534424
10961 3.2495226860046387
10962 3.2374062538146973
10963 3.223968267440796
10964 3.2130541801452637
10965 3.2364442348480225
10966 3.2350196838378906
10967 3.2242374420166016
10968 3.2282497882843018
10969 3.2419705390930176
10970 3.213111639022827
10971 3.2311642169952393
10972 3.2185401916503906
10973 3.2179863452911377
10974 3.217454433441162
10975 3.229719400405884
10976 3.2229866981506348
10977 3.220341682434082
10978 3.267432689666748
10979 3.215817451477051
10980 3.2422614097595215
10981 3.2152915000915527
10982 3.264467716217041
10983 3.2591118812561035
10984 3.2244694232940674
10985 3.214754581451416
10986 3.2430238723754883
10987 3.232917547225952
10988 3.2224197387695312
10989 3.224853038787842
10990 3.2255022525787354
10991 3.2198386192321777
10992 3.2286791801452637
10993 3.2269339561462402
10994 3.2325241565704346
10995 3.2134013175964355
10996 3.243837833404541
10997 3.2220871448516846
10998 3.2224693298339844
10999 3.2365529537200928
11000 3.269031047821045
11001 3.2146003246307373
11002 3.2122349739074707
11003 3.2289767265319824
11004 3.236440420150757
11005 3.236915349960327
11006 3.2412497997283936
11007 3.2252068519592285
11008 3.239704132080078
11009 3.226604461669922
11010 3.2579030990600586
11011 3.2281486988067627
11012 3.256260871887207
11013 3.2403736114501953
11014 3.2384634017944336
11015 3.255406618118286
11016 3.2266411781311035
11017 3.225801706314087
11018 3.2206406593322754
11019 3.231018543243408
11020 3.25111722946167
11021 3.2351417541503906
11022 3.2359089851379395
11023 3.2275660037994385
11024 3.22208833694458
11025 3.2279365062713623
11026 3.2320961952209473
11027 3.2203586101531982
11028 3.2268848419189453
11029 3.251033306121826
11030 3.236370325088501
11031 3.236128568649292
11032 3.2229690551757812
11033 3.259612560272217
11034 3.221496105194092
11035 3.2154135704040527
11036 3.2292370796203613
11037 3.218751907348633
11038 3.2546792030334473
11039 3.223672389984131
11040 3.2307777404785156
11041 3.2259061336517334
11042 3.2300450801849365
11043 3.2454652786254883
11044 3.2235708236694336
11045 3.2285380363464355
11046 3.249173164367676
11047 3.2757763862609863
11048 3.215744972229004
11049 3.2292373180389404
11050 3.234769344329834
11051 3.2115085124969482
11052 3.240152359008789
11053 3.2373461723327637
11054 3.219393014907837
11055 3.2351531982421875
11056 3.2474093437194824
11057 3.2156548500061035
11058 3.231076240539551
11059 3.220510959625244
11060 3.213531255722046
11061 3.239351749420166
11062 3.2205591201782227
11063 3.2313449382781982
11064 3.213129997253418
11065 3.281470775604248
11066 3.235948085784912
11067 3.222452163696289
11068 3.22978138923645
11069 3.249570369720459
11070 3.2210237979888916
11071 3.2360970973968506
11072 3.2158451080322266
11073 3.2588248252868652
11074 3.215770959854126
11075 3.2273058891296387
11076 3.2359187602996826
11077 3.2506070137023926
11078 3.229154586791992
11079 3.280043125152588
11080 3.2421374320983887
11081 3.217468500137329
11082 3.2387475967407227
11083 3.2482893466949463
11084 3.2160520553588867
11085 3.2245266437530518
11086 3.2384657859802246
11087 3.219048261642456
11088 3.2313027381896973
11089 3.2462053298950195
11090 3.23726224899292
11091 3.2354025840759277
11092 3.2364349365234375
11093 3.2505040168762207
11094 3.25421142578125
11095 3.228116989135742
11096 3.229041337966919
11097 3.225421190261841
11098 3.219719648361206
11099 3.2355403900146484
11100 3.217538833618164
11101 3.235760450363159
11102 3.2385973930358887
11103 3.221064805984497
11104 3.226869583129883
11105 3.271566390991211
11106 3.217790365219116
11107 3.2260208129882812
11108 3.233802318572998
11109 3.2239160537719727
11110 3.225186347961426
11111 3.258636474609375
11112 3.228989601135254
11113 3.2414627075195312
11114 3.2408738136291504
11115 3.2294416427612305
11116 3.226588726043701
11117 3.221550464630127
11118 3.2445855140686035
11119 3.2163000106811523
11120 3.2205960750579834
11121 3.243788719177246
11122 3.2582435607910156
11123 3.298170566558838
11124 3.2239506244659424
11125 3.270507335662842
11126 3.2317540645599365
11127 3.2282891273498535
11128 3.2256734371185303
11129 3.22171688079834
11130 3.215628147125244
11131 3.2397236824035645
11132 3.2874960899353027
11133 3.21535587310791
11134 3.257382869720459
11135 3.213322162628174
11136 3.2189834117889404
11137 3.2606759071350098
11138 3.221273899078369
11139 3.229182720184326
11140 3.2224464416503906
11141 3.2517032623291016
11142 3.2161850929260254
11143 3.2409515380859375
11144 3.2164950370788574
11145 3.253542900085449
11146 3.255521774291992
11147 3.2350592613220215
11148 3.214898109436035
11149 3.257230043411255
11150 3.2348461151123047
11151 3.2247159481048584
11152 3.212799310684204
11153 3.226109266281128
11154 3.2538223266601562
11155 3.239084482192993
11156 3.2277467250823975
11157 3.2338409423828125
11158 3.2296528816223145
11159 3.2418365478515625
11160 3.2311906814575195
11161 3.224374771118164
11162 3.263169288635254
11163 3.292961359024048
11164 3.2198405265808105
11165 3.2820165157318115
11166 3.216015338897705
11167 3.2438766956329346
11168 3.2375144958496094
11169 3.22454833984375
11170 3.2557077407836914
11171 3.2792110443115234
11172 3.219602584838867
11173 3.2409873008728027
11174 3.2398428916931152
11175 3.221618175506592
11176 3.2610483169555664
11177 3.256850242614746
11178 3.2359347343444824
11179 3.2398853302001953
11180 3.242877721786499
11181 3.227175235748291
11182 3.241373062133789
11183 3.2196078300476074
11184 3.242734909057617
11185 3.2164082527160645
11186 3.2409844398498535
11187 3.2826337814331055
11188 3.233487844467163
11189 3.2185468673706055
11190 3.2900500297546387
11191 3.274472236633301
11192 3.2320895195007324
11193 3.271548271179199
11194 3.234504222869873
11195 3.2886807918548584
11196 3.2332820892333984
11197 3.2289535999298096
11198 3.250960350036621
11199 3.314486503601074
11200 3.2478859424591064
11201 3.2314422130584717
11202 3.256117820739746
11203 3.219494342803955
11204 3.2482054233551025
11205 3.2485504150390625
11206 3.237849712371826
11207 3.2351932525634766
11208 3.2212843894958496
11209 3.235658884048462
11210 3.2303733825683594
11211 3.273649215698242
11212 3.237217426300049
11213 3.2640857696533203
11214 3.2283174991607666
11215 3.222475051879883
11216 3.245013952255249
11217 3.235520362854004
11218 3.2408199310302734
11219 3.2342915534973145
11220 3.255638837814331
11221 3.2529544830322266
11222 3.2247560024261475
11223 3.2890915870666504
11224 3.226776599884033
11225 3.248505115509033
11226 3.2445871829986572
11227 3.2258806228637695
11228 3.2322425842285156
11229 3.2503628730773926
11230 3.2220325469970703
11231 3.232571840286255
11232 3.2351627349853516
11233 3.236311912536621
11234 3.252397060394287
11235 3.2217659950256348
11236 3.239377021789551
11237 3.2470898628234863
11238 3.2642648220062256
11239 3.2278780937194824
11240 3.232313871383667
11241 3.2308435440063477
11242 3.2316348552703857
11243 3.217987060546875
11244 3.2218375205993652
11245 3.3136610984802246
11246 3.2283754348754883
11247 3.23724365234375
11248 3.2621963024139404
11249 3.214885950088501
11250 3.2622079849243164
11251 3.2903010845184326
11252 3.282846689224243
11253 3.259782075881958
11254 3.255366802215576
11255 3.231882095336914
11256 3.2411816120147705
11257 3.26167368888855
11258 3.2211861610412598
11259 3.26755690574646
11260 3.2268564701080322
11261 3.319425106048584
11262 3.2333335876464844
11263 3.2544384002685547
11264 3.2216572761535645
11265 3.2244434356689453
11266 3.240699291229248
11267 3.2264363765716553
11268 3.2473018169403076
11269 3.2399635314941406
11270 3.3039612770080566
11271 3.231306552886963
11272 3.2193641662597656
11273 3.2225372791290283
11274 3.226201057434082
11275 3.2373087406158447
11276 3.2756776809692383
11277 3.224414110183716
11278 3.2491776943206787
11279 3.2793078422546387
11280 3.24582576751709
11281 3.366117000579834
11282 3.267782688140869
11283 3.2269952297210693
11284 3.2546401023864746
11285 3.228940963745117
11286 3.2287583351135254
11287 3.237962245941162
11288 3.2402453422546387
11289 3.233335494995117
11290 3.284454822540283
11291 3.234158515930176
11292 3.2681398391723633
11293 3.2321572303771973
11294 3.2556633949279785
11295 3.2434959411621094
11296 3.2473204135894775
11297 3.264680862426758
11298 3.2385094165802
11299 3.2675399780273438
11300 3.222832202911377
11301 3.2380495071411133
11302 3.241563081741333
11303 3.2505602836608887
11304 3.2396421432495117
11305 3.241145133972168
11306 3.2358953952789307
11307 3.287848949432373
11308 3.2652266025543213
11309 3.247791290283203
11310 3.2233119010925293
11311 3.2923595905303955
11312 3.2798962593078613
11313 3.292433261871338
11314 3.226409435272217
11315 3.221554756164551
11316 3.265110492706299
11317 3.221633195877075
11318 3.224238157272339
11319 3.2438712120056152
11320 3.330465793609619
11321 3.259681224822998
11322 3.3782007694244385
11323 3.2336976528167725
11324 3.252495288848877
11325 3.243849515914917
11326 3.268695831298828
11327 3.2748031616210938
11328 3.2402305603027344
11329 3.2776782512664795
11330 3.2861855030059814
11331 3.2865254878997803
11332 3.3112258911132812
11333 3.26235294342041
11334 3.2393336296081543
11335 3.228538990020752
11336 3.2284793853759766
11337 3.2449660301208496
11338 3.248769521713257
11339 3.303927421569824
11340 3.2293519973754883
11341 3.3271350860595703
11342 3.2523322105407715
11343 3.236330032348633
11344 3.2550160884857178
11345 3.2290446758270264
11346 3.260896682739258
11347 3.2588512897491455
11348 3.2585196495056152
11349 3.2561230659484863
11350 3.239316940307617
11351 3.260613203048706
11352 3.2561960220336914
11353 3.2382688522338867
11354 3.2338638305664062
11355 3.297783851623535
11356 3.2518739700317383
11357 3.2355892658233643
11358 3.2335498332977295
11359 3.2305822372436523
11360 3.234877824783325
11361 3.2663419246673584
11362 3.252199649810791
11363 3.304753303527832
11364 3.2364025115966797
11365 3.292962074279785
11366 3.2405872344970703
11367 3.240386724472046
11368 3.232100486755371
11369 3.283360719680786
11370 3.226158380508423
11371 3.235058546066284
11372 3.242295742034912
11373 3.285067081451416
11374 3.258305549621582
11375 3.24674391746521
11376 3.220884323120117
11377 3.219773292541504
11378 3.228989362716675
11379 3.238161325454712
11380 3.258310317993164
11381 3.2435755729675293
11382 3.2709877490997314
11383 3.256603717803955
11384 3.2231059074401855
11385 3.2193222045898438
11386 3.2589566707611084
11387 3.239741802215576
11388 3.2663238048553467
11389 3.2458674907684326
11390 3.276075839996338
11391 3.247967004776001
11392 3.2569820880889893
11393 3.2481234073638916
11394 3.2445850372314453
11395 3.2323222160339355
11396 3.237766981124878
11397 3.2556238174438477
11398 3.228761672973633
11399 3.237941026687622
11400 3.2343039512634277
11401 3.26790714263916
11402 3.229613780975342
11403 3.29349946975708
11404 3.228933334350586
11405 3.2377593517303467
11406 3.2789039611816406
11407 3.252955436706543
11408 3.286125898361206
11409 3.25771427154541
11410 3.227064371109009
11411 3.2357747554779053
11412 3.2373886108398438
11413 3.2532873153686523
11414 3.2516937255859375
11415 3.2301559448242188
11416 3.239078998565674
11417 3.233686923980713
11418 3.2231969833374023
11419 3.23116135597229
11420 3.2334389686584473
11421 3.2787961959838867
11422 3.235370635986328
11423 3.239443063735962
11424 3.2371585369110107
11425 3.2415010929107666
11426 3.2263174057006836
11427 3.2259111404418945
11428 3.2853713035583496
11429 3.225443124771118
11430 3.244664192199707
11431 3.2796082496643066
11432 3.239449977874756
11433 3.227397918701172
11434 3.217634677886963
11435 3.23704195022583
11436 3.21651029586792
11437 3.2419486045837402
11438 3.254580497741699
11439 3.221874713897705
11440 3.215484619140625
11441 3.215172290802002
11442 3.235269784927368
11443 3.2425646781921387
11444 3.2472543716430664
11445 3.2712368965148926
11446 3.2556216716766357
11447 3.285480499267578
11448 3.2578413486480713
11449 3.2327136993408203
11450 3.2280402183532715
11451 3.2255008220672607
11452 3.246331214904785
11453 3.271847724914551
11454 3.237417221069336
11455 3.2310333251953125
11456 3.2283146381378174
11457 3.226792812347412
11458 3.2164413928985596
11459 3.220801591873169
11460 3.2270967960357666
11461 3.2535126209259033
11462 3.2598509788513184
11463 3.2500481605529785
11464 3.2353992462158203
11465 3.25738263130188
11466 3.2198638916015625
11467 3.22836971282959
11468 3.229343891143799
11469 3.2388076782226562
11470 3.2653019428253174
11471 3.280158519744873
11472 3.2499730587005615
11473 3.2585597038269043
11474 3.244396209716797
11475 3.2418437004089355
11476 3.2492027282714844
11477 3.225609540939331
11478 3.2787160873413086
11479 3.237553596496582
11480 3.2248470783233643
11481 3.235422134399414
11482 3.2799439430236816
11483 3.242372989654541
11484 3.2463293075561523
11485 3.257598638534546
11486 3.2681562900543213
11487 3.243925094604492
11488 3.2470827102661133
11489 3.226747989654541
11490 3.2246792316436768
11491 3.244826316833496
11492 3.227546215057373
11493 3.2624523639678955
11494 3.227111339569092
11495 3.250671863555908
11496 3.2434005737304688
11497 3.2539095878601074
11498 3.250718116760254
11499 3.2297654151916504
11500 3.2306370735168457
11501 3.2897706031799316
11502 3.2502827644348145
11503 3.225965976715088
11504 3.2285544872283936
11505 3.2273621559143066
11506 3.231767416000366
11507 3.236419200897217
11508 3.2289886474609375
11509 3.256481170654297
11510 3.2470862865448
11511 3.221822738647461
11512 3.2423272132873535
11513 3.2311415672302246
11514 3.2176496982574463
11515 3.245858669281006
11516 3.2521421909332275
11517 3.2428793907165527
11518 3.242888927459717
11519 3.2387900352478027
11520 3.217588186264038
11521 3.235352039337158
11522 3.2823681831359863
11523 3.2269105911254883
11524 3.2215418815612793
11525 3.228951930999756
11526 3.2315611839294434
11527 3.283205509185791
11528 3.2198424339294434
11529 3.236518383026123
11530 3.284268856048584
11531 3.295530319213867
11532 3.211246967315674
11533 3.2344441413879395
11534 3.249523401260376
11535 3.223560333251953
11536 3.221625804901123
11537 3.230156421661377
11538 3.2541346549987793
11539 3.2346982955932617
11540 3.255643844604492
11541 3.2594802379608154
11542 3.2269372940063477
11543 3.2456696033477783
11544 3.2156190872192383
11545 3.261429786682129
11546 3.2215747833251953
11547 3.225369691848755
11548 3.226973056793213
11549 3.2826006412506104
11550 3.230670213699341
11551 3.2192740440368652
11552 3.2460083961486816
11553 3.23968505859375
11554 3.260345220565796
11555 3.230498790740967
11556 3.2275900840759277
11557 3.2203681468963623
11558 3.2655375003814697
11559 3.224301815032959
11560 3.2235796451568604
11561 3.248769760131836
11562 3.2288436889648438
11563 3.2330050468444824
11564 3.2216057777404785
11565 3.2145352363586426
11566 3.2181217670440674
11567 3.218445062637329
11568 3.230729103088379
11569 3.2269396781921387
11570 3.21339750289917
11571 3.2537150382995605
11572 3.260122776031494
11573 3.2495296001434326
11574 3.2501044273376465
11575 3.2766222953796387
11576 3.2239630222320557
11577 3.2466654777526855
11578 3.2195305824279785
11579 3.2463226318359375
11580 3.2336952686309814
11581 3.229525327682495
11582 3.2372536659240723
11583 3.2169620990753174
11584 3.2383673191070557
11585 3.224120616912842
11586 3.235136032104492
11587 3.2397899627685547
11588 3.240049123764038
11589 3.223005771636963
11590 3.219791889190674
11591 3.2282397747039795
11592 3.275413990020752
11593 3.220867872238159
11594 3.233280658721924
11595 3.2605252265930176
11596 3.225111961364746
11597 3.2434253692626953
11598 3.2371416091918945
11599 3.2243270874023438
11600 3.2339558601379395
11601 3.2534608840942383
11602 3.235658884048462
11603 3.25158429145813
11604 3.227566719055176
11605 3.2200427055358887
11606 3.2404003143310547
11607 3.233149528503418
11608 3.218844413757324
11609 3.220796585083008
11610 3.229778289794922
11611 3.2840089797973633
11612 3.2433109283447266
11613 3.22605562210083
11614 3.2363052368164062
11615 3.23248291015625
11616 3.236788272857666
11617 3.228440523147583
11618 3.227351188659668
11619 3.287511110305786
11620 3.26277232170105
11621 3.2277307510375977
11622 3.2282958030700684
11623 3.2153239250183105
11624 3.256624698638916
11625 3.253164529800415
11626 3.2338404655456543
11627 3.2152342796325684
11628 3.2364211082458496
11629 3.226773738861084
11630 3.221588373184204
11631 3.2242283821105957
11632 3.246664524078369
11633 3.2143821716308594
11634 3.2260937690734863
11635 3.241257667541504
11636 3.260312557220459
11637 3.2252588272094727
11638 3.224602699279785
11639 3.256204128265381
11640 3.233566999435425
11641 3.2848994731903076
11642 3.219882011413574
11643 3.2372307777404785
11644 3.229720115661621
11645 3.221182346343994
11646 3.217942953109741
11647 3.2432079315185547
11648 3.2338004112243652
11649 3.237427234649658
11650 3.227421760559082
11651 3.2408127784729004
11652 3.2299365997314453
11653 3.284034252166748
11654 3.222019910812378
11655 3.2778420448303223
11656 3.266165256500244
11657 3.218519687652588
11658 3.2591757774353027
11659 3.2214715480804443
11660 3.2428057193756104
11661 3.2400755882263184
11662 3.296717643737793
11663 3.2225711345672607
11664 3.2486157417297363
11665 3.224762439727783
11666 3.2319581508636475
11667 3.239010810852051
11668 3.2602713108062744
11669 3.223950147628784
11670 3.2248570919036865
11671 3.239870309829712
11672 3.3048980236053467
11673 3.220973014831543
11674 3.2245402336120605
11675 3.2276811599731445
11676 3.2232706546783447
11677 3.2210216522216797
11678 3.227553129196167
11679 3.287351608276367
11680 3.244640827178955
11681 3.244929552078247
11682 3.2504820823669434
11683 3.2304611206054688
11684 3.250995635986328
11685 3.315046548843384
11686 3.280794620513916
11687 3.268939733505249
11688 3.2752389907836914
11689 3.2353124618530273
11690 3.224033832550049
11691 3.26019287109375
11692 3.235092878341675
11693 3.227313995361328
11694 3.2509608268737793
11695 3.253962993621826
11696 3.2359137535095215
11697 3.241532564163208
11698 3.249051094055176
11699 3.2947006225585938
11700 3.2661216259002686
11701 3.237003803253174
11702 3.2520201206207275
11703 3.345180034637451
11704 3.2558820247650146
11705 3.2585368156433105
11706 3.245574474334717
11707 3.2851076126098633
11708 3.237370491027832
11709 3.218438148498535
11710 3.2671444416046143
11711 3.2540104389190674
11712 3.2927262783050537
11713 3.323227882385254
11714 3.2498302459716797
11715 3.2839956283569336
11716 3.2292211055755615
11717 3.3243134021759033
11718 3.2783138751983643
11719 3.306118965148926
11720 3.25066876411438
11721 3.2458581924438477
11722 3.2608871459960938
11723 3.2396059036254883
11724 3.246445417404175
11725 3.27034854888916
11726 3.2534875869750977
11727 3.249054431915283
11728 3.2225635051727295
11729 3.30963134765625
11730 3.2886157035827637
11731 3.24967360496521
11732 3.2607693672180176
11733 3.219717502593994
11734 3.2759275436401367
11735 3.221658229827881
11736 3.2399439811706543
11737 3.2347331047058105
11738 3.225778579711914
11739 3.2264575958251953
11740 3.231991767883301
11741 3.250958204269409
11742 3.2552332878112793
11743 3.258992910385132
11744 3.285344362258911
11745 3.264432907104492
11746 3.222379207611084
11747 3.2401156425476074
11748 3.2806396484375
11749 3.2910408973693848
11750 3.228147029876709
11751 3.2316370010375977
11752 3.245757579803467
11753 3.291757106781006
11754 3.2355422973632812
11755 3.2328200340270996
11756 3.2556076049804688
11757 3.2325069904327393
11758 3.2470855712890625
11759 3.2303707599639893
11760 3.231278419494629
11761 3.2731292247772217
11762 3.230648994445801
11763 3.230377197265625
11764 3.2246410846710205
11765 3.2602946758270264
11766 3.224513053894043
11767 3.241487979888916
11768 3.2158374786376953
11769 3.2391884326934814
11770 3.269054651260376
11771 3.285956621170044
11772 3.251690149307251
11773 3.248715877532959
11774 3.2289199829101562
11775 3.233558177947998
11776 3.226531505584717
11777 3.2202582359313965
11778 3.2328944206237793
11779 3.3205013275146484
11780 3.2376699447631836
11781 3.2341012954711914
11782 3.225541591644287
11783 3.2431130409240723
11784 3.221609592437744
11785 3.2154088020324707
11786 3.2262651920318604
11787 3.2293128967285156
11788 3.22188138961792
11789 3.304142951965332
11790 3.224820613861084
11791 3.2403318881988525
11792 3.2603394985198975
11793 3.2463550567626953
11794 3.2442941665649414
11795 3.2601025104522705
11796 3.273452043533325
11797 3.2245852947235107
11798 3.2294552326202393
11799 3.2255523204803467
11800 3.2318944931030273
11801 3.2306466102600098
11802 3.218615770339966
11803 3.2348484992980957
11804 3.2441506385803223
11805 3.2261269092559814
11806 3.2197272777557373
11807 3.255113124847412
11808 3.2200679779052734
11809 3.220048666000366
11810 3.2329258918762207
11811 3.2306203842163086
11812 3.2289743423461914
11813 3.232174873352051
11814 3.2535505294799805
11815 3.228745460510254
11816 3.2680277824401855
11817 3.239969253540039
11818 3.290097236633301
11819 3.2548069953918457
11820 3.2387590408325195
11821 3.2204184532165527
11822 3.330152988433838
11823 3.217298984527588
11824 3.2357702255249023
11825 3.279021739959717
11826 3.303091526031494
11827 3.2303524017333984
11828 3.248422622680664
11829 3.2553048133850098
11830 3.2480740547180176
11831 3.2349603176116943
11832 3.2292399406433105
11833 3.2361934185028076
11834 3.2239315509796143
11835 3.230614185333252
11836 3.222797393798828
11837 3.224888324737549
11838 3.236924171447754
11839 3.2476067543029785
11840 3.279561996459961
11841 3.2704615592956543
11842 3.281932830810547
11843 3.23108172416687
11844 3.228675365447998
11845 3.2629570960998535
11846 3.226663112640381
11847 3.2609341144561768
11848 3.2222421169281006
11849 3.2376046180725098
11850 3.275897979736328
11851 3.231283187866211
11852 3.298952579498291
11853 3.218942880630493
11854 3.2466671466827393
11855 3.2319211959838867
11856 3.2397620677948
11857 3.236049175262451
11858 3.233309745788574
11859 3.229438304901123
11860 3.2241365909576416
11861 3.2307252883911133
11862 3.25681734085083
11863 3.223930835723877
11864 3.2345387935638428
11865 3.246464729309082
11866 3.253420352935791
11867 3.2661266326904297
11868 3.2494120597839355
11869 3.2280523777008057
11870 3.235992431640625
11871 3.2706267833709717
11872 3.225721597671509
11873 3.232867956161499
11874 3.252406358718872
11875 3.251885414123535
11876 3.227597713470459
11877 3.248208522796631
11878 3.2148258686065674
11879 3.226928234100342
11880 3.2840895652770996
11881 3.2360732555389404
11882 3.2256932258605957
11883 3.23612117767334
11884 3.2190303802490234
11885 3.233642578125
11886 3.2179677486419678
11887 3.229098320007324
11888 3.263307809829712
11889 3.260629653930664
11890 3.2341558933258057
11891 3.2366747856140137
11892 3.2479701042175293
11893 3.2244791984558105
11894 3.2342135906219482
11895 3.2400434017181396
11896 3.231466054916382
11897 3.248048782348633
11898 3.2217636108398438
11899 3.2812252044677734
11900 3.216942310333252
11901 3.2659125328063965
11902 3.2120745182037354
11903 3.2324633598327637
11904 3.2422614097595215
11905 3.2304294109344482
11906 3.2151055335998535
11907 3.2402615547180176
11908 3.249011278152466
11909 3.2225751876831055
11910 3.2234673500061035
11911 3.231588840484619
11912 3.228336811065674
11913 3.2772111892700195
11914 3.24322509765625
11915 3.26273250579834
11916 3.2558138370513916
11917 3.2347044944763184
11918 3.2200160026550293
11919 3.2699904441833496
11920 3.2258899211883545
11921 3.2443008422851562
11922 3.220144748687744
11923 3.2440075874328613
11924 3.248973846435547
11925 3.2284584045410156
11926 3.2684783935546875
11927 3.213545560836792
11928 3.2492218017578125
11929 3.243842124938965
11930 3.2985849380493164
11931 3.2168455123901367
11932 3.2380189895629883
11933 3.22592830657959
11934 3.243133068084717
11935 3.238772392272949
11936 3.218841075897217
11937 3.2326343059539795
11938 3.222231388092041
11939 3.2318854331970215
11940 3.2251319885253906
11941 3.2294363975524902
11942 3.232928514480591
11943 3.2356863021850586
11944 3.240696668624878
11945 3.224804401397705
11946 3.234365224838257
11947 3.2366697788238525
11948 3.2501943111419678
11949 3.2281174659729004
11950 3.232431650161743
11951 3.3022260665893555
11952 3.2792985439300537
11953 3.293619394302368
11954 3.2379937171936035
11955 3.2231664657592773
11956 3.248786449432373
11957 3.227250814437866
11958 3.249084949493408
11959 3.2354843616485596
11960 3.2112464904785156
11961 3.2290072441101074
11962 3.257638931274414
11963 3.227041721343994
11964 3.232741355895996
11965 3.228886604309082
11966 3.2743961811065674
11967 3.2207884788513184
11968 3.3076374530792236
11969 3.2335100173950195
11970 3.222588062286377
11971 3.220954179763794
11972 3.2526662349700928
11973 3.2202064990997314
11974 3.2264041900634766
11975 3.221182346343994
11976 3.2387351989746094
11977 3.2342376708984375
11978 3.262118339538574
11979 3.2193193435668945
11980 3.2159934043884277
11981 3.2272017002105713
11982 3.2212777137756348
11983 3.2325289249420166
11984 3.2541866302490234
11985 3.2754979133605957
11986 3.2284340858459473
11987 3.2209978103637695
11988 3.226501703262329
11989 3.2395763397216797
11990 3.2589006423950195
11991 3.2324328422546387
11992 3.2214372158050537
11993 3.2251996994018555
11994 3.2230117321014404
11995 3.2920713424682617
11996 3.225792646408081
11997 3.2201004028320312
11998 3.266799211502075
11999 3.2327141761779785
12000 3.2192766666412354
12001 3.2293083667755127
12002 3.2273507118225098
12003 3.222809314727783
12004 3.218191146850586
12005 3.222561836242676
12006 3.236804962158203
12007 3.2244272232055664
12008 3.260831356048584
12009 3.222299098968506
12010 3.2219796180725098
12011 3.2226622104644775
12012 3.2433066368103027
12013 3.2360851764678955
12014 3.2137346267700195
12015 3.2324061393737793
12016 3.2165615558624268
12017 3.222850799560547
12018 3.265648603439331
12019 3.2336416244506836
12020 3.2227888107299805
12021 3.273738145828247
12022 3.295269250869751
12023 3.251585006713867
12024 3.230285882949829
12025 3.244263172149658
12026 3.222383499145508
12027 3.2289795875549316
12028 3.2351019382476807
12029 3.217663526535034
12030 3.2186295986175537
12031 3.22676944732666
12032 3.2319679260253906
12033 3.2397966384887695
12034 3.3391647338867188
12035 3.231823205947876
12036 3.217750072479248
12037 3.2348403930664062
12038 3.280104637145996
12039 3.2414703369140625
12040 3.245022773742676
12041 3.2396607398986816
12042 3.265500545501709
12043 3.221989154815674
12044 3.239001989364624
12045 3.2289884090423584
12046 3.2447257041931152
12047 3.2543468475341797
12048 3.264618396759033
12049 3.2578463554382324
12050 3.254601240158081
12051 3.2161834239959717
12052 3.2851428985595703
12053 3.230499029159546
12054 3.2223010063171387
12055 3.248955726623535
12056 3.2201285362243652
12057 3.2478885650634766
12058 3.232454776763916
12059 3.2475218772888184
12060 3.228610038757324
12061 3.2304272651672363
12062 3.222871780395508
12063 3.2725789546966553
12064 3.2628111839294434
12065 3.2731480598449707
12066 3.2348875999450684
12067 3.262317657470703
12068 3.217376232147217
12069 3.2320661544799805
12070 3.2143139839172363
12071 3.258249282836914
12072 3.251215696334839
12073 3.3037281036376953
12074 3.2461864948272705
12075 3.2355270385742188
12076 3.2354485988616943
12077 3.2244865894317627
12078 3.295092821121216
12079 3.287019729614258
12080 3.227541923522949
12081 3.3043906688690186
12082 3.237074613571167
12083 3.2554197311401367
12084 3.2211859226226807
12085 3.246683120727539
12086 3.237901210784912
12087 3.2594213485717773
12088 3.2200815677642822
12089 3.2521653175354004
12090 3.2163360118865967
12091 3.327157974243164
12092 3.2247395515441895
12093 3.239847183227539
12094 3.2704696655273438
12095 3.264284610748291
12096 3.278622627258301
12097 3.238905429840088
12098 3.2245492935180664
12099 3.2229163646698
12100 3.2252371311187744
12101 3.2638816833496094
12102 3.22031831741333
12103 3.227773666381836
12104 3.2614049911499023
12105 3.2371931076049805
12106 3.298768997192383
12107 3.239757776260376
12108 3.2328319549560547
12109 3.239121913909912
12110 3.3010480403900146
12111 3.22786808013916
12112 3.246014356613159
12113 3.2330408096313477
12114 3.251319408416748
12115 3.3270812034606934
12116 3.2882299423217773
12117 3.2475357055664062
12118 3.272662401199341
12119 3.247377395629883
12120 3.21899676322937
12121 3.2406299114227295
12122 3.227327585220337
12123 3.235722541809082
12124 3.237520456314087
12125 3.2454519271850586
12126 3.31571626663208
12127 3.256826877593994
12128 3.2980713844299316
12129 3.2318291664123535
12130 3.260976552963257
12131 3.215404987335205
12132 3.2170302867889404
12133 3.2730164527893066
12134 3.24948787689209
12135 3.2336463928222656
12136 3.3259143829345703
12137 3.230656623840332
12138 3.2149486541748047
12139 3.2923641204833984
12140 3.238144874572754
12141 3.2269439697265625
12142 3.2812304496765137
12143 3.224372148513794
12144 3.2822062969207764
12145 3.245546340942383
12146 3.280747175216675
12147 3.3217921257019043
12148 3.2599995136260986
12149 3.304525136947632
12150 3.2284655570983887
12151 3.2184057235717773
12152 3.220492362976074
12153 3.2261180877685547
12154 3.2843704223632812
12155 3.2545037269592285
12156 3.239518165588379
12157 3.2554492950439453
12158 3.2393548488616943
12159 3.261594772338867
12160 3.2315850257873535
12161 3.250274419784546
12162 3.297027111053467
12163 3.2553791999816895
12164 3.292703628540039
12165 3.2273755073547363
12166 3.2197539806365967
12167 3.298814058303833
12168 3.248978614807129
12169 3.2886428833007812
12170 3.2203598022460938
12171 3.221884250640869
12172 3.2480926513671875
12173 3.2392280101776123
12174 3.2477927207946777
12175 3.222773313522339
12176 3.240051507949829
12177 3.2322683334350586
12178 3.2443933486938477
12179 3.2339391708374023
12180 3.229189872741699
12181 3.235755443572998
12182 3.2447216510772705
12183 3.240773916244507
12184 3.251852512359619
12185 3.238312244415283
12186 3.26957368850708
12187 3.235931873321533
12188 3.2662434577941895
12189 3.2543678283691406
12190 3.220545530319214
12191 3.2233176231384277
12192 3.3002371788024902
12193 3.227935791015625
12194 3.2630090713500977
12195 3.2429490089416504
12196 3.2489728927612305
12197 3.2578749656677246
12198 3.2319118976593018
12199 3.246134042739868
12200 3.249441623687744
12201 3.2549002170562744
12202 3.228309154510498
12203 3.2463266849517822
12204 3.281822443008423
12205 3.2343921661376953
12206 3.2357139587402344
12207 3.2703592777252197
12208 3.264909029006958
12209 3.2399892807006836
12210 3.2811436653137207
12211 3.2380590438842773
12212 3.2360143661499023
12213 3.2336137294769287
12214 3.2194137573242188
12215 3.220458984375
12216 3.285111665725708
12217 3.243251085281372
12218 3.26210618019104
12219 3.23443603515625
12220 3.2224669456481934
12221 3.2426955699920654
12222 3.2365267276763916
12223 3.225811004638672
12224 3.2418441772460938
12225 3.2218470573425293
12226 3.2197940349578857
12227 3.2720375061035156
12228 3.2307095527648926
12229 3.266047716140747
12230 3.2711803913116455
12231 3.250775098800659
12232 3.2537004947662354
12233 3.216660261154175
12234 3.232795476913452
12235 3.2453808784484863
12236 3.2353310585021973
12237 3.2360692024230957
12238 3.261044979095459
12239 3.2681877613067627
12240 3.2772016525268555
12241 3.2350378036499023
12242 3.2752747535705566
12243 3.2348437309265137
12244 3.230353832244873
12245 3.251615285873413
12246 3.278766632080078
12247 3.223151206970215
12248 3.3002395629882812
12249 3.239745616912842
12250 3.2328896522521973
12251 3.235095977783203
12252 3.249696731567383
12253 3.240224838256836
12254 3.2192277908325195
12255 3.2318835258483887
12256 3.2197446823120117
12257 3.2620038986206055
12258 3.276961088180542
12259 3.295876979827881
12260 3.231708526611328
12261 3.247152328491211
12262 3.249521255493164
12263 3.2251195907592773
12264 3.261840343475342
12265 3.2438197135925293
12266 3.238380193710327
12267 3.262925624847412
12268 3.245814800262451
12269 3.241504192352295
12270 3.256230354309082
12271 3.245184898376465
12272 3.2621359825134277
12273 3.249854564666748
12274 3.233412981033325
12275 3.269299030303955
12276 3.2297701835632324
12277 3.2431507110595703
12278 3.285393238067627
12279 3.2370357513427734
12280 3.2271618843078613
12281 3.239802598953247
12282 3.2474241256713867
12283 3.244688034057617
12284 3.230134963989258
12285 3.2721524238586426
12286 3.2378852367401123
12287 3.2211108207702637
12288 3.2634310722351074
12289 3.238717555999756
12290 3.2155635356903076
12291 3.2255749702453613
12292 3.216313123703003
12293 3.2355613708496094
12294 3.21968412399292
12295 3.2462973594665527
12296 3.248788833618164
12297 3.236128807067871
12298 3.2365851402282715
12299 3.222105026245117
12300 3.260500192642212
12301 3.2468457221984863
12302 3.22786545753479
12303 3.2231879234313965
12304 3.23124623298645
12305 3.242006540298462
12306 3.2202308177948
12307 3.2518651485443115
12308 3.2411060333251953
12309 3.225870132446289
12310 3.246786594390869
12311 3.24570369720459
12312 3.252568244934082
12313 3.271662950515747
12314 3.2280001640319824
12315 3.2472116947174072
12316 3.2276971340179443
12317 3.247725009918213
12318 3.2367146015167236
12319 3.242487668991089
12320 3.2163424491882324
12321 3.2421417236328125
12322 3.2279787063598633
12323 3.219710111618042
12324 3.2206082344055176
12325 3.2320196628570557
12326 3.2378551959991455
12327 3.222276210784912
12328 3.222541332244873
12329 3.2157654762268066
12330 3.222140312194824
12331 3.223825693130493
12332 3.228179931640625
12333 3.2274651527404785
12334 3.2178516387939453
12335 3.230398178100586
12336 3.2196202278137207
12337 3.2539937496185303
12338 3.2360219955444336
12339 3.222954750061035
12340 3.2405948638916016
12341 3.2178220748901367
12342 3.2450199127197266
12343 3.2400269508361816
12344 3.2304704189300537
12345 3.224970817565918
12346 3.280834436416626
12347 3.242422103881836
12348 3.2623023986816406
12349 3.220533847808838
12350 3.2459256649017334
12351 3.2191967964172363
12352 3.225921630859375
12353 3.2290902137756348
12354 3.2209086418151855
12355 3.2494935989379883
12356 3.2384934425354004
12357 3.252687931060791
12358 3.2261910438537598
12359 3.220714569091797
12360 3.2232537269592285
12361 3.218024730682373
12362 3.2276430130004883
12363 3.213024616241455
12364 3.217311382293701
12365 3.23275089263916
12366 3.2575595378875732
12367 3.2208871841430664
12368 3.2335119247436523
12369 3.214815855026245
12370 3.2259840965270996
12371 3.24835205078125
12372 3.222780466079712
12373 3.2384707927703857
12374 3.2174477577209473
12375 3.2389631271362305
12376 3.2365736961364746
12377 3.244831085205078
12378 3.2153382301330566
12379 3.23341703414917
12380 3.237959384918213
12381 3.2255263328552246
12382 3.2091283798217773
12383 3.2507619857788086
12384 3.2463645935058594
12385 3.2142891883850098
12386 3.2307071685791016
12387 3.233518123626709
12388 3.2549896240234375
12389 3.221907615661621
12390 3.217108964920044
12391 3.2370543479919434
12392 3.2411532402038574
12393 3.2776858806610107
12394 3.2201852798461914
12395 3.2210617065429688
12396 3.2536988258361816
12397 3.2241618633270264
12398 3.242051362991333
12399 3.208888053894043
12400 3.2355270385742188
12401 3.235708475112915
12402 3.282742500305176
12403 3.2186450958251953
12404 3.22166109085083
12405 3.219313383102417
12406 3.2394657135009766
12407 3.2248892784118652
12408 3.254270553588867
12409 3.238741874694824
12410 3.219154119491577
12411 3.265085220336914
12412 3.2173686027526855
12413 3.2196550369262695
12414 3.224839210510254
12415 3.223618745803833
12416 3.2489795684814453
12417 3.238419532775879
12418 3.25126314163208
12419 3.2354021072387695
12420 3.2313742637634277
12421 3.2150895595550537
12422 3.2441415786743164
12423 3.2345993518829346
12424 3.21423602104187
12425 3.220752716064453
12426 3.2293317317962646
12427 3.224334716796875
12428 3.2484397888183594
12429 3.231782913208008
12430 3.220938205718994
12431 3.2236571311950684
12432 3.2546515464782715
12433 3.215780019760132
12434 3.222019672393799
12435 3.2285356521606445
12436 3.2375118732452393
12437 3.23398494720459
12438 3.222532272338867
12439 3.2236757278442383
12440 3.3032543659210205
12441 3.2166643142700195
12442 3.21966552734375
12443 3.2247743606567383
12444 3.2418899536132812
12445 3.242847204208374
12446 3.217921018600464
12447 3.263883113861084
12448 3.2425918579101562
12449 3.2188100814819336
12450 3.239008665084839
12451 3.2204322814941406
12452 3.221569538116455
12453 3.215658664703369
12454 3.214759588241577
12455 3.2381153106689453
12456 3.235121250152588
12457 3.2180252075195312
12458 3.2453114986419678
12459 3.23699951171875
12460 3.222623586654663
12461 3.235755205154419
12462 3.215536117553711
12463 3.2311103343963623
12464 3.2647743225097656
12465 3.239316463470459
12466 3.2169551849365234
12467 3.225991725921631
12468 3.2400684356689453
12469 3.2106475830078125
12470 3.228325605392456
12471 3.2224559783935547
12472 3.2242848873138428
12473 3.22200870513916
12474 3.2251172065734863
12475 3.2238616943359375
12476 3.222423553466797
12477 3.2429401874542236
12478 3.23705792427063
12479 3.219291925430298
12480 3.2688283920288086
12481 3.239396095275879
12482 3.230620861053467
12483 3.227614402770996
12484 3.223856210708618
12485 3.2359704971313477
12486 3.2162723541259766
12487 3.2210330963134766
12488 3.209493637084961
12489 3.2875094413757324
12490 3.2141289710998535
12491 3.2523880004882812
12492 3.24245548248291
12493 3.2317497730255127
12494 3.2177975177764893
12495 3.218888521194458
12496 3.2378664016723633
12497 3.2281546592712402
12498 3.2231063842773438
12499 3.24265456199646
12500 3.221771717071533
12501 3.2623255252838135
12502 3.228769063949585
12503 3.2319467067718506
12504 3.2134227752685547
12505 3.2156639099121094
12506 3.220181465148926
12507 3.2550764083862305
12508 3.2240428924560547
12509 3.2231433391571045
12510 3.2267847061157227
12511 3.2347147464752197
12512 3.225661277770996
12513 3.247697591781616
12514 3.247908115386963
12515 3.2749412059783936
12516 3.237962245941162
12517 3.2235889434814453
12518 3.2213969230651855
12519 3.223540782928467
12520 3.244554042816162
12521 3.2308712005615234
12522 3.212045192718506
12523 3.240487575531006
12524 3.214322328567505
12525 3.224104881286621
12526 3.2162747383117676
12527 3.2213797569274902
12528 3.244032382965088
12529 3.224271535873413
12530 3.223923683166504
12531 3.2266266345977783
12532 3.22040057182312
12533 3.269282341003418
12534 3.210587501525879
12535 3.242551326751709
12536 3.2175917625427246
12537 3.2340362071990967
12538 3.2448723316192627
12539 3.2239325046539307
12540 3.22062087059021
12541 3.2150113582611084
12542 3.2479944229125977
12543 3.2336368560791016
12544 3.237191915512085
12545 3.2275569438934326
12546 3.2220308780670166
12547 3.2226130962371826
12548 3.244368076324463
12549 3.2190165519714355
12550 3.23431396484375
12551 3.2506825923919678
12552 3.243412494659424
12553 3.219306707382202
12554 3.23921275138855
12555 3.2204463481903076
12556 3.218351364135742
12557 3.24481201171875
12558 3.2218616008758545
12559 3.2312045097351074
12560 3.2242848873138428
12561 3.2268905639648438
12562 3.214061975479126
12563 3.2289373874664307
12564 3.214637279510498
12565 3.2136828899383545
12566 3.216794967651367
12567 3.2205238342285156
12568 3.268953323364258
12569 3.2194061279296875
12570 3.2269482612609863
12571 3.215623140335083
12572 3.2161519527435303
12573 3.2361068725585938
12574 3.293612003326416
12575 3.235342502593994
12576 3.2400970458984375
12577 3.219146251678467
12578 3.221482038497925
12579 3.2438478469848633
12580 3.226813554763794
12581 3.223398208618164
12582 3.2133069038391113
12583 3.240910530090332
12584 3.2173190116882324
12585 3.233696222305298
12586 3.2826948165893555
12587 3.234445571899414
12588 3.217163562774658
12589 3.2119712829589844
12590 3.231065273284912
12591 3.2462432384490967
12592 3.243788003921509
12593 3.234433650970459
12594 3.2233500480651855
12595 3.2767744064331055
12596 3.2168071269989014
12597 3.2363436222076416
12598 3.233027935028076
12599 3.2234253883361816
12600 3.235628128051758
12601 3.245640277862549
12602 3.2739341259002686
12603 3.227393865585327
12604 3.226309299468994
12605 3.2295644283294678
12606 3.2293972969055176
12607 3.2226476669311523
12608 3.239409923553467
12609 3.223660945892334
12610 3.276433229446411
12611 3.2360448837280273
12612 3.226090431213379
12613 3.2128829956054688
12614 3.222781181335449
12615 3.2121400833129883
12616 3.226445198059082
12617 3.249497890472412
12618 3.243497848510742
12619 3.226095676422119
12620 3.22421932220459
12621 3.2512660026550293
12622 3.2434210777282715
12623 3.2152934074401855
12624 3.2189202308654785
12625 3.2826428413391113
12626 3.2224550247192383
12627 3.235157012939453
12628 3.223956346511841
12629 3.2235727310180664
12630 3.2305312156677246
12631 3.23793363571167
12632 3.229234218597412
12633 3.21917462348938
12634 3.228580951690674
12635 3.2332239151000977
12636 3.2327804565429688
12637 3.2326979637145996
12638 3.245417833328247
12639 3.253437042236328
12640 3.234999656677246
12641 3.211148500442505
12642 3.2282795906066895
12643 3.2147269248962402
12644 3.2447876930236816
12645 3.2261619567871094
12646 3.2396955490112305
12647 3.2864859104156494
12648 3.231841564178467
12649 3.223534107208252
12650 3.2484347820281982
12651 3.226067543029785
12652 3.215360164642334
12653 3.244255542755127
12654 3.250108480453491
12655 3.240811347961426
12656 3.249323844909668
12657 3.2204198837280273
12658 3.2341389656066895
12659 3.2178456783294678
12660 3.2171125411987305
12661 3.261396646499634
12662 3.2176613807678223
12663 3.2345714569091797
12664 3.218946933746338
12665 3.249924898147583
12666 3.2392890453338623
12667 3.2238125801086426
12668 3.2536725997924805
12669 3.222627878189087
12670 3.260056495666504
12671 3.264578104019165
12672 3.2561984062194824
12673 3.216460943222046
12674 3.221465587615967
12675 3.2258541584014893
12676 3.212968349456787
12677 3.260040283203125
12678 3.3075671195983887
12679 3.2256112098693848
12680 3.229137659072876
12681 3.252150058746338
12682 3.2612600326538086
12683 3.215991735458374
12684 3.2301063537597656
12685 3.2256920337677
12686 3.2270188331604004
12687 3.275679588317871
12688 3.217708110809326
12689 3.2303829193115234
12690 3.2147274017333984
12691 3.2360029220581055
12692 3.244281053543091
12693 3.23991060256958
12694 3.246198892593384
12695 3.226121425628662
12696 3.279007911682129
12697 3.2202298641204834
12698 3.2461514472961426
12699 3.215726852416992
12700 3.2633094787597656
12701 3.2143657207489014
12702 3.231152057647705
12703 3.25477933883667
12704 3.258845329284668
12705 3.254973888397217
12706 3.2255029678344727
12707 3.2534596920013428
12708 3.2138352394104004
12709 3.2414321899414062
12710 3.2236039638519287
12711 3.240995168685913
12712 3.2428431510925293
12713 3.244129180908203
12714 3.235903263092041
12715 3.25168514251709
12716 3.2386364936828613
12717 3.263831615447998
12718 3.259857654571533
12719 3.260267734527588
12720 3.2234134674072266
12721 3.2203595638275146
12722 3.2500381469726562
12723 3.3257246017456055
12724 3.2511565685272217
12725 3.2184178829193115
12726 3.211676836013794
12727 3.2316884994506836
12728 3.22605037689209
12729 3.2478413581848145
12730 3.2392287254333496
12731 3.2296736240386963
12732 3.238826036453247
12733 3.2484006881713867
12734 3.2197937965393066
12735 3.231987476348877
12736 3.32354736328125
12737 3.2595059871673584
12738 3.2182765007019043
12739 3.228656053543091
12740 3.2150585651397705
12741 3.2840938568115234
12742 3.2309889793395996
12743 3.2438559532165527
12744 3.222935199737549
12745 3.282883644104004
12746 3.2378406524658203
12747 3.2315597534179688
12748 3.237772226333618
12749 3.2504568099975586
12750 3.229119300842285
12751 3.2264132499694824
12752 3.255526304244995
12753 3.2676258087158203
12754 3.2752127647399902
12755 3.2361350059509277
12756 3.226964235305786
12757 3.225217342376709
12758 3.2321066856384277
12759 3.245136260986328
12760 3.2360401153564453
12761 3.24491810798645
12762 3.233572483062744
12763 3.23439621925354
12764 3.249253988265991
12765 3.3460216522216797
12766 3.2513699531555176
12767 3.2193288803100586
12768 3.2204463481903076
12769 3.2330968379974365
12770 3.2483582496643066
12771 3.302786111831665
12772 3.249842643737793
12773 3.24770450592041
12774 3.3648245334625244
12775 3.2562708854675293
12776 3.253063917160034
12777 3.239020824432373
12778 3.221820831298828
12779 3.2205276489257812
12780 3.2303121089935303
12781 3.269542694091797
12782 3.2347352504730225
12783 3.2620227336883545
12784 3.3248207569122314
12785 3.2866694927215576
12786 3.306272029876709
12787 3.2456727027893066
12788 3.239006519317627
12789 3.243947982788086
12790 3.244959831237793
12791 3.2297744750976562
12792 3.2414638996124268
12793 3.248797655105591
12794 3.2798893451690674
12795 3.2785415649414062
12796 3.261147975921631
12797 3.2495193481445312
12798 3.240872859954834
12799 3.2493109703063965
12800 3.2606401443481445
12801 3.26576566696167
12802 3.252615213394165
12803 3.2700090408325195
12804 3.239556312561035
12805 3.2723002433776855
12806 3.222620725631714
12807 3.2456955909729004
12808 3.2840042114257812
12809 3.2676095962524414
12810 3.2278292179107666
12811 3.2688934803009033
12812 3.2565197944641113
12813 3.2154088020324707
12814 3.2521166801452637
12815 3.251375675201416
12816 3.2290494441986084
12817 3.281996965408325
12818 3.2669432163238525
12819 3.2773964405059814
12820 3.3084867000579834
12821 3.2346835136413574
12822 3.2577085494995117
12823 3.2516164779663086
12824 3.232743501663208
12825 3.229616403579712
12826 3.258573532104492
12827 3.2302298545837402
12828 3.2390694618225098
12829 3.224630832672119
12830 3.23152494430542
12831 3.2714672088623047
12832 3.2600064277648926
12833 3.276273488998413
12834 3.349303960800171
12835 3.2314534187316895
12836 3.2780935764312744
12837 3.2543163299560547
12838 3.238926887512207
12839 3.265580892562866
12840 3.2313995361328125
12841 3.2548952102661133
12842 3.291865825653076
12843 3.216157913208008
12844 3.2633328437805176
12845 3.2177209854125977
12846 3.263615846633911
12847 3.2653980255126953
12848 3.289395332336426
12849 3.265566349029541
12850 3.244486093521118
12851 3.304877758026123
12852 3.2214162349700928
12853 3.263505458831787
12854 3.2156693935394287
12855 3.2369699478149414
12856 3.2348055839538574
12857 3.226266384124756
12858 3.245840549468994
12859 3.244459629058838
12860 3.280749797821045
12861 3.2237071990966797
12862 3.2367935180664062
12863 3.2843451499938965
12864 3.2716317176818848
12865 3.2977170944213867
12866 3.2579569816589355
12867 3.2507190704345703
12868 3.328145980834961
12869 3.230700969696045
12870 3.254279375076294
12871 3.2707786560058594
12872 3.232851505279541
12873 3.232332468032837
12874 3.241696357727051
12875 3.2415413856506348
12876 3.224794387817383
12877 3.2193031311035156
12878 3.240307331085205
12879 3.2343156337738037
12880 3.2288408279418945
12881 3.2370471954345703
12882 3.252082109451294
12883 3.2372167110443115
12884 3.2497220039367676
12885 3.2748005390167236
12886 3.2214105129241943
12887 3.2333102226257324
12888 3.2293477058410645
12889 3.232109308242798
12890 3.281205177307129
12891 3.232445240020752
12892 3.217280864715576
12893 3.223360538482666
12894 3.227606773376465
12895 3.3450963497161865
12896 3.214986562728882
12897 3.2597575187683105
12898 3.263849973678589
12899 3.2266480922698975
12900 3.221035957336426
12901 3.256319284439087
12902 3.238104820251465
12903 3.225172758102417
12904 3.2691235542297363
12905 3.2256619930267334
12906 3.252284049987793
12907 3.297675848007202
12908 3.2209229469299316
12909 3.2485289573669434
12910 3.266068696975708
12911 3.2687628269195557
12912 3.2376155853271484
12913 3.2315635681152344
12914 3.23657488822937
12915 3.245293617248535
12916 3.2181527614593506
12917 3.226619243621826
12918 3.240973711013794
12919 3.217097759246826
12920 3.2273902893066406
12921 3.234464645385742
12922 3.2549049854278564
12923 3.216247081756592
12924 3.2462589740753174
12925 3.237131118774414
12926 3.272327423095703
12927 3.224567174911499
12928 3.2744088172912598
12929 3.228876829147339
12930 3.280463218688965
12931 3.2242860794067383
12932 3.2445778846740723
12933 3.2136826515197754
12934 3.2326488494873047
12935 3.2488043308258057
12936 3.225597620010376
12937 3.2212729454040527
12938 3.281583786010742
12939 3.220883369445801
12940 3.2839620113372803
12941 3.2191543579101562
12942 3.265979766845703
12943 3.2317047119140625
12944 3.251859188079834
12945 3.261105537414551
12946 3.219825267791748
12947 3.2465426921844482
12948 3.239941120147705
12949 3.265474796295166
12950 3.2233500480651855
12951 3.2296009063720703
12952 3.2750301361083984
12953 3.2378201484680176
12954 3.2432618141174316
12955 3.222266674041748
12956 3.224116325378418
12957 3.2371089458465576
12958 3.2241759300231934
12959 3.23620343208313
12960 3.242532253265381
12961 3.2538373470306396
12962 3.2277684211730957
12963 3.3332509994506836
12964 3.2302637100219727
12965 3.223900318145752
12966 3.251044511795044
12967 3.238637924194336
12968 3.273724317550659
12969 3.2299039363861084
12970 3.2442102432250977
12971 3.226520538330078
12972 3.256038188934326
12973 3.242846965789795
12974 3.237658977508545
12975 3.2295045852661133
12976 3.2744557857513428
12977 3.2449259757995605
12978 3.2809386253356934
12979 3.261873960494995
12980 3.222787857055664
12981 3.2557225227355957
12982 3.247833490371704
12983 3.2465338706970215
12984 3.244441032409668
12985 3.224236488342285
12986 3.2436115741729736
12987 3.2936816215515137
12988 3.2709665298461914
12989 3.2676193714141846
12990 3.2257959842681885
12991 3.243809700012207
12992 3.2890188694000244
12993 3.285855293273926
12994 3.2653541564941406
12995 3.264566421508789
12996 3.2385573387145996
12997 3.228501796722412
12998 3.32342791557312
12999 3.2129392623901367
13000 3.2226665019989014
13001 3.2162013053894043
13002 3.2245001792907715
13003 3.2157092094421387
13004 3.2454123497009277
13005 3.271221160888672
13006 3.2437212467193604
13007 3.257216691970825
13008 3.240149974822998
13009 3.267850875854492
13010 3.235649585723877
13011 3.2551727294921875
13012 3.2360565662384033
13013 3.21622371673584
13014 3.2882370948791504
13015 3.2101664543151855
13016 3.2409167289733887
13017 3.238565444946289
13018 3.240516185760498
13019 3.2474772930145264
13020 3.222400665283203
13021 3.248661518096924
13022 3.2179183959960938
13023 3.2320823669433594
13024 3.266777276992798
13025 3.2519919872283936
13026 3.220651388168335
13027 3.226656436920166
13028 3.216519832611084
13029 3.2395973205566406
13030 3.2303671836853027
13031 3.228922128677368
13032 3.2344064712524414
13033 3.2276058197021484
13034 3.218242645263672
13035 3.230668544769287
13036 3.234764575958252
13037 3.2511274814605713
13038 3.2258877754211426
13039 3.219666004180908
13040 3.2349491119384766
13041 3.2291581630706787
13042 3.229536533355713
13043 3.2240920066833496
13044 3.297931671142578
13045 3.239755630493164
13046 3.223487377166748
13047 3.237539291381836
13048 3.2566823959350586
13049 3.23313045501709
13050 3.2181448936462402
13051 3.2789669036865234
13052 3.241751194000244
13053 3.2606472969055176
13054 3.2583885192871094
13055 3.2147316932678223
13056 3.2567639350891113
13057 3.2291412353515625
13058 3.2644829750061035
13059 3.282045364379883
13060 3.2115960121154785
13061 3.219489812850952
13062 3.267820358276367
13063 3.2333695888519287
13064 3.2310876846313477
13065 3.2492542266845703
13066 3.2531204223632812
13067 3.2353858947753906
13068 3.241105079650879
13069 3.2368292808532715
13070 3.2283804416656494
13071 3.267019748687744
13072 3.2379703521728516
13073 3.2951245307922363
13074 3.2284746170043945
13075 3.2376863956451416
13076 3.2262654304504395
13077 3.215132236480713
13078 3.2193732261657715
13079 3.233110189437866
13080 3.235288143157959
13081 3.2389626502990723
13082 3.2254223823547363
13083 3.229630947113037
13084 3.2395143508911133
13085 3.243480682373047
13086 3.2304553985595703
13087 3.230137348175049
13088 3.2590177059173584
13089 3.2334814071655273
13090 3.225461006164551
13091 3.2185850143432617
13092 3.216848373413086
13093 3.259600877761841
13094 3.2410926818847656
13095 3.218086004257202
13096 3.2635960578918457
13097 3.221378803253174
13098 3.225806951522827
13099 3.2396209239959717
13100 3.225846767425537
13101 3.2248077392578125
13102 3.2274417877197266
13103 3.2428576946258545
13104 3.238468647003174
13105 3.2213287353515625
13106 3.249627113342285
13107 3.2282090187072754
13108 3.2289695739746094
13109 3.2235171794891357
13110 3.247025966644287
13111 3.2451953887939453
13112 3.2540035247802734
13113 3.232975721359253
13114 3.2727103233337402
13115 3.231759548187256
13116 3.2349424362182617
13117 3.2188596725463867
13118 3.240347385406494
13119 3.2363834381103516
13120 3.2516961097717285
13121 3.24269962310791
13122 3.2256479263305664
13123 3.2177741527557373
13124 3.2219276428222656
13125 3.245532989501953
13126 3.2246692180633545
13127 3.2204766273498535
13128 3.2384543418884277
13129 3.244755268096924
13130 3.2396233081817627
13131 3.2250523567199707
13132 3.2168374061584473
13133 3.2219185829162598
13134 3.224726915359497
13135 3.225879192352295
13136 3.2407970428466797
13137 3.216111421585083
13138 3.2166385650634766
13139 3.225019931793213
13140 3.2293519973754883
13141 3.247530221939087
13142 3.2346320152282715
13143 3.2516326904296875
13144 3.2191333770751953
13145 3.223630905151367
13146 3.229132890701294
13147 3.2326905727386475
13148 3.252254009246826
13149 3.2245564460754395
13150 3.233988046646118
13151 3.2442970275878906
13152 3.2567930221557617
13153 3.240891456604004
13154 3.255533218383789
13155 3.2233786582946777
13156 3.2582173347473145
13157 3.2417871952056885
13158 3.2889480590820312
13159 3.2277779579162598
13160 3.2383131980895996
13161 3.2270617485046387
13162 3.229393243789673
13163 3.225177526473999
13164 3.2302136421203613
13165 3.3120250701904297
13166 3.247417449951172
13167 3.3058667182922363
13168 3.2968063354492188
13169 3.255270004272461
13170 3.226513385772705
13171 3.3156023025512695
13172 3.2653355598449707
13173 3.230248212814331
13174 3.2231197357177734
13175 3.2403507232666016
13176 3.2471742630004883
13177 3.22729754447937
13178 3.2545831203460693
13179 3.2481212615966797
13180 3.2849032878875732
13181 3.313645362854004
13182 3.256814479827881
13183 3.27327299118042
13184 3.2880585193634033
13185 3.2291271686553955
13186 3.244908332824707
13187 3.259922981262207
13188 3.228809356689453
13189 3.2774815559387207
13190 3.283972978591919
13191 3.2485737800598145
13192 3.237092971801758
13193 3.2746338844299316
13194 3.2517266273498535
13195 3.248415470123291
13196 3.294468402862549
13197 3.2195234298706055
13198 3.2545108795166016
13199 3.2362377643585205
13200 3.216618776321411
13201 3.305105209350586
13202 3.2317075729370117
13203 3.3027777671813965
13204 3.232940673828125
13205 3.2452235221862793
13206 3.221339702606201
13207 3.221928358078003
13208 3.3096423149108887
13209 3.251049757003784
13210 3.2834341526031494
13211 3.2402138710021973
13212 3.234992027282715
13213 3.2401633262634277
13214 3.2322349548339844
13215 3.252026081085205
13216 3.246744155883789
13217 3.2650058269500732
13218 3.251558542251587
13219 3.293476104736328
13220 3.26849627494812
13221 3.269491195678711
13222 3.261903762817383
13223 3.333620309829712
13224 3.2804322242736816
13225 3.2858424186706543
13226 3.3378188610076904
13227 3.29103946685791
13228 3.2776689529418945
13229 3.3049159049987793
13230 3.2558703422546387
13231 3.2330780029296875
13232 3.2591428756713867
13233 3.240624189376831
13234 3.3171660900115967
13235 3.3144774436950684
13236 3.2871508598327637
13237 3.254817008972168
13238 3.240631341934204
13239 3.235600471496582
13240 3.2537221908569336
13241 3.2981038093566895
13242 3.2333171367645264
13243 3.2850615978240967
13244 3.2795627117156982
13245 3.2513880729675293
13246 3.33170223236084
13247 3.2598166465759277
13248 3.237729072570801
13249 3.245845317840576
13250 3.226517677307129
13251 3.2623066902160645
13252 3.2679338455200195
13253 3.30435848236084
13254 3.2394659519195557
13255 3.2343130111694336
13256 3.242018222808838
13257 3.322599411010742
13258 3.2315874099731445
13259 3.2383902072906494
13260 3.238171100616455
13261 3.2636499404907227
13262 3.2352399826049805
13263 3.3134546279907227
13264 3.2977135181427
13265 3.290376663208008
13266 3.253756523132324
13267 3.2655773162841797
13268 3.2512638568878174
13269 3.270963668823242
13270 3.2805581092834473
13271 3.2354025840759277
13272 3.267611503601074
13273 3.23244571685791
13274 3.2502236366271973
13275 3.2395896911621094
13276 3.231494426727295
13277 3.2697179317474365
13278 3.257533550262451
13279 3.2575645446777344
13280 3.3204710483551025
13281 3.2262039184570312
13282 3.2465341091156006
13283 3.284818649291992
13284 3.254652976989746
13285 3.2452964782714844
13286 3.2214109897613525
13287 3.2451281547546387
13288 3.242696762084961
13289 3.2966413497924805
13290 3.2436978816986084
13291 3.2362184524536133
13292 3.2426199913024902
13293 3.232893228530884
13294 3.2663135528564453
13295 3.261570453643799
13296 3.2547309398651123
13297 3.246419668197632
13298 3.242938280105591
13299 3.252681016921997
13300 3.230766773223877
13301 3.249389171600342
13302 3.267745018005371
13303 3.2458853721618652
13304 3.220536470413208
13305 3.256542205810547
13306 3.2566347122192383
13307 3.238737106323242
13308 3.2777700424194336
13309 3.235456943511963
13310 3.2449147701263428
13311 3.2286853790283203
13312 3.2774181365966797
13313 3.2668070793151855
13314 3.2205286026000977
13315 3.234524726867676
13316 3.2258691787719727
13317 3.2586212158203125
13318 3.239964246749878
13319 3.2610256671905518
13320 3.273136615753174
13321 3.229753017425537
13322 3.2408487796783447
13323 3.2757630348205566
13324 3.234682559967041
13325 3.2582285404205322
13326 3.2401132583618164
13327 3.295959949493408
13328 3.2349321842193604
13329 3.235386371612549
13330 3.2447891235351562
13331 3.2732443809509277
13332 3.2837157249450684
13333 3.230781316757202
13334 3.2405123710632324
13335 3.231576919555664
13336 3.250936508178711
13337 3.257645606994629
13338 3.283756732940674
13339 3.2161364555358887
13340 3.2999491691589355
13341 3.2358038425445557
13342 3.2587838172912598
13343 3.2454278469085693
13344 3.233506679534912
13345 3.2235469818115234
13346 3.2338972091674805
13347 3.2305474281311035
13348 3.239809036254883
13349 3.234652519226074
13350 3.2362380027770996
13351 3.290435314178467
13352 3.2308640480041504
13353 3.259347438812256
13354 3.2549965381622314
13355 3.239459991455078
13356 3.2148256301879883
13357 3.228267192840576
13358 3.2668392658233643
13359 3.232743978500366
13360 3.2382843494415283
13361 3.251789093017578
13362 3.247751474380493
13363 3.28140926361084
13364 3.245173454284668
13365 3.2708024978637695
13366 3.251189708709717
13367 3.2388715744018555
13368 3.228604316711426
13369 3.2478954792022705
13370 3.255063056945801
13371 3.2456068992614746
13372 3.253164291381836
13373 3.2281951904296875
13374 3.236001491546631
13375 3.2556724548339844
13376 3.227938413619995
13377 3.228588104248047
13378 3.274247884750366
13379 3.2418930530548096
13380 3.2208547592163086
13381 3.246427536010742
13382 3.2733771800994873
13383 3.2614784240722656
13384 3.2337751388549805
13385 3.238564968109131
13386 3.21854305267334
13387 3.218263626098633
13388 3.2100791931152344
13389 3.2169575691223145
13390 3.2334651947021484
13391 3.2202670574188232
13392 3.241913080215454
13393 3.2367420196533203
13394 3.24236798286438
13395 3.232081890106201
13396 3.223104476928711
13397 3.2249484062194824
13398 3.2440505027770996
13399 3.2235398292541504
13400 3.216937303543091
13401 3.218517303466797
13402 3.282519817352295
13403 3.248800039291382
13404 3.2159056663513184
13405 3.2512588500976562
13406 3.260725975036621
13407 3.2323532104492188
13408 3.2283992767333984
13409 3.26385760307312
13410 3.242636203765869
13411 3.229426383972168
13412 3.2223024368286133
13413 3.244795322418213
13414 3.231477975845337
13415 3.218503952026367
13416 3.2397348880767822
13417 3.253065824508667
13418 3.2324185371398926
13419 3.2339515686035156
13420 3.2744979858398438
13421 3.2366504669189453
13422 3.2771167755126953
13423 3.2161285877227783
13424 3.2783048152923584
13425 3.287229537963867
13426 3.2195520401000977
13427 3.2158987522125244
13428 3.2683639526367188
13429 3.2166566848754883
13430 3.233750104904175
13431 3.241701602935791
13432 3.2231547832489014
13433 3.219688653945923
13434 3.235656261444092
13435 3.254678964614868
13436 3.2302708625793457
13437 3.256434440612793
13438 3.2336106300354004
13439 3.2355775833129883
13440 3.246467113494873
13441 3.2240405082702637
13442 3.222154378890991
13443 3.224882125854492
13444 3.237820625305176
13445 3.222695827484131
13446 3.239616632461548
13447 3.228175640106201
13448 3.248701572418213
13449 3.236741065979004
13450 3.2334699630737305
13451 3.2252609729766846
13452 3.2805356979370117
13453 3.23573637008667
13454 3.270294189453125
13455 3.2414135932922363
13456 3.2472426891326904
13457 3.2183148860931396
13458 3.234896659851074
13459 3.2209551334381104
13460 3.2720861434936523
13461 3.2383432388305664
13462 3.2360193729400635
13463 3.213348865509033
13464 3.2296626567840576
13465 3.237766981124878
13466 3.2698798179626465
13467 3.2670161724090576
13468 3.219644546508789
13469 3.2264482975006104
13470 3.236485481262207
13471 3.223663806915283
13472 3.2184581756591797
13473 3.2224807739257812
13474 3.2186636924743652
13475 3.2168526649475098
13476 3.212327003479004
13477 3.224238157272339
13478 3.2294578552246094
13479 3.247856616973877
13480 3.239964008331299
13481 3.227543830871582
13482 3.2154879570007324
13483 3.2373766899108887
13484 3.292900562286377
13485 3.2305729389190674
13486 3.2141873836517334
13487 3.220083475112915
13488 3.2376327514648438
13489 3.23795223236084
13490 3.254117727279663
13491 3.2429842948913574
13492 3.23710298538208
13493 3.2457594871520996
13494 3.2301602363586426
13495 3.2674999237060547
13496 3.2249765396118164
13497 3.2296102046966553
13498 3.214426040649414
13499 3.237177848815918
13500 3.251681327819824
13501 3.226639986038208
13502 3.251253128051758
13503 3.2554593086242676
13504 3.233431100845337
13505 3.2253358364105225
13506 3.2261369228363037
13507 3.2916224002838135
13508 3.2199814319610596
13509 3.22601318359375
13510 3.3010988235473633
13511 3.2129650115966797
13512 3.240506410598755
13513 3.2340517044067383
13514 3.230797052383423
13515 3.212944984436035
13516 3.2475008964538574
13517 3.248582601547241
13518 3.2116904258728027
13519 3.2222635746002197
13520 3.2656807899475098
13521 3.2352418899536133
13522 3.218872308731079
13523 3.2286596298217773
13524 3.221770763397217
13525 3.23361873626709
13526 3.2578163146972656
13527 3.2704591751098633
13528 3.2345001697540283
13529 3.223329544067383
13530 3.2172958850860596
13531 3.2731361389160156
13532 3.2539024353027344
13533 3.264223337173462
13534 3.2266645431518555
13535 3.2364418506622314
13536 3.2706446647644043
13537 3.228425979614258
13538 3.2296226024627686
13539 3.2259726524353027
13540 3.253661632537842
13541 3.2210938930511475
13542 3.2349729537963867
13543 3.3149337768554688
13544 3.2563581466674805
13545 3.239424228668213
13546 3.278380870819092
13547 3.2745940685272217
13548 3.246309280395508
13549 3.3402249813079834
13550 3.3180737495422363
13551 3.2248783111572266
13552 3.2188024520874023
13553 3.2389798164367676
13554 3.2197372913360596
13555 3.2140822410583496
13556 3.229058265686035
13557 3.2284371852874756
13558 3.2484025955200195
13559 3.282290458679199
13560 3.2209157943725586
13561 3.2455358505249023
13562 3.227090835571289
13563 3.2603812217712402
13564 3.240309953689575
13565 3.2219133377075195
13566 3.2233426570892334
13567 3.2541818618774414
13568 3.2373642921447754
13569 3.2410359382629395
13570 3.2378478050231934
13571 3.2234303951263428
13572 3.2445218563079834
13573 3.220137596130371
13574 3.226724624633789
13575 3.2319300174713135
13576 3.2743606567382812
13577 3.2513599395751953
13578 3.2595694065093994
13579 3.260470151901245
13580 3.228119373321533
13581 3.2320117950439453
13582 3.221372127532959
13583 3.243210792541504
13584 3.2224466800689697
13585 3.2309110164642334
13586 3.2265095710754395
13587 3.2335100173950195
13588 3.267432451248169
13589 3.237628936767578
13590 3.247741937637329
13591 3.262202739715576
13592 3.2483134269714355
13593 3.212517261505127
13594 3.270606279373169
13595 3.241225004196167
13596 3.2335994243621826
13597 3.2277660369873047
13598 3.236847400665283
13599 3.2122700214385986
13600 3.2670390605926514
13601 3.2368412017822266
13602 3.2475767135620117
13603 3.2238409519195557
13604 3.2476389408111572
13605 3.219935178756714
13606 3.227712631225586
13607 3.2512459754943848
13608 3.217240810394287
13609 3.227231502532959
13610 3.219189167022705
13611 3.219416618347168
13612 3.253556251525879
13613 3.2232117652893066
13614 3.2387170791625977
13615 3.2257447242736816
13616 3.2383508682250977
13617 3.2214765548706055
13618 3.243124008178711
13619 3.229893207550049
13620 3.235067367553711
13621 3.225480556488037
13622 3.238621711730957
13623 3.2175536155700684
13624 3.2565503120422363
13625 3.244032621383667
13626 3.239006519317627
13627 3.227738857269287
13628 3.2213010787963867
13629 3.2434518337249756
13630 3.2713654041290283
13631 3.25913143157959
13632 3.2282135486602783
13633 3.222670555114746
13634 3.2374520301818848
13635 3.228201389312744
13636 3.253204345703125
13637 3.2497811317443848
13638 3.225600481033325
13639 3.2318403720855713
13640 3.2270123958587646
13641 3.2490439414978027
13642 3.2373263835906982
13643 3.2702414989471436
13644 3.2289652824401855
13645 3.269275188446045
13646 3.2553670406341553
13647 3.2353315353393555
13648 3.226428985595703
13649 3.22499418258667
13650 3.2369003295898438
13651 3.226733684539795
13652 3.226621389389038
13653 3.2125627994537354
13654 3.2275686264038086
13655 3.2449088096618652
13656 3.211608409881592
13657 3.2358040809631348
13658 3.2725276947021484
13659 3.237865924835205
13660 3.2362589836120605
13661 3.2359633445739746
13662 3.2214455604553223
13663 3.2551658153533936
13664 3.284158945083618
13665 3.2266368865966797
13666 3.2205421924591064
13667 3.2292051315307617
13668 3.2536544799804688
13669 3.2412047386169434
13670 3.2450904846191406
13671 3.220940589904785
13672 3.2162842750549316
13673 3.2236881256103516
13674 3.2365169525146484
13675 3.235273599624634
13676 3.2473642826080322
13677 3.2314391136169434
13678 3.2553892135620117
13679 3.2503747940063477
13680 3.248713493347168
13681 3.2357301712036133
13682 3.268709659576416
13683 3.2602219581604004
13684 3.222355365753174
13685 3.2457199096679688
13686 3.234135866165161
13687 3.3040688037872314
13688 3.241328716278076
13689 3.2179603576660156
13690 3.2270593643188477
13691 3.2379677295684814
13692 3.2351083755493164
13693 3.2327942848205566
13694 3.225893974304199
13695 3.2312679290771484
13696 3.2322189807891846
13697 3.236412286758423
13698 3.224794864654541
13699 3.223416805267334
13700 3.247931480407715
13701 3.215683937072754
13702 3.2476584911346436
13703 3.2284717559814453
13704 3.2457621097564697
13705 3.226679801940918
13706 3.232234001159668
13707 3.2325446605682373
13708 3.2203736305236816
13709 3.277960777282715
13710 3.264138698577881
13711 3.2506046295166016
13712 3.2135753631591797
13713 3.2218732833862305
13714 3.2641732692718506
13715 3.227881669998169
13716 3.2284162044525146
13717 3.2162399291992188
13718 3.213923692703247
13719 3.2227187156677246
13720 3.2290236949920654
13721 3.22910213470459
13722 3.2249808311462402
13723 3.2682108879089355
13724 3.227890968322754
13725 3.2210984230041504
13726 3.236619710922241
13727 3.223910331726074
13728 3.2502193450927734
13729 3.2714414596557617
13730 3.229480028152466
13731 3.227437973022461
13732 3.2669014930725098
13733 3.223266124725342
13734 3.2502098083496094
13735 3.2787718772888184
13736 3.241119384765625
13737 3.2291994094848633
13738 3.237659454345703
13739 3.243577003479004
13740 3.2196340560913086
13741 3.256758451461792
13742 3.256742477416992
13743 3.2182071208953857
13744 3.314159393310547
13745 3.2605931758880615
13746 3.2674598693847656
13747 3.2172985076904297
13748 3.234118938446045
13749 3.2454137802124023
13750 3.22233510017395
13751 3.306539535522461
13752 3.22729754447937
13753 3.243562698364258
13754 3.2355732917785645
13755 3.2324347496032715
13756 3.298524856567383
13757 3.223482370376587
13758 3.2340712547302246
13759 3.2669718265533447
13760 3.24865984916687
13761 3.225071430206299
13762 3.2174224853515625
13763 3.2408995628356934
13764 3.283036470413208
13765 3.270381212234497
13766 3.257327079772949
13767 3.22477388381958
13768 3.221008777618408
13769 3.2428712844848633
13770 3.224702835083008
13771 3.2273826599121094
13772 3.2504465579986572
13773 3.2325925827026367
13774 3.232970714569092
13775 3.2538764476776123
13776 3.2607030868530273
13777 3.26145601272583
13778 3.2640933990478516
13779 3.228095769882202
13780 3.2838900089263916
13781 3.227747678756714
13782 3.2689056396484375
13783 3.22688889503479
13784 3.250969886779785
13785 3.250309944152832
13786 3.2290682792663574
13787 3.2218070030212402
13788 3.2271602153778076
13789 3.2292962074279785
13790 3.2300000190734863
13791 3.249444007873535
13792 3.2386062145233154
13793 3.2577168941497803
13794 3.218096971511841
13795 3.2478654384613037
13796 3.2204506397247314
13797 3.291964054107666
13798 3.2366530895233154
13799 3.271730899810791
13800 3.2157721519470215
13801 3.2340657711029053
13802 3.2648096084594727
13803 3.2739524841308594
13804 3.2343740463256836
13805 3.3072104454040527
13806 3.2673559188842773
13807 3.2564609050750732
13808 3.247588634490967
13809 3.2451558113098145
13810 3.2391562461853027
13811 3.235682249069214
13812 3.282137393951416
13813 3.23913311958313
13814 3.2325901985168457
13815 3.2508163452148438
13816 3.2211923599243164
13817 3.232196569442749
13818 3.215853452682495
13819 3.2327680587768555
13820 3.2368173599243164
13821 3.2294273376464844
13822 3.272982597351074
13823 3.268953800201416
13824 3.268467426300049
13825 3.2833094596862793
13826 3.31107234954834
13827 3.2659595012664795
13828 3.2540102005004883
13829 3.2235662937164307
13830 3.2415459156036377
13831 3.2316501140594482
13832 3.224694013595581
13833 3.2253684997558594
13834 3.2259950637817383
13835 3.2302446365356445
13836 3.244229793548584
13837 3.258451461791992
13838 3.2333710193634033
13839 3.229846477508545
13840 3.257387638092041
13841 3.2368698120117188
13842 3.259964942932129
13843 3.2272489070892334
13844 3.2547764778137207
13845 3.2237393856048584
13846 3.228577136993408
13847 3.2357726097106934
13848 3.225860118865967
13849 3.22212290763855
13850 3.2657535076141357
13851 3.235997438430786
13852 3.283167839050293
13853 3.224799633026123
13854 3.2266578674316406
13855 3.23020076751709
13856 3.2312636375427246
13857 3.22446346282959
13858 3.270184278488159
13859 3.2402467727661133
13860 3.2176854610443115
13861 3.221259355545044
13862 3.2517685890197754
13863 3.216485023498535
13864 3.2471184730529785
13865 3.233212947845459
13866 3.238034248352051
13867 3.243450164794922
13868 3.2450671195983887
13869 3.227475643157959
13870 3.213765859603882
13871 3.232100486755371
13872 3.218276023864746
13873 3.222660541534424
13874 3.232466459274292
13875 3.2521326541900635
13876 3.226088047027588
13877 3.229104518890381
13878 3.219667434692383
13879 3.2292206287384033
13880 3.2337584495544434
13881 3.2516896724700928
13882 3.218939781188965
13883 3.259143829345703
13884 3.2293214797973633
13885 3.2416772842407227
13886 3.2313504219055176
13887 3.2305800914764404
13888 3.218186855316162
13889 3.261324167251587
13890 3.222745895385742
13891 3.2421352863311768
13892 3.236757755279541
13893 3.284893035888672
13894 3.237048387527466
13895 3.228114128112793
13896 3.2180802822113037
13897 3.2765021324157715
13898 3.2676424980163574
13899 3.2177419662475586
13900 3.2366838455200195
13901 3.2580535411834717
13902 3.232233762741089
13903 3.2393698692321777
13904 3.227296829223633
13905 3.2424440383911133
13906 3.237593650817871
13907 3.2370221614837646
13908 3.2325029373168945
13909 3.231922149658203
13910 3.2476882934570312
13911 3.276054859161377
13912 3.2324414253234863
13913 3.2189040184020996
13914 3.2314071655273438
13915 3.2205123901367188
13916 3.2554609775543213
13917 3.220376968383789
13918 3.3111603260040283
13919 3.2616474628448486
13920 3.267422914505005
13921 3.2704825401306152
13922 3.250598907470703
13923 3.3317456245422363
13924 3.2332253456115723
13925 3.219374656677246
13926 3.234527587890625
13927 3.247417449951172
13928 3.2555510997772217
13929 3.2864081859588623
13930 3.2388031482696533
13931 3.2518813610076904
13932 3.233375072479248
13933 3.2445669174194336
13934 3.284578800201416
13935 3.2228775024414062
13936 3.2692313194274902
13937 3.214421272277832
13938 3.2235488891601562
13939 3.260525941848755
13940 3.230271816253662
13941 3.3218207359313965
13942 3.2315244674682617
13943 3.278373956680298
13944 3.227989673614502
13945 3.270484685897827
13946 3.2875816822052
13947 3.252347946166992
13948 3.2726967334747314
13949 3.261246919631958
13950 3.2376861572265625
13951 3.2461225986480713
13952 3.250314235687256
13953 3.3430604934692383
13954 3.2775774002075195
13955 3.255363702774048
13956 3.22615647315979
13957 3.2552099227905273
13958 3.242368698120117
13959 3.2707021236419678
13960 3.249880313873291
13961 3.2867660522460938
13962 3.2757506370544434
13963 3.2159998416900635
13964 3.2793726921081543
13965 3.225263833999634
13966 3.2316536903381348
13967 3.2511255741119385
13968 3.2422866821289062
13969 3.2940211296081543
13970 3.2299227714538574
13971 3.243372678756714
13972 3.2166895866394043
13973 3.242997169494629
13974 3.234037399291992
13975 3.217283248901367
13976 3.237750768661499
13977 3.277109146118164
13978 3.2585177421569824
13979 3.220947265625
13980 3.2365636825561523
13981 3.2425804138183594
13982 3.2420618534088135
13983 3.2585558891296387
13984 3.254605770111084
13985 3.2455456256866455
13986 3.2242579460144043
13987 3.2711920738220215
13988 3.2422266006469727
13989 3.244655132293701
13990 3.2350142002105713
13991 3.3121137619018555
13992 3.2309489250183105
13993 3.2248029708862305
13994 3.2259340286254883
13995 3.2518584728240967
13996 3.229606866836548
13997 3.285252094268799
13998 3.264625072479248
13999 3.269895315170288
14000 3.224400043487549
14001 3.2440390586853027
14002 3.235206365585327
14003 3.2377662658691406
14004 3.2384543418884277
14005 3.2226450443267822
14006 3.2265572547912598
14007 3.282378673553467
14008 3.279059410095215
14009 3.231445550918579
14010 3.249587297439575
14011 3.3022336959838867
14012 3.259124279022217
14013 3.234868049621582
14014 3.2226898670196533
14015 3.2282822132110596
14016 3.262169599533081
14017 3.2487988471984863
14018 3.2522664070129395
14019 3.2564666271209717
14020 3.2386629581451416
14021 3.2444636821746826
14022 3.2535674571990967
14023 3.2823069095611572
14024 3.218632698059082
14025 3.246793031692505
14026 3.2575738430023193
14027 3.2385878562927246
14028 3.2171566486358643
14029 3.289829730987549
14030 3.2562291622161865
14031 3.2233657836914062
14032 3.2288851737976074
14033 3.2305397987365723
14034 3.241344928741455
14035 3.243379592895508
14036 3.2263693809509277
14037 3.246711492538452
14038 3.2314674854278564
14039 3.2248401641845703
14040 3.2274556159973145
14041 3.239990472793579
14042 3.2347464561462402
14043 3.304611921310425
14044 3.294684410095215
14045 3.290487766265869
14046 3.2165579795837402
14047 3.232910633087158
14048 3.240569591522217
14049 3.23856782913208
14050 3.247448205947876
14051 3.256653308868408
14052 3.266390800476074
14053 3.2778916358947754
14054 3.2536587715148926
14055 3.2336316108703613
14056 3.2392690181732178
14057 3.2990822792053223
14058 3.2341299057006836
14059 3.237424850463867
14060 3.3054752349853516
14061 3.242358684539795
14062 3.2241759300231934
14063 3.248847723007202
14064 3.261165142059326
14065 3.2407426834106445
14066 3.3114113807678223
14067 3.2295913696289062
14068 3.2976768016815186
14069 3.23360013961792
14070 3.2799229621887207
14071 3.2968897819519043
14072 3.228210926055908
14073 3.272448778152466
14074 3.2367212772369385
14075 3.241248846054077
14076 3.22104811668396
14077 3.356419563293457
14078 3.2640552520751953
14079 3.2272796630859375
14080 3.232780933380127
14081 3.274840831756592
14082 3.2619314193725586
14083 3.3167951107025146
14084 3.3055343627929688
14085 3.224186420440674
14086 3.261751174926758
14087 3.244269371032715
14088 3.2183098793029785
14089 3.2330727577209473
14090 3.291205406188965
14091 3.226714611053467
14092 3.236220359802246
14093 3.245912551879883
14094 3.297715902328491
14095 3.2369208335876465
14096 3.2386889457702637
14097 3.2379684448242188
14098 3.29547381401062
14099 3.265831470489502
14100 3.234236240386963
14101 3.2491679191589355
14102 3.231011390686035
14103 3.257827043533325
14104 3.2238283157348633
14105 3.3263237476348877
14106 3.2352423667907715
14107 3.264826536178589
14108 3.2556724548339844
14109 3.2436835765838623
14110 3.233497142791748
14111 3.2786285877227783
14112 3.274437427520752
14113 3.289175033569336
14114 3.249796152114868
14115 3.2571072578430176
14116 3.238621234893799
14117 3.263388156890869
14118 3.235086441040039
14119 3.3021535873413086
14120 3.229337692260742
14121 3.263977289199829
14122 3.2237389087677
14123 3.233938455581665
14124 3.2690491676330566
14125 3.2532434463500977
14126 3.258885383605957
14127 3.225645065307617
14128 3.221134662628174
14129 3.256880283355713
14130 3.279542922973633
14131 3.230254650115967
14132 3.23934268951416
14133 3.286839485168457
14134 3.234785318374634
14135 3.2616138458251953
14136 3.2339303493499756
14137 3.2172601222991943
14138 3.224919557571411
14139 3.226670503616333
14140 3.2614641189575195
14141 3.2167749404907227
14142 3.2210066318511963
14143 3.244650363922119
14144 3.2367892265319824
14145 3.230050802230835
14146 3.249572992324829
14147 3.254326820373535
14148 3.2432682514190674
14149 3.252873659133911
14150 3.2441625595092773
14151 3.2527852058410645
14152 3.237853527069092
14153 3.237189769744873
14154 3.2901804447174072
14155 3.268587589263916
14156 3.2785487174987793
14157 3.2706217765808105
14158 3.2658841609954834
14159 3.2245306968688965
14160 3.245861768722534
14161 3.2221295833587646
14162 3.2247939109802246
14163 3.282080888748169
14164 3.251725912094116
14165 3.243267059326172
14166 3.2805936336517334
14167 3.2884607315063477
14168 3.271554708480835
14169 3.2739944458007812
14170 3.2293972969055176
14171 3.2856249809265137
14172 3.2328429222106934
14173 3.2202107906341553
14174 3.2347002029418945
14175 3.239583969116211
14176 3.277036666870117
14177 3.2681615352630615
14178 3.239358425140381
14179 3.2571864128112793
14180 3.2470550537109375
14181 3.2554965019226074
14182 3.223598003387451
14183 3.3079428672790527
14184 3.2822964191436768
14185 3.248257637023926
14186 3.2694051265716553
14187 3.2576074600219727
14188 3.272876262664795
14189 3.2566583156585693
14190 3.2386958599090576
14191 3.2678754329681396
14192 3.2295002937316895
14193 3.247249126434326
14194 3.2317636013031006
14195 3.2187187671661377
14196 3.253572463989258
14197 3.2519497871398926
14198 3.2526209354400635
14199 3.2567057609558105
14200 3.2310190200805664
14201 3.2569873332977295
14202 3.2588882446289062
14203 3.3189985752105713
14204 3.2404656410217285
14205 3.248854160308838
14206 3.3168015480041504
14207 3.2257635593414307
14208 3.2193188667297363
14209 3.2202348709106445
14210 3.257230281829834
14211 3.2716331481933594
14212 3.2687294483184814
14213 3.2381367683410645
14214 3.228350877761841
14215 3.2333693504333496
14216 3.2251853942871094
14217 3.2323861122131348
14218 3.2156529426574707
14219 3.272120475769043
14220 3.2319397926330566
14221 3.245054244995117
14222 3.2394866943359375
14223 3.2310829162597656
14224 3.248842716217041
14225 3.232365131378174
14226 3.218082904815674
14227 3.246701717376709
14228 3.2267589569091797
14229 3.2292497158050537
14230 3.232789993286133
14231 3.2219388484954834
14232 3.2331652641296387
14233 3.244433879852295
14234 3.2409729957580566
14235 3.227506160736084
14236 3.2471067905426025
14237 3.2285702228546143
14238 3.2335662841796875
14239 3.2557501792907715
14240 3.2270359992980957
14241 3.242706775665283
14242 3.2287204265594482
14243 3.233527183532715
14244 3.2493667602539062
14245 3.267561435699463
14246 3.225799798965454
14247 3.2234480381011963
14248 3.2305140495300293
14249 3.2280149459838867
14250 3.2799768447875977
14251 3.2285525798797607
14252 3.254424571990967
14253 3.225381851196289
14254 3.2237796783447266
14255 3.232752799987793
14256 3.2798702716827393
14257 3.261693239212036
14258 3.250338554382324
14259 3.232799530029297
14260 3.2182135581970215
14261 3.2661590576171875
14262 3.2255139350891113
14263 3.21824312210083
14264 3.2297732830047607
14265 3.233837127685547
14266 3.2343297004699707
14267 3.2680740356445312
14268 3.2425622940063477
14269 3.2290773391723633
14270 3.230421543121338
14271 3.2288122177124023
14272 3.2689175605773926
14273 3.237516164779663
14274 3.2183003425598145
14275 3.2757434844970703
14276 3.2234206199645996
14277 3.2536511421203613
14278 3.2482597827911377
14279 3.255422830581665
14280 3.254472255706787
14281 3.249138832092285
14282 3.226785182952881
14283 3.212935209274292
14284 3.272618293762207
14285 3.2454893589019775
14286 3.227483034133911
14287 3.2860238552093506
14288 3.2357161045074463
14289 3.226572036743164
14290 3.234266757965088
14291 3.2321276664733887
14292 3.217902183532715
14293 3.2290749549865723
14294 3.2224695682525635
14295 3.2201602458953857
14296 3.237414836883545
14297 3.2147269248962402
14298 3.2235472202301025
14299 3.2558302879333496
14300 3.2323315143585205
14301 3.262119770050049
14302 3.2127442359924316
14303 3.2282214164733887
14304 3.2182698249816895
14305 3.2226481437683105
14306 3.2229881286621094
14307 3.2860865592956543
14308 3.2387161254882812
14309 3.228943347930908
14310 3.2156364917755127
14311 3.2242941856384277
14312 3.2191076278686523
14313 3.232259750366211
14314 3.2229785919189453
14315 3.2216525077819824
14316 3.224996328353882
14317 3.2411553859710693
14318 3.22336745262146
14319 3.214695453643799
14320 3.2323050498962402
14321 3.217559814453125
14322 3.2182412147521973
14323 3.2301979064941406
14324 3.249997138977051
14325 3.2445313930511475
14326 3.232072353363037
14327 3.2238945960998535
14328 3.217844009399414
14329 3.223961114883423
14330 3.215545892715454
14331 3.2341389656066895
14332 3.2380428314208984
14333 3.225794553756714
14334 3.2208468914031982
14335 3.2566111087799072
14336 3.218005657196045
14337 3.2205934524536133
14338 3.2477502822875977
14339 3.216811418533325
14340 3.2202134132385254
14341 3.2240729331970215
14342 3.2224485874176025
14343 3.216977834701538
14344 3.2445554733276367
14345 3.2174477577209473
14346 3.223905563354492
14347 3.2404518127441406
14348 3.2470450401306152
14349 3.2197823524475098
14350 3.218658685684204
14351 3.2154414653778076
14352 3.218881130218506
14353 3.2674360275268555
14354 3.2807350158691406
14355 3.2407312393188477
14356 3.2245209217071533
14357 3.216867685317993
14358 3.257038116455078
14359 3.229416608810425
14360 3.229003429412842
14361 3.2407350540161133
14362 3.275742530822754
14363 3.2631351947784424
14364 3.219496250152588
14365 3.227820634841919
14366 3.2346463203430176
14367 3.2457194328308105
14368 3.243745803833008
14369 3.2219953536987305
14370 3.2295901775360107
14371 3.233109712600708
14372 3.2297003269195557
14373 3.259674072265625
14374 3.214569568634033
14375 3.228633403778076
14376 3.2274813652038574
14377 3.225485324859619
14378 3.2202248573303223
14379 3.270339250564575
14380 3.2347817420959473
14381 3.2346246242523193
14382 3.2330570220947266
14383 3.216809034347534
14384 3.226836681365967
14385 3.2321455478668213
14386 3.223031997680664
14387 3.2194643020629883
14388 3.242471218109131
14389 3.225109815597534
14390 3.2229933738708496
14391 3.229566812515259
14392 3.240896463394165
14393 3.234182357788086
14394 3.217636823654175
14395 3.231686592102051
14396 3.261073112487793
14397 3.2294857501983643
14398 3.2438879013061523
14399 3.232184886932373
14400 3.2555551528930664
14401 3.2118682861328125
14402 3.2334532737731934
14403 3.2377915382385254
14404 3.2491588592529297
14405 3.270491600036621
14406 3.2487173080444336
14407 3.2207770347595215
14408 3.2365493774414062
14409 3.2458620071411133
14410 3.232901096343994
14411 3.2381234169006348
14412 3.2413079738616943
14413 3.225635528564453
14414 3.233950614929199
14415 3.230602979660034
14416 3.2280046939849854
14417 3.224569320678711
14418 3.232954502105713
14419 3.2211127281188965
14420 3.230539560317993
14421 3.2610373497009277
14422 3.2507944107055664
14423 3.217338800430298
14424 3.2329766750335693
14425 3.226891040802002
14426 3.2496743202209473
14427 3.274412155151367
14428 3.2526798248291016
14429 3.2467479705810547
14430 3.225862503051758
14431 3.258432388305664
14432 3.2540712356567383
14433 3.214162826538086
14434 3.2277684211730957
14435 3.240863800048828
14436 3.2193808555603027
14437 3.234619140625
14438 3.234158515930176
14439 3.2194061279296875
14440 3.2448904514312744
14441 3.247124433517456
14442 3.254539966583252
14443 3.2248950004577637
14444 3.2112317085266113
14445 3.2288026809692383
14446 3.254228115081787
14447 3.224283456802368
14448 3.2258248329162598
14449 3.2602438926696777
14450 3.2256836891174316
14451 3.2210540771484375
14452 3.241842269897461
14453 3.2365286350250244
14454 3.2482151985168457
14455 3.281785488128662
14456 3.2301430702209473
14457 3.244089126586914
14458 3.2623448371887207
14459 3.2354373931884766
14460 3.2335963249206543
14461 3.237022638320923
14462 3.2275795936584473
14463 3.2595736980438232
14464 3.216343402862549
14465 3.2303948402404785
14466 3.2396061420440674
14467 3.2228853702545166
14468 3.2697651386260986
14469 3.2606887817382812
14470 3.2306203842163086
14471 3.227782964706421
14472 3.2227673530578613
14473 3.2285799980163574
14474 3.222444772720337
14475 3.2243683338165283
14476 3.2147247791290283
14477 3.2194607257843018
14478 3.2270140647888184
14479 3.217154026031494
14480 3.2544617652893066
14481 3.238224506378174
14482 3.27223539352417
14483 3.2324252128601074
14484 3.2260379791259766
14485 3.2274117469787598
14486 3.2311201095581055
14487 3.245828628540039
14488 3.2228434085845947
14489 3.222496509552002
14490 3.2414872646331787
14491 3.2374610900878906
14492 3.2487998008728027
14493 3.2345354557037354
14494 3.274200677871704
14495 3.240407943725586
14496 3.2805614471435547
14497 3.2195491790771484
14498 3.212930917739868
14499 3.222020149230957
14500 3.225341320037842
14501 3.227173328399658
14502 3.2279305458068848
14503 3.251962900161743
14504 3.2273004055023193
14505 3.2181148529052734
14506 3.222041130065918
14507 3.2265284061431885
14508 3.2894229888916016
14509 3.277669906616211
14510 3.2404167652130127
14511 3.229008913040161
14512 3.2514162063598633
14513 3.219186782836914
14514 3.2582790851593018
14515 3.222966194152832
14516 3.2224483489990234
14517 3.2168939113616943
14518 3.273851156234741
14519 3.2426342964172363
14520 3.237260341644287
14521 3.2460885047912598
14522 3.232041835784912
14523 3.2272744178771973
14524 3.214923858642578
14525 3.239722967147827
14526 3.2205443382263184
14527 3.2372097969055176
14528 3.221221446990967
14529 3.2268242835998535
14530 3.227367401123047
14531 3.230903387069702
14532 3.235135078430176
14533 3.220574378967285
14534 3.2504706382751465
14535 3.216606378555298
14536 3.2136735916137695
14537 3.22219181060791
14538 3.223536491394043
14539 3.2230186462402344
14540 3.239828109741211
14541 3.225310802459717
14542 3.2325801849365234
14543 3.22959041595459
14544 3.226588249206543
14545 3.2234039306640625
14546 3.220337390899658
14547 3.2251172065734863
14548 3.260456085205078
14549 3.2277443408966064
14550 3.212827682495117
14551 3.2349648475646973
14552 3.2103960514068604
14553 3.2412238121032715
14554 3.2443835735321045
14555 3.2228355407714844
14556 3.2355737686157227
14557 3.2192139625549316
14558 3.2255754470825195
14559 3.2441415786743164
14560 3.2313292026519775
14561 3.2268903255462646
14562 3.2517662048339844
14563 3.234513521194458
14564 3.224332571029663
14565 3.2319693565368652
14566 3.2218146324157715
14567 3.2172467708587646
14568 3.225066661834717
14569 3.2332184314727783
14570 3.228119134902954
14571 3.2182130813598633
14572 3.2314631938934326
14573 3.2483673095703125
14574 3.237532615661621
14575 3.212463140487671
14576 3.2159671783447266
14577 3.2201967239379883
14578 3.2138097286224365
14579 3.2398428916931152
14580 3.2225987911224365
14581 3.229612350463867
14582 3.2208499908447266
14583 3.214456796646118
14584 3.228161096572876
14585 3.227829694747925
14586 3.2185306549072266
14587 3.2315773963928223
14588 3.240756034851074
14589 3.227945327758789
14590 3.2351722717285156
14591 3.2281594276428223
14592 3.2224814891815186
14593 3.2549028396606445
14594 3.2186245918273926
14595 3.2376482486724854
14596 3.217297077178955
14597 3.239856243133545
14598 3.2485241889953613
14599 3.2255685329437256
14600 3.2318763732910156
14601 3.2210888862609863
14602 3.2263402938842773
14603 3.2262465953826904
14604 3.221723794937134
14605 3.221503734588623
14606 3.228633403778076
14607 3.2227237224578857
14608 3.2287025451660156
14609 3.2188305854797363
14610 3.218863010406494
14611 3.228074550628662
14612 3.2166330814361572
14613 3.2267212867736816
14614 3.231950521469116
14615 3.2208967208862305
14616 3.2266438007354736
14617 3.2407474517822266
14618 3.2265725135803223
14619 3.2147607803344727
14620 3.2167956829071045
14621 3.2223269939422607
14622 3.2493786811828613
14623 3.2402243614196777
14624 3.2224740982055664
14625 3.2426910400390625
14626 3.217755079269409
14627 3.2283644676208496
14628 3.2342891693115234
14629 3.2202916145324707
14630 3.2386279106140137
14631 3.225372314453125
14632 3.2163197994232178
14633 3.243969440460205
14634 3.222154140472412
14635 3.216157913208008
14636 3.217654228210449
14637 3.2262353897094727
14638 3.2689931392669678
14639 3.226728916168213
14640 3.229053258895874
14641 3.2253165245056152
14642 3.2320332527160645
14643 3.219829559326172
14644 3.2277605533599854
14645 3.217207431793213
14646 3.2203269004821777
14647 3.2248172760009766
14648 3.2217984199523926
14649 3.2301104068756104
14650 3.2318248748779297
14651 3.2166314125061035
14652 3.2203621864318848
14653 3.249600410461426
14654 3.2464675903320312
14655 3.2324342727661133
14656 3.227431058883667
14657 3.2213337421417236
14658 3.2481307983398438
14659 3.2255258560180664
14660 3.2152533531188965
14661 3.2145094871520996
14662 3.21297025680542
14663 3.2395877838134766
14664 3.2212772369384766
14665 3.2568812370300293
14666 3.2325072288513184
14667 3.2176730632781982
14668 3.2320947647094727
14669 3.2140214443206787
14670 3.2258005142211914
14671 3.2228379249572754
14672 3.2193305492401123
14673 3.226497173309326
14674 3.229710817337036
14675 3.2421178817749023
14676 3.2125093936920166
14677 3.262979030609131
14678 3.2222166061401367
14679 3.2330589294433594
14680 3.2642855644226074
14681 3.2377400398254395
14682 3.2297818660736084
14683 3.2354092597961426
14684 3.2219390869140625
14685 3.2785205841064453
14686 3.2402987480163574
14687 3.2476720809936523
14688 3.228598117828369
14689 3.242962121963501
14690 3.212956666946411
14691 3.2440147399902344
14692 3.2173280715942383
14693 3.2275328636169434
14694 3.2432448863983154
14695 3.224364995956421
14696 3.224337577819824
14697 3.261151075363159
14698 3.2392239570617676
14699 3.2728824615478516
14700 3.2232460975646973
14701 3.231748104095459
14702 3.2318522930145264
14703 3.286038875579834
14704 3.238577365875244
14705 3.2255663871765137
14706 3.250614643096924
14707 3.2236146926879883
14708 3.243007183074951
14709 3.2320456504821777
14710 3.2154417037963867
14711 3.227475643157959
14712 3.2220873832702637
14713 3.2515153884887695
14714 3.243983745574951
14715 3.212627410888672
14716 3.2147364616394043
14717 3.233808994293213
14718 3.2515270709991455
14719 3.21806263923645
14720 3.2381529808044434
14721 3.22731876373291
14722 3.2272984981536865
14723 3.2112605571746826
14724 3.234999656677246
14725 3.226030111312866
14726 3.216562032699585
14727 3.226471424102783
14728 3.220210075378418
14729 3.217050552368164
14730 3.2178540229797363
14731 3.216827392578125
14732 3.229903221130371
14733 3.228947162628174
14734 3.2171595096588135
14735 3.2601475715637207
14736 3.2788331508636475
14737 3.2535252571105957
14738 3.227447271347046
14739 3.224273681640625
14740 3.2216877937316895
14741 3.217324733734131
14742 3.215001106262207
14743 3.2203898429870605
14744 3.2650468349456787
14745 3.2361984252929688
14746 3.229374885559082
14747 3.2164018154144287
14748 3.234731674194336
14749 3.2348856925964355
14750 3.2339351177215576
14751 3.2518310546875
14752 3.231912612915039
14753 3.218165397644043
14754 3.2189688682556152
14755 3.2288520336151123
14756 3.2846877574920654
14757 3.282142400741577
14758 3.245516777038574
14759 3.2225921154022217
14760 3.272545337677002
14761 3.21726131439209
14762 3.2192883491516113
14763 3.2562649250030518
14764 3.2586731910705566
14765 3.221133232116699
14766 3.221964120864868
14767 3.2334136962890625
14768 3.229332447052002
14769 3.2158937454223633
14770 3.2173123359680176
14771 3.2328226566314697
14772 3.223371982574463
14773 3.230104923248291
14774 3.215874671936035
14775 3.216942548751831
14776 3.2689945697784424
14777 3.2234983444213867
14778 3.24330735206604
14779 3.22457218170166
14780 3.26798152923584
14781 3.2362635135650635
14782 3.22274112701416
14783 3.2341623306274414
14784 3.2201895713806152
14785 3.2679338455200195
14786 3.218644618988037
14787 3.2216129302978516
14788 3.2431843280792236
14789 3.237239122390747
14790 3.2249279022216797
14791 3.25605845451355
14792 3.232379913330078
14793 3.2287912368774414
14794 3.2231786251068115
14795 3.2464637756347656
14796 3.267059087753296
14797 3.2630295753479004
14798 3.2394046783447266
14799 3.2315566539764404
14800 3.2217984199523926
14801 3.2336907386779785
14802 3.218231201171875
14803 3.2326557636260986
14804 3.2439138889312744
14805 3.2409958839416504
14806 3.2760543823242188
14807 3.222681999206543
14808 3.2506213188171387
14809 3.2772302627563477
14810 3.2181739807128906
14811 3.2276439666748047
14812 3.2376060485839844
14813 3.228271961212158
14814 3.2281296253204346
14815 3.219365119934082
14816 3.210287570953369
14817 3.3084914684295654
14818 3.2382559776306152
14819 3.242798328399658
14820 3.24241304397583
14821 3.256091594696045
14822 3.219365358352661
14823 3.2143771648406982
14824 3.2287683486938477
14825 3.2131171226501465
14826 3.230794906616211
14827 3.2145743370056152
14828 3.2231481075286865
14829 3.2407541275024414
14830 3.2346506118774414
14831 3.2247817516326904
14832 3.300360679626465
14833 3.2229318618774414
14834 3.2265512943267822
14835 3.277453660964966
14836 3.2574715614318848
14837 3.2098934650421143
14838 3.223926544189453
14839 3.235292673110962
14840 3.2382760047912598
14841 3.21877384185791
14842 3.2305803298950195
14843 3.25622296333313
14844 3.219451427459717
14845 3.295637607574463
14846 3.2143869400024414
14847 3.2290635108947754
14848 3.2233591079711914
14849 3.2130918502807617
14850 3.2371323108673096
14851 3.2265491485595703
14852 3.236085891723633
14853 3.221184253692627
14854 3.2320213317871094
14855 3.227750301361084
14856 3.2458600997924805
14857 3.2381834983825684
14858 3.2264280319213867
14859 3.233945608139038
14860 3.2565414905548096
14861 3.2245748043060303
14862 3.2402608394622803
14863 3.231154441833496
14864 3.2517807483673096
14865 3.2551980018615723
14866 3.231886386871338
14867 3.2266387939453125
14868 3.213801860809326
14869 3.221010684967041
14870 3.2325992584228516
14871 3.234853982925415
14872 3.2213573455810547
14873 3.2284464836120605
14874 3.2119336128234863
14875 3.236454725265503
14876 3.242081642150879
14877 3.2219057083129883
14878 3.237351417541504
14879 3.250685930252075
14880 3.254969835281372
14881 3.2326178550720215
14882 3.223360538482666
14883 3.2268052101135254
14884 3.251363754272461
14885 3.2328083515167236
14886 3.272176742553711
14887 3.225020170211792
14888 3.2258708477020264
14889 3.256526231765747
14890 3.2559049129486084
14891 3.2227609157562256
14892 3.2505173683166504
14893 3.2200961112976074
14894 3.2332630157470703
14895 3.3002352714538574
14896 3.222553253173828
14897 3.2168326377868652
14898 3.236356735229492
14899 3.31925630569458
14900 3.220088005065918
14901 3.2225730419158936
14902 3.2411839962005615
14903 3.2915046215057373
14904 3.2808847427368164
14905 3.229121685028076
14906 3.221635341644287
14907 3.246110677719116
14908 3.2410998344421387
14909 3.2305450439453125
14910 3.2516274452209473
14911 3.239215850830078
14912 3.227269172668457
14913 3.221679210662842
14914 3.2305188179016113
14915 3.323216676712036
14916 3.231677532196045
14917 3.2490711212158203
14918 3.2532401084899902
14919 3.237539291381836
14920 3.283632755279541
14921 3.2331438064575195
14922 3.238487958908081
14923 3.2183587551116943
14924 3.2563438415527344
14925 3.241999387741089
14926 3.2249643802642822
14927 3.2190043926239014
14928 3.2427024841308594
14929 3.244706153869629
14930 3.2339999675750732
14931 3.2390549182891846
14932 3.2363381385803223
14933 3.2188851833343506
14934 3.281987190246582
14935 3.216531991958618
14936 3.2410717010498047
14937 3.221785545349121
14938 3.2229931354522705
14939 3.307271957397461
14940 3.2485482692718506
14941 3.224882125854492
14942 3.262129783630371
14943 3.2616052627563477
14944 3.2229833602905273
14945 3.227022647857666
14946 3.227653741836548
14947 3.2353501319885254
14948 3.2908921241760254
14949 3.216930389404297
14950 3.22993803024292
14951 3.279311418533325
14952 3.2349605560302734
14953 3.253664255142212
14954 3.2320327758789062
14955 3.223756790161133
14956 3.231196880340576
14957 3.221381425857544
14958 3.227186679840088
14959 3.233613967895508
14960 3.2874515056610107
14961 3.220383882522583
14962 3.241457462310791
14963 3.233036518096924
14964 3.22127628326416
14965 3.2396984100341797
14966 3.236715316772461
14967 3.2396464347839355
14968 3.256528615951538
14969 3.235308885574341
14970 3.236591100692749
14971 3.225527048110962
14972 3.219672441482544
14973 3.2191147804260254
14974 3.225264549255371
14975 3.228236436843872
14976 3.2947916984558105
14977 3.214799642562866
14978 3.225663185119629
14979 3.2417426109313965
14980 3.218498945236206
14981 3.2232470512390137
14982 3.2434909343719482
14983 3.227412223815918
14984 3.231215476989746
14985 3.242337703704834
14986 3.2775259017944336
14987 3.28149151802063
14988 3.218371629714966
14989 3.2151243686676025
14990 3.223951578140259
14991 3.2293689250946045
14992 3.2420461177825928
14993 3.2265124320983887
14994 3.2204666137695312
14995 3.242009162902832
14996 3.2517857551574707
14997 3.2617952823638916
14998 3.262845993041992
14999 3.2172021865844727
15000 3.217440366744995
15001 3.2403788566589355
15002 3.217592239379883
15003 3.2210192680358887
15004 3.253552198410034
15005 3.2245330810546875
15006 3.228472948074341
15007 3.218780994415283
15008 3.223672866821289
15009 3.289302349090576
15010 3.2619223594665527
15011 3.215829372406006
15012 3.2388153076171875
15013 3.2255852222442627
15014 3.223278522491455
15015 3.221688747406006
15016 3.2688145637512207
15017 3.222865581512451
15018 3.218838691711426
15019 3.2334985733032227
15020 3.232534170150757
15021 3.2264089584350586
15022 3.2511754035949707
15023 3.2405242919921875
15024 3.227818489074707
15025 3.2211861610412598
15026 3.23695707321167
15027 3.235767126083374
15028 3.23630690574646
15029 3.2728934288024902
15030 3.2787814140319824
15031 3.2220890522003174
15032 3.2264211177825928
15033 3.260122299194336
15034 3.239875316619873
15035 3.231011152267456
15036 3.2552297115325928
15037 3.224447011947632
15038 3.2616167068481445
15039 3.2674267292022705
15040 3.2223305702209473
15041 3.2553811073303223
15042 3.24076247215271
15043 3.221198558807373
15044 3.268678665161133
15045 3.2191765308380127
15046 3.2226412296295166
15047 3.2485241889953613
15048 3.2712345123291016
15049 3.225388526916504
15050 3.234313488006592
15051 3.2252097129821777
15052 3.2187397480010986
15053 3.2243969440460205
15054 3.2494072914123535
15055 3.237182855606079
15056 3.3182859420776367
15057 3.239103317260742
15058 3.2341012954711914
15059 3.2435460090637207
15060 3.236368179321289
15061 3.242873191833496
15062 3.216745615005493
15063 3.218094825744629
15064 3.222689151763916
15065 3.2209255695343018
15066 3.2294061183929443
15067 3.245914936065674
15068 3.256545066833496
15069 3.275196075439453
15070 3.220097541809082
15071 3.2441306114196777
15072 3.2438416481018066
15073 3.228590965270996
15074 3.2324745655059814
15075 3.2497873306274414
15076 3.2275750637054443
15077 3.243138074874878
15078 3.235517978668213
15079 3.2261056900024414
15080 3.2384986877441406
15081 3.2257046699523926
15082 3.2868995666503906
15083 3.2620575428009033
15084 3.2815403938293457
15085 3.2308237552642822
15086 3.212291717529297
15087 3.224544048309326
15088 3.2417542934417725
15089 3.2264866828918457
15090 3.22383451461792
15091 3.251288414001465
15092 3.24871563911438
15093 3.2185428142547607
15094 3.252140522003174
15095 3.303891658782959
15096 3.2814130783081055
15097 3.2257726192474365
15098 3.2121779918670654
15099 3.2463536262512207
15100 3.238891363143921
15101 3.352005958557129
15102 3.2504396438598633
15103 3.259108781814575
15104 3.2394063472747803
15105 3.2557969093322754
15106 3.2260096073150635
15107 3.233518600463867
15108 3.265286922454834
15109 3.233290195465088
15110 3.247274160385132
15111 3.222531318664551
15112 3.2681708335876465
15113 3.2783761024475098
15114 3.235079765319824
15115 3.2289583683013916
15116 3.2377805709838867
15117 3.2425715923309326
15118 3.230577230453491
15119 3.2382025718688965
15120 3.2482404708862305
15121 3.2297747135162354
15122 3.230496406555176
15123 3.2466750144958496
15124 3.2323760986328125
15125 3.278156280517578
15126 3.229231595993042
15127 3.2646255493164062
15128 3.2431139945983887
15129 3.2620368003845215
15130 3.252669334411621
15131 3.228151559829712
15132 3.2212953567504883
15133 3.235879421234131
15134 3.2312395572662354
15135 3.2241790294647217
15136 3.2179322242736816
15137 3.2410192489624023
15138 3.2311882972717285
15139 3.2709484100341797
15140 3.221492290496826
15141 3.2694485187530518
15142 3.2338457107543945
15143 3.21532940864563
15144 3.250737190246582
15145 3.245856285095215
15146 3.2525668144226074
15147 3.264075994491577
15148 3.250950336456299
15149 3.2822322845458984
15150 3.2226061820983887
15151 3.225964307785034
15152 3.2253201007843018
15153 3.2293152809143066
15154 3.229212760925293
15155 3.3054494857788086
15156 3.225146770477295
15157 3.231843948364258
15158 3.216977596282959
15159 3.2281036376953125
15160 3.2344861030578613
15161 3.230055809020996
15162 3.2414028644561768
15163 3.2146077156066895
15164 3.2301318645477295
15165 3.236037254333496
15166 3.2185606956481934
15167 3.2528090476989746
15168 3.232133388519287
15169 3.216346502304077
15170 3.261291980743408
15171 3.2249703407287598
15172 3.222820281982422
15173 3.2513158321380615
15174 3.2413039207458496
15175 3.2301266193389893
15176 3.223332643508911
15177 3.2129945755004883
15178 3.255378484725952
15179 3.218296766281128
15180 3.2352912425994873
15181 3.237952709197998
15182 3.248880386352539
15183 3.2432665824890137
15184 3.231558322906494
15185 3.231281280517578
15186 3.2120018005371094
15187 3.241201162338257
15188 3.234877586364746
15189 3.2180795669555664
15190 3.231144666671753
15191 3.246403694152832
15192 3.229865789413452
15193 3.2230892181396484
15194 3.2152175903320312
15195 3.242422342300415
15196 3.217594623565674
15197 3.224637508392334
15198 3.218855381011963
15199 3.224595546722412
15200 3.24402117729187
15201 3.226428508758545
15202 3.2257637977600098
15203 3.2453999519348145
15204 3.2217063903808594
15205 3.280501365661621
15206 3.2517900466918945
15207 3.2347702980041504
15208 3.2215394973754883
15209 3.2536330223083496
15210 3.2250537872314453
15211 3.2382264137268066
15212 3.310403823852539
15213 3.224123954772949
15214 3.2442407608032227
15215 3.2125678062438965
15216 3.2132482528686523
15217 3.239678382873535
15218 3.265608787536621
15219 3.2429752349853516
15220 3.2936952114105225
15221 3.240508556365967
15222 3.228717565536499
15223 3.2247848510742188
15224 3.2203369140625
15225 3.272357702255249
15226 3.250727415084839
15227 3.2802138328552246
15228 3.264216184616089
15229 3.2247302532196045
15230 3.220677375793457
15231 3.2276175022125244
15232 3.222806930541992
15233 3.2467498779296875
15234 3.238147258758545
15235 3.244558572769165
15236 3.2633447647094727
15237 3.259190320968628
15238 3.2277493476867676
15239 3.2462821006774902
15240 3.2441928386688232
15241 3.2186591625213623
15242 3.283853530883789
15243 3.245506525039673
15244 3.2368228435516357
15245 3.226006507873535
15246 3.2374820709228516
15247 3.220292091369629
15248 3.2230401039123535
15249 3.237217664718628
15250 3.2222423553466797
15251 3.238452434539795
15252 3.2371907234191895
15253 3.2328271865844727
15254 3.2565701007843018
15255 3.2678301334381104
15256 3.2261972427368164
15257 3.241272449493408
15258 3.2167840003967285
15259 3.242954730987549
15260 3.236721992492676
15261 3.2329375743865967
15262 3.257740020751953
15263 3.217174530029297
15264 3.245718002319336
15265 3.2263755798339844
15266 3.2470107078552246
15267 3.227724313735962
15268 3.2177560329437256
15269 3.276271343231201
15270 3.2186949253082275
15271 3.2455992698669434
15272 3.224064826965332
15273 3.2319836616516113
15274 3.2306387424468994
15275 3.2305150032043457
15276 3.2516894340515137
15277 3.232818365097046
15278 3.2263097763061523
15279 3.255958318710327
15280 3.2400808334350586
15281 3.2363858222961426
15282 3.263002395629883
15283 3.217735767364502
15284 3.2229409217834473
15285 3.2260231971740723
15286 3.217395067214966
15287 3.2131965160369873
15288 3.298384428024292
15289 3.2300567626953125
15290 3.253970146179199
15291 3.2272331714630127
15292 3.231412887573242
15293 3.242044687271118
15294 3.2866342067718506
15295 3.2290453910827637
15296 3.2336130142211914
15297 3.220153570175171
15298 3.2571842670440674
15299 3.2197060585021973
15300 3.2307329177856445
15301 3.2257449626922607
15302 3.2352871894836426
15303 3.2220630645751953
15304 3.222909688949585
15305 3.234891891479492
15306 3.238706111907959
15307 3.231144428253174
15308 3.221925735473633
15309 3.2188196182250977
15310 3.2457633018493652
15311 3.2276906967163086
15312 3.2175827026367188
15313 3.234933614730835
15314 3.2518954277038574
15315 3.229956865310669
15316 3.2317256927490234
15317 3.2364344596862793
15318 3.2291462421417236
15319 3.242417812347412
15320 3.221531629562378
15321 3.2176129817962646
15322 3.2334961891174316
15323 3.2197513580322266
15324 3.237633228302002
15325 3.2362232208251953
15326 3.229020595550537
15327 3.227179765701294
15328 3.26737642288208
15329 3.233994960784912
15330 3.218357563018799
15331 3.2239294052124023
15332 3.2363803386688232
15333 3.2634871006011963
15334 3.2503509521484375
15335 3.2167651653289795
15336 3.2376906871795654
15337 3.2225990295410156
15338 3.2337074279785156
15339 3.228877067565918
15340 3.263336658477783
15341 3.2502903938293457
15342 3.2435860633850098
15343 3.239886999130249
15344 3.227200984954834
15345 3.2257819175720215
15346 3.2688846588134766
15347 3.212083101272583
15348 3.2521328926086426
15349 3.2157866954803467
15350 3.232898473739624
15351 3.2410597801208496
15352 3.273500919342041
15353 3.21433162689209
15354 3.248819351196289
15355 3.2330546379089355
15356 3.2953763008117676
15357 3.2177212238311768
15358 3.2185373306274414
15359 3.2318170070648193
15360 3.2313525676727295
15361 3.2264020442962646
15362 3.289973735809326
15363 3.22956919670105
15364 3.218611240386963
15365 3.2661025524139404
15366 3.228529930114746
15367 3.2257766723632812
15368 3.228297710418701
15369 3.242086410522461
15370 3.270294666290283
15371 3.233253002166748
15372 3.2141358852386475
15373 3.233443260192871
15374 3.230083703994751
15375 3.223229169845581
15376 3.225334644317627
15377 3.236532688140869
15378 3.2358450889587402
15379 3.25785756111145
15380 3.256462574005127
15381 3.2342376708984375
15382 3.244987964630127
15383 3.2325897216796875
15384 3.2192201614379883
15385 3.229916572570801
15386 3.230717182159424
15387 3.223961591720581
15388 3.238656520843506
15389 3.225250482559204
15390 3.236842155456543
15391 3.248931407928467
15392 3.251931667327881
15393 3.217038154602051
15394 3.2254090309143066
15395 3.2330050468444824
15396 3.2299466133117676
15397 3.2574281692504883
15398 3.2445991039276123
15399 3.2127833366394043
15400 3.2176690101623535
15401 3.225539207458496
15402 3.2360754013061523
15403 3.229949474334717
15404 3.230712413787842
15405 3.2420616149902344
15406 3.2285284996032715
15407 3.2344918251037598
15408 3.2217350006103516
15409 3.2192416191101074
15410 3.2190518379211426
15411 3.2277143001556396
15412 3.227437973022461
15413 3.2213022708892822
15414 3.226710081100464
15415 3.224621534347534
15416 3.2293739318847656
15417 3.23091983795166
15418 3.233783483505249
15419 3.247847557067871
15420 3.251485824584961
15421 3.2345573902130127
15422 3.22735595703125
15423 3.2231497764587402
15424 3.224323272705078
15425 3.248537063598633
15426 3.2168283462524414
15427 3.222933292388916
15428 3.236258029937744
15429 3.2265052795410156
15430 3.2326929569244385
15431 3.236675262451172
15432 3.2154698371887207
15433 3.2149791717529297
15434 3.2229769229888916
15435 3.2273764610290527
15436 3.2306246757507324
15437 3.223987102508545
15438 3.226929187774658
15439 3.2205677032470703
15440 3.2316503524780273
15441 3.2385988235473633
15442 3.213499069213867
15443 3.2274281978607178
15444 3.21398663520813
15445 3.2295103073120117
15446 3.2122459411621094
15447 3.2257916927337646
15448 3.21647310256958
15449 3.226536273956299
15450 3.219674587249756
15451 3.2274155616760254
15452 3.2222137451171875
15453 3.2286906242370605
15454 3.2257745265960693
15455 3.2253060340881348
15456 3.230156898498535
15457 3.2297961711883545
15458 3.2595808506011963
15459 3.2151496410369873
15460 3.215954542160034
15461 3.2188944816589355
15462 3.209861993789673
15463 3.2156448364257812
15464 3.221900463104248
15465 3.236827850341797
15466 3.2326693534851074
15467 3.220302104949951
15468 3.2208237648010254
15469 3.217100143432617
15470 3.2202634811401367
15471 3.2234106063842773
15472 3.223137140274048
15473 3.2481181621551514
15474 3.316387891769409
15475 3.228811264038086
15476 3.263918161392212
15477 3.274332284927368
15478 3.2154974937438965
15479 3.2388947010040283
15480 3.2110302448272705
15481 3.2278714179992676
15482 3.257500410079956
15483 3.233139753341675
15484 3.2321314811706543
15485 3.256552219390869
15486 3.2099413871765137
15487 3.215009927749634
15488 3.2562484741210938
15489 3.216810941696167
15490 3.267528533935547
15491 3.237335681915283
15492 3.234525203704834
15493 3.2637462615966797
15494 3.217142343521118
15495 3.2234280109405518
15496 3.2210469245910645
15497 3.2589609622955322
15498 3.218475580215454
15499 3.227660894393921
15500 3.2230987548828125
15501 3.2160823345184326
15502 3.2328341007232666
15503 3.2220065593719482
15504 3.2662465572357178
15505 3.217034101486206
15506 3.2154550552368164
15507 3.2397537231445312
15508 3.2131447792053223
15509 3.2684555053710938
15510 3.215296506881714
15511 3.2246150970458984
15512 3.230282783508301
15513 3.2285242080688477
15514 3.2216742038726807
15515 3.22617244720459
15516 3.2327523231506348
15517 3.2646803855895996
15518 3.2217090129852295
15519 3.2434046268463135
15520 3.261587142944336
15521 3.2294397354125977
15522 3.2254366874694824
15523 3.2439048290252686
15524 3.2168235778808594
15525 3.228343963623047
15526 3.2369322776794434
15527 3.336212635040283
15528 3.291897773742676
15529 3.221660852432251
15530 3.2245326042175293
15531 3.2332065105438232
15532 3.251192569732666
15533 3.2439403533935547
15534 3.2442550659179688
15535 3.2345945835113525
15536 3.2240090370178223
15537 3.2337899208068848
15538 3.238086223602295
15539 3.224264144897461
15540 3.3291194438934326
15541 3.230384349822998
15542 3.227458953857422
15543 3.221292495727539
15544 3.2514920234680176
15545 3.222090005874634
15546 3.248469829559326
15547 3.2251195907592773
15548 3.2188687324523926
15549 3.2524573802948
15550 3.2528584003448486
15551 3.290436267852783
15552 3.235206127166748
15553 3.2165703773498535
15554 3.2387442588806152
15555 3.227156639099121
15556 3.2342395782470703
15557 3.2342331409454346
15558 3.271418333053589
15559 3.2266037464141846
15560 3.2959535121917725
15561 3.280884265899658
15562 3.247122287750244
15563 3.2410051822662354
15564 3.220684289932251
15565 3.2344326972961426
15566 3.252167224884033
15567 3.2199831008911133
15568 3.2529871463775635
15569 3.301032066345215
15570 3.2132465839385986
15571 3.2212295532226562
15572 3.230497360229492
15573 3.284303665161133
15574 3.234041213989258
15575 3.223348617553711
15576 3.227074146270752
15577 3.213902473449707
15578 3.245352268218994
15579 3.232518434524536
15580 3.222421169281006
15581 3.246558904647827
15582 3.2202279567718506
15583 3.2423524856567383
15584 3.2204525470733643
15585 3.2385506629943848
15586 3.2289304733276367
15587 3.2729010581970215
15588 3.2516486644744873
15589 3.246466636657715
15590 3.2782983779907227
15591 3.235286235809326
15592 3.265794515609741
15593 3.2377543449401855
15594 3.2163596153259277
15595 3.2338833808898926
15596 3.233943223953247
15597 3.2311153411865234
15598 3.2279672622680664
15599 3.240443706512451
15600 3.2323269844055176
15601 3.228212356567383
15602 3.2241930961608887
15603 3.2709712982177734
15604 3.2255074977874756
15605 3.2263376712799072
15606 3.2192840576171875
15607 3.2266957759857178
15608 3.2285914421081543
15609 3.280151844024658
15610 3.221085548400879
15611 3.2393746376037598
15612 3.232684850692749
15613 3.2236504554748535
15614 3.2241580486297607
15615 3.2279539108276367
15616 3.242027521133423
15617 3.2199695110321045
15618 3.222598075866699
15619 3.224395751953125
15620 3.2337067127227783
15621 3.2169101238250732
15622 3.2230522632598877
15623 3.2318098545074463
15624 3.232121229171753
15625 3.2938449382781982
15626 3.2519936561584473
15627 3.2758400440216064
15628 3.225733757019043
15629 3.2675843238830566
15630 3.279094696044922
15631 3.218194007873535
15632 3.222754955291748
15633 3.227264881134033
15634 3.2395129203796387
15635 3.255378007888794
15636 3.260776996612549
15637 3.2309789657592773
15638 3.2277889251708984
15639 3.2089297771453857
15640 3.2761833667755127
15641 3.2426095008850098
15642 3.2338099479675293
15643 3.216423988342285
15644 3.248638868331909
15645 3.2617640495300293
15646 3.2357001304626465
15647 3.218259334564209
15648 3.2740397453308105
15649 3.22735595703125
15650 3.2458415031433105
15651 3.2440054416656494
15652 3.262948513031006
15653 3.291853666305542
15654 3.2436773777008057
15655 3.2464652061462402
15656 3.2285256385803223
15657 3.260222911834717
15658 3.225046157836914
15659 3.224677801132202
15660 3.212034225463867
15661 3.2448477745056152
15662 3.272674083709717
15663 3.2279908657073975
15664 3.260672092437744
15665 3.2477540969848633
15666 3.2799768447875977
15667 3.3327083587646484
15668 3.2458906173706055
15669 3.2336082458496094
15670 3.226490020751953
15671 3.2480571269989014
15672 3.2393434047698975
15673 3.2303402423858643
15674 3.237423896789551
15675 3.24422550201416
15676 3.2294795513153076
15677 3.250032901763916
15678 3.2417147159576416
15679 3.240391254425049
15680 3.2735681533813477
15681 3.235100030899048
15682 3.3072142601013184
15683 3.258493185043335
15684 3.221299409866333
15685 3.243586778640747
15686 3.214303970336914
15687 3.235278606414795
15688 3.240133285522461
15689 3.2488343715667725
15690 3.217648983001709
15691 3.266655445098877
15692 3.222470760345459
15693 3.239185333251953
15694 3.2405920028686523
15695 3.2799885272979736
15696 3.220066547393799
15697 3.2343626022338867
15698 3.2530617713928223
15699 3.216111898422241
15700 3.2392690181732178
15701 3.2346348762512207
15702 3.248838424682617
15703 3.3690083026885986
15704 3.277301788330078
15705 3.248340368270874
15706 3.2145614624023438
15707 3.215290069580078
15708 3.244540214538574
15709 3.2302842140197754
15710 3.2308568954467773
15711 3.2182650566101074
15712 3.2420268058776855
15713 3.246950149536133
15714 3.226376533508301
15715 3.230776071548462
15716 3.2375030517578125
15717 3.2376060485839844
15718 3.269531011581421
15719 3.2416634559631348
15720 3.2337989807128906
15721 3.2570903301239014
15722 3.2555129528045654
15723 3.218461275100708
15724 3.273040294647217
15725 3.228311538696289
15726 3.2170939445495605
15727 3.2388410568237305
15728 3.243058204650879
15729 3.220370292663574
15730 3.2532758712768555
15731 3.21921443939209
15732 3.237234592437744
15733 3.23724365234375
15734 3.2253103256225586
15735 3.249337673187256
15736 3.240983486175537
15737 3.2298059463500977
15738 3.242490291595459
15739 3.2533798217773438
15740 3.2293686866760254
15741 3.229532241821289
15742 3.254363536834717
15743 3.2499351501464844
15744 3.2134342193603516
15745 3.2225430011749268
15746 3.2567222118377686
15747 3.219499111175537
15748 3.276836395263672
15749 3.2197506427764893
15750 3.223093032836914
15751 3.2339234352111816
15752 3.224202871322632
15753 3.224022388458252
15754 3.2231392860412598
15755 3.2216851711273193
15756 3.2320497035980225
15757 3.2440249919891357
15758 3.2568883895874023
15759 3.225724220275879
15760 3.2510762214660645
15761 3.2652783393859863
15762 3.236694812774658
15763 3.2240848541259766
15764 3.228813648223877
15765 3.292266368865967
15766 3.2476577758789062
15767 3.242760181427002
15768 3.220151901245117
15769 3.234342575073242
15770 3.241159439086914
15771 3.2127907276153564
15772 3.2270302772521973
15773 3.230238437652588
15774 3.2525992393493652
15775 3.237962484359741
15776 3.252462387084961
15777 3.2983946800231934
15778 3.2474913597106934
15779 3.242719888687134
15780 3.234250068664551
15781 3.2472259998321533
15782 3.248499631881714
15783 3.240192174911499
15784 3.228666067123413
15785 3.2297301292419434
15786 3.2267396450042725
15787 3.267475128173828
15788 3.2435474395751953
15789 3.242368698120117
15790 3.228102684020996
15791 3.2269163131713867
15792 3.228184223175049
15793 3.275372266769409
15794 3.2439608573913574
15795 3.321108341217041
15796 3.2531235218048096
15797 3.2167887687683105
15798 3.2425355911254883
15799 3.260077714920044
15800 3.238556146621704
15801 3.2210891246795654
15802 3.2706263065338135
15803 3.234748363494873
15804 3.2490644454956055
15805 3.2913191318511963
15806 3.230362892150879
15807 3.2512664794921875
15808 3.255167007446289
15809 3.214447021484375
15810 3.234013557434082
15811 3.233745574951172
15812 3.246955156326294
15813 3.239044189453125
15814 3.236729621887207
15815 3.252375602722168
15816 3.2636008262634277
15817 3.2128472328186035
15818 3.2281250953674316
15819 3.213001012802124
15820 3.2268834114074707
15821 3.236771583557129
15822 3.2146739959716797
15823 3.2629899978637695
15824 3.22078800201416
15825 3.270724058151245
15826 3.2433922290802
15827 3.2728512287139893
15828 3.2838099002838135
15829 3.2169506549835205
15830 3.2122316360473633
15831 3.283413887023926
15832 3.2759199142456055
15833 3.220588207244873
15834 3.2285032272338867
15835 3.2211174964904785
15836 3.2291078567504883
15837 3.2408719062805176
15838 3.327946662902832
15839 3.2749061584472656
15840 3.230884075164795
15841 3.21915864944458
15842 3.259341239929199
15843 3.276418685913086
15844 3.241527795791626
15845 3.2619428634643555
15846 3.226776599884033
15847 3.2279555797576904
15848 3.2260241508483887
15849 3.2570319175720215
15850 3.2839038372039795
15851 3.2258262634277344
15852 3.219331741333008
15853 3.2643790245056152
15854 3.2403595447540283
15855 3.246419906616211
15856 3.2408339977264404
15857 3.2897229194641113
15858 3.231503486633301
15859 3.3139328956604004
15860 3.2438859939575195
15861 3.2239303588867188
15862 3.234666347503662
15863 3.283820629119873
15864 3.2266762256622314
15865 3.2259063720703125
15866 3.228348731994629
15867 3.318819522857666
15868 3.218292236328125
15869 3.2974438667297363
15870 3.2236509323120117
15871 3.2632670402526855
15872 3.2756574153900146
15873 3.2558233737945557
15874 3.223971366882324
15875 3.2429401874542236
15876 3.2262232303619385
15877 3.2894420623779297
15878 3.235975503921509
15879 3.243690252304077
15880 3.2701854705810547
15881 3.235421657562256
15882 3.235358238220215
15883 3.2662501335144043
15884 3.2461624145507812
15885 3.238283634185791
15886 3.2283859252929688
15887 3.244202136993408
15888 3.2409310340881348
15889 3.2237606048583984
15890 3.2506117820739746
15891 3.306142807006836
15892 3.2664265632629395
15893 3.259255886077881
15894 3.2983076572418213
15895 3.2440247535705566
15896 3.289219856262207
15897 3.226161479949951
15898 3.2528185844421387
15899 3.2370657920837402
15900 3.2456274032592773
15901 3.2720491886138916
15902 3.2542734146118164
15903 3.2217752933502197
15904 3.230940103530884
15905 3.228470802307129
15906 3.2496917247772217
15907 3.2289369106292725
15908 3.2383828163146973
15909 3.278754472732544
15910 3.25666880607605
15911 3.232423782348633
15912 3.241117000579834
15913 3.291008949279785
15914 3.2313671112060547
15915 3.262113571166992
15916 3.246807813644409
15917 3.2158195972442627
15918 3.229313850402832
15919 3.238846778869629
15920 3.2495365142822266
15921 3.2217154502868652
15922 3.2500648498535156
15923 3.2355480194091797
15924 3.3137240409851074
15925 3.245619058609009
15926 3.231207847595215
15927 3.310011625289917
15928 3.2239432334899902
15929 3.217198371887207
15930 3.233017921447754
15931 3.232757806777954
15932 3.25514554977417
15933 3.230017900466919
15934 3.22748064994812
15935 3.2253899574279785
15936 3.2178707122802734
15937 3.2454888820648193
15938 3.2938809394836426
15939 3.2348525524139404
15940 3.229231119155884
15941 3.242366075515747
15942 3.2225046157836914
15943 3.228546380996704
15944 3.2458794116973877
15945 3.2261219024658203
15946 3.2450437545776367
15947 3.2415828704833984
15948 3.257056951522827
15949 3.234706401824951
15950 3.2347183227539062
15951 3.235133171081543
15952 3.245081901550293
15953 3.26993465423584
15954 3.239325761795044
15955 3.2328221797943115
15956 3.2226881980895996
15957 3.2312045097351074
15958 3.2307093143463135
15959 3.2400856018066406
15960 3.247910499572754
15961 3.2337899208068848
15962 3.224179267883301
15963 3.238893985748291
15964 3.237546920776367
15965 3.215862989425659
15966 3.2712953090667725
15967 3.2295613288879395
15968 3.26942777633667
15969 3.2359843254089355
15970 3.252619504928589
15971 3.216336488723755
15972 3.224524974822998
15973 3.216482162475586
15974 3.2202742099761963
15975 3.255341053009033
15976 3.227989673614502
15977 3.2367920875549316
15978 3.2191576957702637
15979 3.229287624359131
15980 3.2276530265808105
15981 3.218255043029785
15982 3.2902538776397705
15983 3.2486629486083984
15984 3.2320220470428467
15985 3.214153528213501
15986 3.2315101623535156
15987 3.231869697570801
15988 3.225512981414795
15989 3.234264850616455
15990 3.22377347946167
15991 3.3049702644348145
15992 3.2347235679626465
15993 3.233065128326416
15994 3.2426576614379883
15995 3.2258424758911133
15996 3.229069709777832
15997 3.2446084022521973
15998 3.2453434467315674
15999 3.2292675971984863
16000 3.21994686126709
16001 3.219636917114258
16002 3.256164073944092
16003 3.2545952796936035
16004 3.22537899017334
16005 3.2356038093566895
16006 3.2230637073516846
16007 3.227591037750244
16008 3.2223892211914062
16009 3.233156681060791
16010 3.239596366882324
16011 3.2541298866271973
16012 3.233821153640747
16013 3.2321529388427734
16014 3.227261543273926
16015 3.2349023818969727
16016 3.2291789054870605
16017 3.242809534072876
16018 3.230764150619507
16019 3.2455759048461914
16020 3.2451696395874023
16021 3.2302615642547607
16022 3.2195634841918945
16023 3.241929292678833
16024 3.221784830093384
16025 3.2207283973693848
16026 3.2261714935302734
16027 3.228720188140869
16028 3.2325246334075928
16029 3.2285609245300293
16030 3.2523741722106934
16031 3.254108190536499
16032 3.262498378753662
16033 3.2281081676483154
16034 3.241034984588623
16035 3.2327446937561035
16036 3.2243075370788574
16037 3.238643169403076
16038 3.2498111724853516
16039 3.2538928985595703
16040 3.2684097290039062
16041 3.2182860374450684
16042 3.2166948318481445
16043 3.2333967685699463
16044 3.2151074409484863
16045 3.2297146320343018
16046 3.2358312606811523
16047 3.2269022464752197
16048 3.228010892868042
16049 3.2323031425476074
16050 3.220372200012207
16051 3.246952533721924
16052 3.232560157775879
16053 3.2503533363342285
16054 3.2353780269622803
16055 3.2191901206970215
16056 3.2219910621643066
16057 3.2336246967315674
16058 3.2546815872192383
16059 3.2423770427703857
16060 3.231661319732666
16061 3.235945224761963
16062 3.23110294342041
16063 3.214344024658203
16064 3.233593463897705
16065 3.2221217155456543
16066 3.2297091484069824
16067 3.214388132095337
16068 3.219595432281494
16069 3.22370982170105
16070 3.236013889312744
16071 3.2261948585510254
16072 3.2243776321411133
16073 3.221428394317627
16074 3.2325892448425293
16075 3.2241477966308594
16076 3.2248260974884033
16077 3.2518630027770996
16078 3.319749116897583
16079 3.245877504348755
16080 3.227820873260498
16081 3.226330041885376
16082 3.216909885406494
16083 3.2523608207702637
16084 3.253063917160034
16085 3.224292278289795
16086 3.213151216506958
16087 3.247973680496216
16088 3.2276368141174316
16089 3.2319445610046387
16090 3.2467360496520996
16091 3.229074716567993
16092 3.2202367782592773
16093 3.2751235961914062
16094 3.249037742614746
16095 3.2542030811309814
16096 3.2317514419555664
16097 3.2345433235168457
16098 3.219259738922119
16099 3.2426815032958984
16100 3.236264228820801
16101 3.224276304244995
16102 3.2240138053894043
16103 3.2366204261779785
16104 3.2282352447509766
16105 3.2232210636138916
16106 3.2561612129211426
16107 3.21636700630188
16108 3.239178419113159
16109 3.239455223083496
16110 3.2688159942626953
16111 3.2262744903564453
16112 3.2226850986480713
16113 3.2395987510681152
16114 3.2295780181884766
16115 3.2307679653167725
16116 3.278672695159912
16117 3.218470573425293
16118 3.2172532081604004
16119 3.2413134574890137
16120 3.232672691345215
16121 3.214284896850586
16122 3.232109546661377
16123 3.2297868728637695
16124 3.2208380699157715
16125 3.2318856716156006
16126 3.2411952018737793
16127 3.213466167449951
16128 3.216543436050415
16129 3.2291226387023926
16130 3.2345805168151855
16131 3.216055393218994
16132 3.2240991592407227
16133 3.248812437057495
16134 3.230806827545166
16135 3.2446999549865723
16136 3.2295589447021484
16137 3.2386350631713867
16138 3.217015504837036
16139 3.218729019165039
16140 3.2288010120391846
16141 3.2135612964630127
16142 3.2350878715515137
16143 3.2215378284454346
16144 3.283320426940918
16145 3.2125041484832764
16146 3.2127223014831543
16147 3.218008518218994
16148 3.231546401977539
16149 3.2266311645507812
16150 3.2225465774536133
16151 3.2209720611572266
16152 3.2291295528411865
16153 3.2237696647644043
16154 3.2202401161193848
16155 3.223461151123047
16156 3.2429234981536865
16157 3.2325263023376465
16158 3.230574131011963
16159 3.211380958557129
16160 3.2495064735412598
16161 3.2354116439819336
16162 3.230022430419922
16163 3.216522216796875
16164 3.229309558868408
16165 3.2212371826171875
16166 3.2290987968444824
16167 3.21828556060791
16168 3.236525774002075
16169 3.2233128547668457
16170 3.2165493965148926
16171 3.228595495223999
16172 3.2319157123565674
16173 3.2159528732299805
16174 3.217287063598633
16175 3.2309231758117676
16176 3.221834182739258
16177 3.2112855911254883
16178 3.2285385131835938
16179 3.2265632152557373
16180 3.2661588191986084
16181 3.2458677291870117
16182 3.2454047203063965
16183 3.241130828857422
16184 3.2183358669281006
16185 3.233285665512085
16186 3.2276225090026855
16187 3.221435070037842
16188 3.226274013519287
16189 3.2279844284057617
16190 3.2380809783935547
16191 3.21390962600708
16192 3.2398221492767334
16193 3.2246596813201904
16194 3.2180252075195312
16195 3.239035129547119
16196 3.2819812297821045
16197 3.2350258827209473
16198 3.214940071105957
16199 3.2900583744049072
16200 3.246868133544922
16201 3.2289891242980957
16202 3.2310807704925537
16203 3.2181906700134277
16204 3.2405812740325928
16205 3.2214584350585938
16206 3.2296924591064453
16207 3.24470591545105
16208 3.244108200073242
16209 3.225292682647705
16210 3.2238364219665527
16211 3.243694543838501
16212 3.218179941177368
16213 3.2246267795562744
16214 3.2599737644195557
16215 3.234095811843872
16216 3.217550277709961
16217 3.23513126373291
16218 3.2150075435638428
16219 3.227159023284912
16220 3.223086357116699
16221 3.216130256652832
16222 3.218015432357788
16223 3.2448248863220215
16224 3.22145676612854
16225 3.224928855895996
16226 3.2294301986694336
16227 3.224355697631836
16228 3.2417120933532715
16229 3.21673583984375
16230 3.257864475250244
16231 3.221616506576538
16232 3.257269859313965
16233 3.2279772758483887
16234 3.236025333404541
16235 3.2245821952819824
16236 3.23331880569458
16237 3.23101806640625
16238 3.219355821609497
16239 3.265864372253418
16240 3.22554874420166
16241 3.268617868423462
16242 3.2255852222442627
16243 3.2159249782562256
16244 3.2222023010253906
16245 3.2170767784118652
16246 3.2263312339782715
16247 3.2269890308380127
16248 3.2535810470581055
16249 3.218116283416748
16250 3.2860991954803467
16251 3.226052761077881
16252 3.2283647060394287
16253 3.2332348823547363
16254 3.2233283519744873
16255 3.261035680770874
16256 3.228609085083008
16257 3.2456727027893066
16258 3.220193862915039
16259 3.2260499000549316
16260 3.2170028686523438
16261 3.2559049129486084
16262 3.2245867252349854
16263 3.252640962600708
16264 3.2188243865966797
16265 3.2425544261932373
16266 3.213834762573242
16267 3.2302603721618652
16268 3.234114408493042
16269 3.2524359226226807
16270 3.2347421646118164
16271 3.2392444610595703
16272 3.2361278533935547
16273 3.2434208393096924
16274 3.2190794944763184
16275 3.235464334487915
16276 3.2494611740112305
16277 3.2297353744506836
16278 3.246610641479492
16279 3.2688612937927246
16280 3.2094995975494385
16281 3.2369375228881836
16282 3.255894422531128
16283 3.2426676750183105
16284 3.2343595027923584
16285 3.2213950157165527
16286 3.217329502105713
16287 3.2412588596343994
16288 3.2232742309570312
16289 3.240553140640259
16290 3.217362880706787
16291 3.2741899490356445
16292 3.2202374935150146
16293 3.2348670959472656
16294 3.271601676940918
16295 3.22320556640625
16296 3.216360569000244
16297 3.246429204940796
16298 3.2561872005462646
16299 3.2208566665649414
16300 3.225231170654297
16301 3.25162410736084
16302 3.2419967651367188
16303 3.2199974060058594
16304 3.2375197410583496
16305 3.2237985134124756
16306 3.2292985916137695
16307 3.2808165550231934
16308 3.2476024627685547
16309 3.2186360359191895
16310 3.2413926124572754
16311 3.2271740436553955
16312 3.22031831741333
16313 3.2294633388519287
16314 3.2313387393951416
16315 3.236612319946289
16316 3.2408125400543213
16317 3.2473363876342773
16318 3.237776517868042
16319 3.2225096225738525
16320 3.219740867614746
16321 3.2237396240234375
16322 3.2312049865722656
16323 3.2842655181884766
16324 3.242154598236084
16325 3.243924140930176
16326 3.231903076171875
16327 3.223634719848633
16328 3.2274794578552246
16329 3.2165989875793457
16330 3.221845865249634
16331 3.2229881286621094
16332 3.232231616973877
16333 3.25114107131958
16334 3.244138717651367
16335 3.228031873703003
16336 3.247969627380371
16337 3.2435503005981445
16338 3.230576992034912
16339 3.2275567054748535
16340 3.2328898906707764
16341 3.224412441253662
16342 3.233841896057129
16343 3.230058193206787
16344 3.2347984313964844
16345 3.223562002182007
16346 3.2361464500427246
16347 3.248715400695801
16348 3.2212188243865967
16349 3.2616043090820312
16350 3.245941638946533
16351 3.2272443771362305
16352 3.2381601333618164
16353 3.221992015838623
16354 3.2263998985290527
16355 3.219261646270752
16356 3.2196412086486816
16357 3.23661208152771
16358 3.220344066619873
16359 3.2183403968811035
16360 3.225005626678467
16361 3.2907326221466064
16362 3.2741875648498535
16363 3.228160858154297
16364 3.221317768096924
16365 3.240633964538574
16366 3.2451539039611816
16367 3.211249589920044
16368 3.217052698135376
16369 3.253063201904297
16370 3.2201244831085205
16371 3.22458553314209
16372 3.2409257888793945
16373 3.2306313514709473
16374 3.2774319648742676
16375 3.223695755004883
16376 3.2227401733398438
16377 3.25752329826355
16378 3.2627363204956055
16379 3.2162556648254395
16380 3.253840684890747
16381 3.2245967388153076
16382 3.2191662788391113
16383 3.2387826442718506
16384 3.255161762237549
16385 3.243232250213623
16386 3.217068910598755
16387 3.2225341796875
16388 3.230851173400879
16389 3.2338433265686035
16390 3.2177536487579346
16391 3.231623649597168
16392 3.2274558544158936
16393 3.213685989379883
16394 3.2272136211395264
16395 3.2265682220458984
16396 3.2620975971221924
16397 3.215627670288086
16398 3.2108540534973145
16399 3.2265496253967285
16400 3.216034412384033
16401 3.2336483001708984
16402 3.289818286895752
16403 3.2410972118377686
16404 3.3077244758605957
16405 3.2225091457366943
16406 3.2297844886779785
16407 3.217090368270874
16408 3.232290267944336
16409 3.218703269958496
16410 3.225235939025879
16411 3.226454257965088
16412 3.2212443351745605
16413 3.211714029312134
16414 3.2207961082458496
16415 3.223421096801758
16416 3.2115561962127686
16417 3.3101906776428223
16418 3.2258949279785156
16419 3.219982385635376
16420 3.2334301471710205
16421 3.225022554397583
16422 3.2340924739837646
16423 3.2236709594726562
16424 3.2159981727600098
16425 3.239126682281494
16426 3.256371021270752
16427 3.2124619483947754
16428 3.2206554412841797
16429 3.2217490673065186
16430 3.216844081878662
16431 3.217036247253418
16432 3.2247467041015625
16433 3.23783540725708
16434 3.2258291244506836
16435 3.239847183227539
16436 3.220508098602295
16437 3.2695083618164062
16438 3.224975824356079
16439 3.2299463748931885
16440 3.2384848594665527
16441 3.212707281112671
16442 3.223090887069702
16443 3.215008497238159
16444 3.2323336601257324
16445 3.219665050506592
16446 3.228684186935425
16447 3.2330844402313232
16448 3.247114896774292
16449 3.2431631088256836
16450 3.219815254211426
16451 3.216581344604492
16452 3.2226192951202393
16453 3.2252464294433594
16454 3.2248806953430176
16455 3.2323036193847656
16456 3.2343757152557373
16457 3.236905813217163
16458 3.228663921356201
16459 3.2135918140411377
16460 3.2224912643432617
16461 3.2238450050354004
16462 3.217587947845459
16463 3.221139907836914
16464 3.2396087646484375
16465 3.2262911796569824
16466 3.217165231704712
16467 3.2300682067871094
16468 3.223325729370117
16469 3.219191312789917
16470 3.226562976837158
16471 3.2225561141967773
16472 3.213750123977661
16473 3.217888355255127
16474 3.2838473320007324
16475 3.2317397594451904
16476 3.2085936069488525
16477 3.25502872467041
16478 3.228154182434082
16479 3.2155871391296387
16480 3.2224817276000977
16481 3.2132906913757324
16482 3.227477550506592
16483 3.2302956581115723
16484 3.2263503074645996
16485 3.236128330230713
16486 3.2339930534362793
16487 3.2267589569091797
16488 3.2406811714172363
16489 3.236039638519287
16490 3.2172772884368896
16491 3.2332687377929688
16492 3.239034652709961
16493 3.2182517051696777
16494 3.227066993713379
16495 3.2493929862976074
16496 3.216460943222046
16497 3.2348079681396484
16498 3.278562545776367
16499 3.227782726287842
16500 3.2201993465423584
16501 3.2144203186035156
16502 3.2237532138824463
16503 3.219123125076294
16504 3.2411739826202393
16505 3.2534306049346924
16506 3.2417519092559814
16507 3.225255012512207
16508 3.225663423538208
16509 3.222442626953125
16510 3.2478625774383545
16511 3.2184300422668457
16512 3.221930980682373
16513 3.218801736831665
16514 3.2156810760498047
16515 3.2100424766540527
16516 3.2108523845672607
16517 3.223860263824463
16518 3.2204630374908447
16519 3.2340807914733887
16520 3.227180004119873
16521 3.2271180152893066
16522 3.215916156768799
16523 3.2209835052490234
16524 3.2379512786865234
16525 3.2267208099365234
16526 3.2118430137634277
16527 3.2323808670043945
16528 3.233482837677002
16529 3.2217249870300293
16530 3.222069263458252
16531 3.232564926147461
16532 3.2302730083465576
16533 3.2157535552978516
16534 3.214322805404663
16535 3.214916229248047
16536 3.2282421588897705
16537 3.2310445308685303
16538 3.246903657913208
16539 3.2143044471740723
16540 3.2086663246154785
16541 3.2385737895965576
16542 3.249020576477051
16543 3.2322561740875244
16544 3.2404608726501465
16545 3.230912208557129
16546 3.2149362564086914
16547 3.218991994857788
16548 3.214048147201538
16549 3.2188215255737305
16550 3.2134625911712646
16551 3.2165865898132324
16552 3.218169689178467
16553 3.223174571990967
16554 3.2375519275665283
16555 3.2311811447143555
16556 3.2170724868774414
16557 3.2375848293304443
16558 3.2288708686828613
16559 3.2536888122558594
16560 3.2216062545776367
16561 3.228856086730957
16562 3.22542667388916
16563 3.22825288772583
16564 3.2176923751831055
16565 3.217529296875
16566 3.2286601066589355
16567 3.2220396995544434
16568 3.2613117694854736
16569 3.22440767288208
16570 3.288693428039551
16571 3.231414794921875
16572 3.219400405883789
16573 3.253783702850342
16574 3.218182325363159
16575 3.2222437858581543
16576 3.2211754322052
16577 3.230001926422119
16578 3.278144598007202
16579 3.242526054382324
16580 3.2160794734954834
16581 3.2255454063415527
16582 3.225123405456543
16583 3.2252039909362793
16584 3.2838070392608643
16585 3.243807315826416
16586 3.2226033210754395
16587 3.2266931533813477
16588 3.2364299297332764
16589 3.234574794769287
16590 3.2333521842956543
16591 3.2969343662261963
16592 3.2153868675231934
16593 3.2273616790771484
16594 3.251934051513672
16595 3.2281293869018555
16596 3.256765842437744
16597 3.2261486053466797
16598 3.2196106910705566
16599 3.2466864585876465
16600 3.2306909561157227
16601 3.234785318374634
16602 3.261622428894043
16603 3.2482428550720215
16604 3.22103214263916
16605 3.2298600673675537
16606 3.21284818649292
16607 3.2248313426971436
16608 3.2300381660461426
16609 3.2377212047576904
16610 3.2327280044555664
16611 3.240062713623047
16612 3.2246854305267334
16613 3.2435665130615234
16614 3.2150113582611084
16615 3.218290328979492
16616 3.2425479888916016
16617 3.2844815254211426
16618 3.220505714416504
16619 3.220245838165283
16620 3.212085723876953
16621 3.2493696212768555
16622 3.243136405944824
16623 3.24259352684021
16624 3.2165322303771973
16625 3.236715316772461
16626 3.2205395698547363
16627 3.2363171577453613
16628 3.2227301597595215
16629 3.2199816703796387
16630 3.222100019454956
16631 3.2126572132110596
16632 3.2210705280303955
16633 3.244255542755127
16634 3.237642288208008
16635 3.2821826934814453
16636 3.2192137241363525
16637 3.2287917137145996
16638 3.2145047187805176
16639 3.241755723953247
16640 3.2232441902160645
16641 3.2136104106903076
16642 3.2390360832214355
16643 3.2308216094970703
16644 3.2370567321777344
16645 3.232268810272217
16646 3.211881399154663
16647 3.2070555686950684
16648 3.233035087585449
16649 3.234513282775879
16650 3.2356343269348145
16651 3.22422456741333
16652 3.225687026977539
16653 3.2346625328063965
16654 3.2224674224853516
16655 3.2189202308654785
16656 3.234102249145508
16657 3.2250099182128906
16658 3.2159249782562256
16659 3.2204537391662598
16660 3.2283246517181396
16661 3.2285714149475098
16662 3.215061902999878
16663 3.214050769805908
16664 3.2242355346679688
16665 3.224858283996582
16666 3.230001211166382
16667 3.237100601196289
16668 3.2291107177734375
16669 3.226466178894043
16670 3.229342222213745
16671 3.213002920150757
16672 3.2187023162841797
16673 3.2318267822265625
16674 3.224381923675537
16675 3.2245869636535645
16676 3.221545457839966
16677 3.2261548042297363
16678 3.2463035583496094
16679 3.238677978515625
16680 3.2276978492736816
16681 3.2676992416381836
16682 3.2663280963897705
16683 3.2356319427490234
16684 3.226165771484375
16685 3.2235002517700195
16686 3.221562147140503
16687 3.2196521759033203
16688 3.211296558380127
16689 3.2327804565429688
16690 3.2247447967529297
16691 3.218353748321533
16692 3.237851619720459
16693 3.238323211669922
16694 3.239267110824585
16695 3.2258646488189697
16696 3.300299882888794
16697 3.217367649078369
16698 3.2250959873199463
16699 3.2282354831695557
16700 3.237348794937134
16701 3.2496917247772217
16702 3.2934656143188477
16703 3.2198238372802734
16704 3.216784954071045
16705 3.222041368484497
16706 3.2213778495788574
16707 3.2276225090026855
16708 3.269110918045044
16709 3.227994918823242
16710 3.221832752227783
16711 3.216480255126953
16712 3.2105188369750977
16713 3.220240592956543
16714 3.2208075523376465
16715 3.221842050552368
16716 3.2544660568237305
16717 3.215599536895752
16718 3.2296314239501953
16719 3.227491617202759
16720 3.2322587966918945
16721 3.2150168418884277
16722 3.2641100883483887
16723 3.2360310554504395
16724 3.2222769260406494
16725 3.2507286071777344
16726 3.2177889347076416
16727 3.219236373901367
16728 3.239567518234253
16729 3.216949701309204
16730 3.2673537731170654
16731 3.2325100898742676
16732 3.2330193519592285
16733 3.2307114601135254
16734 3.2212882041931152
16735 3.219900608062744
16736 3.2629570960998535
16737 3.2649524211883545
16738 3.304065227508545
16739 3.2241837978363037
16740 3.2639641761779785
16741 3.2483768463134766
16742 3.259829044342041
16743 3.2277233600616455
16744 3.230034351348877
16745 3.2272658348083496
16746 3.2177138328552246
16747 3.2263078689575195
16748 3.2249202728271484
16749 3.2301976680755615
16750 3.21267032623291
16751 3.2385454177856445
16752 3.2569785118103027
16753 3.2248172760009766
16754 3.2316908836364746
16755 3.256974935531616
16756 3.225277900695801
16757 3.238847255706787
16758 3.228559970855713
16759 3.2222752571105957
16760 3.225224494934082
16761 3.21985125541687
16762 3.239823818206787
16763 3.222263813018799
16764 3.2279839515686035
16765 3.240912675857544
16766 3.2351489067077637
16767 3.234449863433838
16768 3.229963779449463
16769 3.2281575202941895
16770 3.2510781288146973
16771 3.223170757293701
16772 3.2457454204559326
16773 3.233278274536133
16774 3.2267465591430664
16775 3.239569902420044
16776 3.213616371154785
16777 3.21909499168396
16778 3.2816152572631836
16779 3.2348058223724365
16780 3.2338719367980957
16781 3.223268508911133
16782 3.2201592922210693
16783 3.227053165435791
16784 3.231663465499878
16785 3.2252626419067383
16786 3.2285752296447754
16787 3.231598377227783
16788 3.225062131881714
16789 3.2173337936401367
16790 3.2243635654449463
16791 3.2202086448669434
16792 3.2247204780578613
16793 3.2167317867279053
16794 3.2098376750946045
16795 3.231309652328491
16796 3.258054256439209
16797 3.2254438400268555
16798 3.246448040008545
16799 3.2225215435028076
16800 3.2436747550964355
16801 3.248837947845459
16802 3.2239460945129395
16803 3.231980800628662
16804 3.2246627807617188
16805 3.245029926300049
16806 3.2506070137023926
16807 3.2208404541015625
16808 3.25022292137146
16809 3.2227089405059814
16810 3.237387180328369
16811 3.2339134216308594
16812 3.2157373428344727
16813 3.2344939708709717
16814 3.2526159286499023
16815 3.2403879165649414
16816 3.222205400466919
16817 3.2320096492767334
16818 3.2415473461151123
16819 3.2300267219543457
16820 3.2369771003723145
16821 3.2758350372314453
16822 3.2135305404663086
16823 3.24151349067688
16824 3.2250590324401855
16825 3.2302515506744385
16826 3.222050666809082
16827 3.2255964279174805
16828 3.2336678504943848
16829 3.2594919204711914
16830 3.223001480102539
16831 3.2271084785461426
16832 3.2228446006774902
16833 3.226130485534668
16834 3.2153565883636475
16835 3.235325813293457
16836 3.2147250175476074
16837 3.223217248916626
16838 3.2146472930908203
16839 3.210355758666992
16840 3.2241032123565674
16841 3.2418267726898193
16842 3.2353858947753906
16843 3.2204697132110596
16844 3.2235231399536133
16845 3.2219862937927246
16846 3.233126163482666
16847 3.2281994819641113
16848 3.230144500732422
16849 3.2234106063842773
16850 3.228726863861084
16851 3.2312421798706055
16852 3.246381998062134
16853 3.220886707305908
16854 3.2465391159057617
16855 3.2229790687561035
16856 3.229153633117676
16857 3.2203609943389893
16858 3.2216334342956543
16859 3.2174131870269775
16860 3.271930456161499
16861 3.2280921936035156
16862 3.2310729026794434
16863 3.2161097526550293
16864 3.218613862991333
16865 3.2145931720733643
16866 3.2173399925231934
16867 3.231494426727295
16868 3.2307748794555664
16869 3.2292943000793457
16870 3.221569538116455
16871 3.239302635192871
16872 3.224698781967163
16873 3.2367706298828125
16874 3.231208324432373
16875 3.2219996452331543
16876 3.2225170135498047
16877 3.2141056060791016
16878 3.2251534461975098
16879 3.252875804901123
16880 3.231452465057373
16881 3.2378437519073486
16882 3.2197327613830566
16883 3.2239861488342285
16884 3.209829330444336
16885 3.237767219543457
16886 3.237881660461426
16887 3.2841200828552246
16888 3.235470771789551
16889 3.227320671081543
16890 3.246260643005371
16891 3.2352466583251953
16892 3.232841730117798
16893 3.214332342147827
16894 3.2256548404693604
16895 3.266906499862671
16896 3.231616973876953
16897 3.2174458503723145
16898 3.224708080291748
16899 3.2139058113098145
16900 3.220914602279663
16901 3.3008289337158203
16902 3.231055498123169
16903 3.260152816772461
16904 3.219761848449707
16905 3.2238264083862305
16906 3.2228965759277344
16907 3.2503368854522705
16908 3.233834743499756
16909 3.2367403507232666
16910 3.249701738357544
16911 3.2350664138793945
16912 3.234013080596924
16913 3.2879791259765625
16914 3.2848381996154785
16915 3.230161666870117
16916 3.236079692840576
16917 3.2314579486846924
16918 3.234903335571289
16919 3.2203102111816406
16920 3.2241368293762207
16921 3.2299163341522217
16922 3.2427401542663574
16923 3.2287864685058594
16924 3.217188596725464
16925 3.2320005893707275
16926 3.2585320472717285
16927 3.222400188446045
16928 3.2582473754882812
16929 3.22086238861084
16930 3.235654354095459
16931 3.2274317741394043
16932 3.216181755065918
16933 3.2199411392211914
16934 3.2208046913146973
16935 3.2221484184265137
16936 3.230433464050293
16937 3.226839065551758
16938 3.2233545780181885
16939 3.226969003677368
16940 3.2328991889953613
16941 3.2204837799072266
16942 3.23323392868042
16943 3.267749071121216
16944 3.2237393856048584
16945 3.2219977378845215
16946 3.2302181720733643
16947 3.222492218017578
16948 3.246073007583618
16949 3.215360164642334
16950 3.2180967330932617
16951 3.22802472114563
16952 3.2431540489196777
16953 3.211282730102539
16954 3.2354748249053955
16955 3.2304625511169434
16956 3.236420154571533
16957 3.2145602703094482
16958 3.2588236331939697
16959 3.2471303939819336
16960 3.2301955223083496
16961 3.225980758666992
16962 3.2688584327697754
16963 3.2606406211853027
16964 3.244483470916748
16965 3.2784223556518555
16966 3.232211112976074
16967 3.3068032264709473
16968 3.2719759941101074
16969 3.273660659790039
16970 3.2314209938049316
16971 3.242877960205078
16972 3.249807357788086
16973 3.2288107872009277
16974 3.2880866527557373
16975 3.2264108657836914
16976 3.229550361633301
16977 3.2734169960021973
16978 3.2430644035339355
16979 3.2229461669921875
16980 3.237422466278076
16981 3.24407958984375
16982 3.2344698905944824
16983 3.2191689014434814
16984 3.22808837890625
16985 3.297239065170288
16986 3.238703727722168
16987 3.3188657760620117
16988 3.2395975589752197
16989 3.2970359325408936
16990 3.2401881217956543
16991 3.2539761066436768
16992 3.2185447216033936
16993 3.256621837615967
16994 3.2269067764282227
16995 3.240595817565918
16996 3.2328033447265625
16997 3.252092123031616
16998 3.2425689697265625
16999 3.2379825115203857
17000 3.2884645462036133
17001 3.2169077396392822
17002 3.279092311859131
17003 3.228527545928955
17004 3.225752830505371
17005 3.245697498321533
17006 3.2278366088867188
17007 3.222686767578125
17008 3.266535520553589
17009 3.2289958000183105
17010 3.2431559562683105
17011 3.2533349990844727
17012 3.237886667251587
17013 3.22650146484375
17014 3.267261505126953
17015 3.247264862060547
17016 3.2154603004455566
17017 3.2775137424468994
17018 3.2464442253112793
17019 3.228198766708374
17020 3.260694980621338
17021 3.2422780990600586
17022 3.2495832443237305
17023 3.2117600440979004
17024 3.2178001403808594
17025 3.240307331085205
17026 3.2252745628356934
17027 3.2236244678497314
17028 3.235924482345581
17029 3.2295424938201904
17030 3.297222137451172
17031 3.215373992919922
17032 3.2179126739501953
17033 3.2322444915771484
17034 3.2278566360473633
17035 3.3215785026550293
17036 3.2360270023345947
17037 3.275399923324585
17038 3.2291340827941895
17039 3.2709102630615234
17040 3.2272133827209473
17041 3.308652877807617
17042 3.213949203491211
17043 3.2574217319488525
17044 3.227531909942627
17045 3.215773582458496
17046 3.233405590057373
17047 3.242708206176758
17048 3.2370214462280273
17049 3.308293581008911
17050 3.244647979736328
17051 3.237867593765259
17052 3.2442779541015625
17053 3.2425765991210938
17054 3.2158055305480957
17055 3.2180280685424805
17056 3.233022451400757
17057 3.276688575744629
17058 3.221620559692383
17059 3.2370686531066895
17060 3.2266855239868164
17061 3.2224984169006348
17062 3.2289652824401855
17063 3.218810796737671
17064 3.236023426055908
17065 3.2380425930023193
17066 3.244015693664551
17067 3.2986268997192383
17068 3.257725715637207
17069 3.2313756942749023
17070 3.2597875595092773
17071 3.2168102264404297
17072 3.227712631225586
17073 3.2230687141418457
17074 3.2196388244628906
17075 3.2429137229919434
17076 3.238060474395752
17077 3.2258572578430176
17078 3.2534003257751465
17079 3.252061128616333
17080 3.2194714546203613
17081 3.2811477184295654
17082 3.224334716796875
17083 3.239320993423462
17084 3.265671730041504
17085 3.2395918369293213
17086 3.21201753616333
17087 3.2200822830200195
17088 3.226243495941162
17089 3.2205801010131836
17090 3.214057445526123
17091 3.228755474090576
17092 3.226125955581665
17093 3.2419562339782715
17094 3.294976234436035
17095 3.23555064201355
17096 3.233346462249756
17097 3.2359397411346436
17098 3.2443289756774902
17099 3.238471031188965
17100 3.215500831604004
17101 3.282376766204834
17102 3.298637866973877
17103 3.260603189468384
17104 3.2213077545166016
17105 3.237516403198242
17106 3.2254598140716553
17107 3.251622438430786
17108 3.226256847381592
17109 3.229443073272705
17110 3.2162158489227295
17111 3.231632947921753
17112 3.253518581390381
17113 3.247509241104126
17114 3.236220359802246
17115 3.238288164138794
17116 3.226865530014038
17117 3.2346901893615723
17118 3.224708080291748
17119 3.2423911094665527
17120 3.235194683074951
17121 3.23089337348938
17122 3.3028063774108887
17123 3.267256259918213
17124 3.2171387672424316
17125 3.2242588996887207
17126 3.228360414505005
17127 3.2270264625549316
17128 3.2313380241394043
17129 3.2310547828674316
17130 3.2240371704101562
17131 3.2579116821289062
17132 3.2458865642547607
17133 3.2316207885742188
17134 3.231987714767456
17135 3.2382218837738037
17136 3.2974417209625244
17137 3.2355728149414062
17138 3.2282490730285645
17139 3.239436626434326
17140 3.251722812652588
17141 3.229041576385498
17142 3.2412240505218506
17143 3.2782974243164062
17144 3.2691335678100586
17145 3.2212724685668945
17146 3.2370245456695557
17147 3.254547595977783
17148 3.2149171829223633
17149 3.222752094268799
17150 3.248784065246582
17151 3.220221519470215
17152 3.307731866836548
17153 3.242729902267456
17154 3.230726480484009
17155 3.2482399940490723
17156 3.247252941131592
17157 3.276370048522949
17158 3.232100248336792
17159 3.2363839149475098
17160 3.2290163040161133
17161 3.2449698448181152
17162 3.229315757751465
17163 3.2596969604492188
17164 3.277538299560547
17165 3.2591545581817627
17166 3.2523958683013916
17167 3.2641119956970215
17168 3.2739787101745605
17169 3.2255425453186035
17170 3.2256298065185547
17171 3.228346109390259
17172 3.2286934852600098
17173 3.2484281063079834
17174 3.2253341674804688
17175 3.2357096672058105
17176 3.221808433532715
17177 3.2151126861572266
17178 3.235851287841797
17179 3.2331037521362305
17180 3.2327637672424316
17181 3.2577998638153076
17182 3.231337070465088
17183 3.2353250980377197
17184 3.221682071685791
17185 3.2548646926879883
17186 3.222526788711548
17187 3.2149085998535156
17188 3.35917329788208
17189 3.234898090362549
17190 3.2993862628936768
17191 3.273894786834717
17192 3.2669973373413086
17193 3.231001138687134
17194 3.2205939292907715
17195 3.224471092224121
17196 3.255418300628662
17197 3.240217924118042
17198 3.2905843257904053
17199 3.2338151931762695
17200 3.222536087036133
17201 3.2251760959625244
17202 3.2279486656188965
17203 3.259518623352051
17204 3.2400612831115723
17205 3.2264673709869385
17206 3.261354684829712
17207 3.221893072128296
17208 3.229797840118408
17209 3.226255416870117
17210 3.239536762237549
17211 3.265110969543457
17212 3.228839874267578
17213 3.298340320587158
17214 3.2361679077148438
17215 3.2414205074310303
17216 3.2672533988952637
17217 3.223430633544922
17218 3.2344326972961426
17219 3.2268619537353516
17220 3.236032247543335
17221 3.2330102920532227
17222 3.228635787963867
17223 3.2311606407165527
17224 3.230889320373535
17225 3.2223832607269287
17226 3.253164768218994
17227 3.225445508956909
17228 3.264590263366699
17229 3.2978501319885254
17230 3.235701084136963
17231 3.254728078842163
17232 3.226242780685425
17233 3.222428560256958
17234 3.261784076690674
17235 3.2246410846710205
17236 3.2390360832214355
17237 3.2695252895355225
17238 3.238780975341797
17239 3.2296948432922363
17240 3.2256388664245605
17241 3.255175828933716
17242 3.228436231613159
17243 3.2804722785949707
17244 3.245804786682129
17245 3.2510275840759277
17246 3.2835044860839844
17247 3.2447874546051025
17248 3.2336411476135254
17249 3.214216709136963
17250 3.2521088123321533
17251 3.288823366165161
17252 3.230499744415283
17253 3.2589504718780518
17254 3.264625072479248
17255 3.239962100982666
17256 3.2605655193328857
17257 3.2769718170166016
17258 3.218299388885498
17259 3.226926326751709
17260 3.217899799346924
17261 3.273143768310547
17262 3.224569797515869
17263 3.259430408477783
17264 3.2253074645996094
17265 3.2578418254852295
17266 3.222043514251709
17267 3.285808563232422
17268 3.228644371032715
17269 3.230658531188965
17270 3.2498011589050293
17271 3.226638078689575
17272 3.220954179763794
17273 3.2302451133728027
17274 3.2175168991088867
17275 3.263038158416748
17276 3.2289552688598633
17277 3.239809989929199
17278 3.232572078704834
17279 3.2366247177124023
17280 3.2458581924438477
17281 3.242995262145996
17282 3.2331995964050293
17283 3.2599925994873047
17284 3.240058422088623
17285 3.2242789268493652
17286 3.2234790325164795
17287 3.238704204559326
17288 3.229196071624756
17289 3.2264785766601562
17290 3.2897963523864746
17291 3.235167980194092
17292 3.3094897270202637
17293 3.252997636795044
17294 3.2278335094451904
17295 3.2524867057800293
17296 3.2443034648895264
17297 3.22664737701416
17298 3.251814126968384
17299 3.2193474769592285
17300 3.2455663681030273
17301 3.233569622039795
17302 3.2416794300079346
17303 3.26076602935791
17304 3.2240724563598633
17305 3.253718137741089
17306 3.2959563732147217
17307 3.23915958404541
17308 3.217656135559082
17309 3.2479569911956787
17310 3.229105234146118
17311 3.215332508087158
17312 3.226158857345581
17313 3.2343711853027344
17314 3.2320923805236816
17315 3.2462639808654785
17316 3.2768659591674805
17317 3.228569984436035
17318 3.2209219932556152
17319 3.2354745864868164
17320 3.2417378425598145
17321 3.2445807456970215
17322 3.244730234146118
17323 3.240037441253662
17324 3.2090229988098145
17325 3.2488462924957275
17326 3.2260117530822754
17327 3.218571662902832
17328 3.2337422370910645
17329 3.243880271911621
17330 3.238985538482666
17331 3.2372312545776367
17332 3.2227978706359863
17333 3.2448556423187256
17334 3.2719368934631348
17335 3.2466063499450684
17336 3.234480142593384
17337 3.2705249786376953
17338 3.23940372467041
17339 3.3085415363311768
17340 3.220536231994629
17341 3.227278470993042
17342 3.235670566558838
17343 3.2199923992156982
17344 3.249220609664917
17345 3.266777515411377
17346 3.2185487747192383
17347 3.2278289794921875
17348 3.2626476287841797
17349 3.2323238849639893
17350 3.229875087738037
17351 3.2369887828826904
17352 3.2210516929626465
17353 3.238042116165161
17354 3.3068408966064453
17355 3.2355058193206787
17356 3.2336015701293945
17357 3.2220869064331055
17358 3.22636079788208
17359 3.224503993988037
17360 3.219628095626831
17361 3.2512362003326416
17362 3.2269105911254883
17363 3.2115628719329834
17364 3.2238283157348633
17365 3.2221367359161377
17366 3.232208490371704
17367 3.219045639038086
17368 3.216705322265625
17369 3.215790271759033
17370 3.2253963947296143
17371 3.226151704788208
17372 3.228637933731079
17373 3.223846435546875
17374 3.2183241844177246
17375 3.2315306663513184
17376 3.2414681911468506
17377 3.2160654067993164
17378 3.2692341804504395
17379 3.24314022064209
17380 3.2326090335845947
17381 3.286206007003784
17382 3.2325799465179443
17383 3.280022144317627
17384 3.23648738861084
17385 3.226984977722168
17386 3.2545740604400635
17387 3.2433481216430664
17388 3.23353910446167
17389 3.220433235168457
17390 3.2373239994049072
17391 3.213955879211426
17392 3.2447054386138916
17393 3.2338318824768066
17394 3.226562976837158
17395 3.2267305850982666
17396 3.2594966888427734
17397 3.248600482940674
17398 3.210124969482422
17399 3.22814679145813
17400 3.242724657058716
17401 3.2209324836730957
17402 3.284679412841797
17403 3.2240734100341797
17404 3.261885404586792
17405 3.2539913654327393
17406 3.225315570831299
17407 3.2831859588623047
17408 3.2232091426849365
17409 3.263760566711426
17410 3.232274055480957
17411 3.2413768768310547
17412 3.225795030593872
17413 3.287717342376709
17414 3.234208106994629
17415 3.259364128112793
17416 3.235725164413452
17417 3.2195074558258057
17418 3.2257347106933594
17419 3.227870464324951
17420 3.23087477684021
17421 3.215735912322998
17422 3.2200474739074707
17423 3.2417383193969727
17424 3.2203760147094727
17425 3.2217702865600586
17426 3.227299690246582
17427 3.2495014667510986
17428 3.224245309829712
17429 3.241313934326172
17430 3.2413859367370605
17431 3.2309937477111816
17432 3.218827962875366
17433 3.2224998474121094
17434 3.2545487880706787
17435 3.2287817001342773
17436 3.236680030822754
17437 3.225492000579834
17438 3.24397611618042
17439 3.224712371826172
17440 3.2595388889312744
17441 3.225951910018921
17442 3.2219839096069336
17443 3.229445457458496
17444 3.235248565673828
17445 3.232814073562622
17446 3.2312161922454834
17447 3.2339963912963867
17448 3.2311768531799316
17449 3.216859817504883
17450 3.235935688018799
17451 3.2102298736572266
17452 3.2265806198120117
17453 3.2204136848449707
17454 3.211851119995117
17455 3.2505948543548584
17456 3.221076011657715
17457 3.226361036300659
17458 3.2304091453552246
17459 3.236133098602295
17460 3.21429705619812
17461 3.228196620941162
17462 3.2157745361328125
17463 3.2304840087890625
17464 3.232243537902832
17465 3.2172389030456543
17466 3.2471468448638916
17467 3.233525276184082
17468 3.2244811058044434
17469 3.227458953857422
17470 3.219296932220459
17471 3.2391257286071777
17472 3.2343153953552246
17473 3.2168807983398438
17474 3.2608187198638916
17475 3.2761435508728027
17476 3.232635021209717
17477 3.2182059288024902
17478 3.2172741889953613
17479 3.2337074279785156
17480 3.2453410625457764
17481 3.22086238861084
17482 3.2691028118133545
17483 3.219099998474121
17484 3.2570931911468506
17485 3.2129158973693848
17486 3.2369444370269775
17487 3.2202672958374023
17488 3.222602128982544
17489 3.238920211791992
17490 3.222634792327881
17491 3.261420726776123
17492 3.24014949798584
17493 3.268857002258301
17494 3.2527310848236084
17495 3.2301859855651855
17496 3.212489128112793
17497 3.2169461250305176
17498 3.237895965576172
17499 3.2567102909088135
17500 3.220109462738037
17501 3.2215633392333984
17502 3.2164478302001953
17503 3.2430741786956787
17504 3.2274293899536133
17505 3.2189180850982666
17506 3.249086856842041
17507 3.218430519104004
17508 3.2191412448883057
17509 3.2376708984375
17510 3.224966049194336
17511 3.2149696350097656
17512 3.222137212753296
17513 3.2436294555664062
17514 3.240751028060913
17515 3.227278232574463
17516 3.2306101322174072
17517 3.2292399406433105
17518 3.2338385581970215
17519 3.228386640548706
17520 3.2316739559173584
17521 3.221693515777588
17522 3.2319884300231934
17523 3.225273609161377
17524 3.2142412662506104
17525 3.2265853881835938
17526 3.255551815032959
17527 3.2276055812835693
17528 3.239501953125
17529 3.2240564823150635
17530 3.225277900695801
17531 3.2278385162353516
17532 3.229890823364258
17533 3.2143821716308594
17534 3.2339320182800293
17535 3.2229084968566895
17536 3.2258429527282715
17537 3.2420363426208496
17538 3.2300949096679688
17539 3.2573747634887695
17540 3.223628520965576
17541 3.230790853500366
17542 3.268345355987549
17543 3.215172290802002
17544 3.2356948852539062
17545 3.2539539337158203
17546 3.2201333045959473
17547 3.243952989578247
17548 3.2562897205352783
17549 3.225015878677368
17550 3.2368268966674805
17551 3.2343969345092773
17552 3.2245113849639893
17553 3.2354917526245117
17554 3.2186388969421387
17555 3.2162728309631348
17556 3.2505946159362793
17557 3.2458925247192383
17558 3.223268508911133
17559 3.2258706092834473
17560 3.2330589294433594
17561 3.2148783206939697
17562 3.250473976135254
17563 3.2402517795562744
17564 3.2227165699005127
17565 3.2348456382751465
17566 3.227912425994873
17567 3.2196335792541504
17568 3.224405527114868
17569 3.2390618324279785
17570 3.2399871349334717
17571 3.229069709777832
17572 3.236114740371704
17573 3.239999532699585
17574 3.2305665016174316
17575 3.2780277729034424
17576 3.2168877124786377
17577 3.2651286125183105
17578 3.2371134757995605
17579 3.2232580184936523
17580 3.2586753368377686
17581 3.218337059020996
17582 3.217514991760254
17583 3.21785831451416
17584 3.2395131587982178
17585 3.2258901596069336
17586 3.2218432426452637
17587 3.2168521881103516
17588 3.2187399864196777
17589 3.2258737087249756
17590 3.2532153129577637
17591 3.216672420501709
17592 3.226405143737793
17593 3.2305972576141357
17594 3.2651970386505127
17595 3.238532543182373
17596 3.221189498901367
17597 3.2394018173217773
17598 3.217980146408081
17599 3.2196860313415527
17600 3.2519495487213135
17601 3.2210488319396973
17602 3.225081443786621
17603 3.21386456489563
17604 3.225152015686035
17605 3.226325035095215
17606 3.2385659217834473
17607 3.241650342941284
17608 3.2278075218200684
17609 3.2309136390686035
17610 3.227609872817993
17611 3.224705219268799
17612 3.229571580886841
17613 3.2239561080932617
17614 3.225738048553467
17615 3.215359926223755
17616 3.2340126037597656
17617 3.2300467491149902
17618 3.25119948387146
17619 3.2164597511291504
17620 3.240218162536621
17621 3.2854907512664795
17622 3.2365469932556152
17623 3.2203640937805176
17624 3.2392587661743164
17625 3.2321040630340576
17626 3.217343807220459
17627 3.2189643383026123
17628 3.2566237449645996
17629 3.223600387573242
17630 3.2180066108703613
17631 3.219788074493408
17632 3.2228081226348877
17633 3.2504663467407227
17634 3.218885660171509
17635 3.233015298843384
17636 3.2180447578430176
17637 3.223799705505371
17638 3.2362771034240723
17639 3.223477602005005
17640 3.2231993675231934
17641 3.2469756603240967
17642 3.2320423126220703
17643 3.216243028640747
17644 3.2511484622955322
17645 3.2235608100891113
17646 3.2156295776367188
17647 3.2259104251861572
17648 3.2327513694763184
17649 3.2182087898254395
17650 3.2494592666625977
17651 3.223961114883423
17652 3.2317137718200684
17653 3.2119274139404297
17654 3.2203266620635986
17655 3.2316908836364746
17656 3.2356629371643066
17657 3.232527732849121
17658 3.235328435897827
17659 3.224485397338867
17660 3.2300007343292236
17661 3.2578535079956055
17662 3.2375993728637695
17663 3.2294673919677734
17664 3.2098615169525146
17665 3.2301273345947266
17666 3.226461410522461
17667 3.2339508533477783
17668 3.22497296333313
17669 3.2206718921661377
17670 3.2386021614074707
17671 3.227872848510742
17672 3.2324628829956055
17673 3.228435516357422
17674 3.227879762649536
17675 3.233067750930786
17676 3.2663376331329346
17677 3.229069709777832
17678 3.2130484580993652
17679 3.250187873840332
17680 3.2405524253845215
17681 3.301346778869629
17682 3.232790470123291
17683 3.231332302093506
17684 3.2370545864105225
17685 3.2241532802581787
17686 3.225356340408325
17687 3.2144229412078857
17688 3.2440683841705322
17689 3.2499938011169434
17690 3.2161896228790283
17691 3.221397876739502
17692 3.249364137649536
17693 3.217925548553467
17694 3.218057632446289
17695 3.250049591064453
17696 3.2783193588256836
17697 3.232792377471924
17698 3.2279200553894043
17699 3.219322919845581
17700 3.2328381538391113
17701 3.2750861644744873
17702 3.2131035327911377
17703 3.21412992477417
17704 3.228106737136841
17705 3.225775718688965
17706 3.231755256652832
17707 3.2343218326568604
17708 3.2128372192382812
17709 3.2446508407592773
17710 3.220852851867676
17711 3.227630138397217
17712 3.2366340160369873
17713 3.214651584625244
17714 3.2524988651275635
17715 3.242694139480591
17716 3.221334934234619
17717 3.2253785133361816
17718 3.214128017425537
17719 3.2220993041992188
17720 3.233797073364258
17721 3.242445468902588
17722 3.221012592315674
17723 3.2509725093841553
17724 3.3121886253356934
17725 3.2201614379882812
17726 3.225207805633545
17727 3.222435474395752
17728 3.215810537338257
17729 3.2102925777435303
17730 3.22578763961792
17731 3.2575557231903076
17732 3.2211570739746094
17733 3.2331013679504395
17734 3.2336771488189697
17735 3.2270424365997314
17736 3.2099392414093018
17737 3.22105073928833
17738 3.215823173522949
17739 3.2183902263641357
17740 3.219883441925049
17741 3.2500579357147217
17742 3.2141668796539307
17743 3.2369470596313477
17744 3.2296946048736572
17745 3.226940870285034
17746 3.2339422702789307
17747 3.2283473014831543
17748 3.2539329528808594
17749 3.2784793376922607
17750 3.230135440826416
17751 3.2196755409240723
17752 3.22412109375
17753 3.22039532661438
17754 3.220259189605713
17755 3.2682981491088867
17756 3.2156267166137695
17757 3.2226500511169434
17758 3.2339797019958496
17759 3.211557388305664
17760 3.251106023788452
17761 3.2268967628479004
17762 3.225921154022217
17763 3.2215137481689453
17764 3.224912405014038
17765 3.214754581451416
17766 3.2581663131713867
17767 3.23219633102417
17768 3.2163286209106445
17769 3.2201902866363525
17770 3.216561794281006
17771 3.2620673179626465
17772 3.221830368041992
17773 3.2295753955841064
17774 3.2438647747039795
17775 3.2223734855651855
17776 3.3013596534729004
17777 3.2110910415649414
17778 3.219062328338623
17779 3.2139997482299805
17780 3.214597702026367
17781 3.230949878692627
17782 3.2168705463409424
17783 3.2152578830718994
17784 3.213141679763794
17785 3.223287582397461
17786 3.215163230895996
17787 3.2497034072875977
17788 3.2334563732147217
17789 3.228903293609619
17790 3.233020782470703
17791 3.235877275466919
17792 3.2260537147521973
17793 3.242429733276367
17794 3.218329429626465
17795 3.222817897796631
17796 3.2353296279907227
17797 3.2324576377868652
17798 3.2211334705352783
17799 3.2447152137756348
17800 3.2275731563568115
17801 3.2193610668182373
17802 3.2165894508361816
17803 3.2214818000793457
17804 3.2381186485290527
17805 3.214751720428467
17806 3.2285380363464355
17807 3.2273168563842773
17808 3.2258901596069336
17809 3.225442886352539
17810 3.238572597503662
17811 3.221160888671875
17812 3.224959373474121
17813 3.241267681121826
17814 3.302391767501831
17815 3.2347309589385986
17816 3.2222278118133545
17817 3.2209582328796387
17818 3.217304229736328
17819 3.2185134887695312
17820 3.236453056335449
17821 3.2412688732147217
17822 3.218832492828369
17823 3.220902442932129
17824 3.2193312644958496
17825 3.222116470336914
17826 3.226922035217285
17827 3.233978271484375
17828 3.2217695713043213
17829 3.215470790863037
17830 3.2111387252807617
17831 3.228175640106201
17832 3.223723888397217
17833 3.2153213024139404
17834 3.2418224811553955
17835 3.2415003776550293
17836 3.2503843307495117
17837 3.223731756210327
17838 3.220782995223999
17839 3.228226900100708
17840 3.228525161743164
17841 3.213789224624634
17842 3.219757556915283
17843 3.233855724334717
17844 3.223814010620117
17845 3.236206531524658
17846 3.2241079807281494
17847 3.2471823692321777
17848 3.238703727722168
17849 3.2408065795898438
17850 3.2230224609375
17851 3.2194786071777344
17852 3.243994951248169
17853 3.255417823791504
17854 3.2143359184265137
17855 3.2277917861938477
17856 3.2177581787109375
17857 3.227231025695801
17858 3.216308832168579
17859 3.2215352058410645
17860 3.2183172702789307
17861 3.2292797565460205
17862 3.221890687942505
17863 3.2163233757019043
17864 3.2415671348571777
17865 3.2131595611572266
17866 3.21878719329834
17867 3.226308822631836
17868 3.2415785789489746
17869 3.230313301086426
17870 3.2380762100219727
17871 3.2315216064453125
17872 3.227581739425659
17873 3.2132227420806885
17874 3.217975616455078
17875 3.221803903579712
17876 3.2382805347442627
17877 3.2252655029296875
17878 3.229532241821289
17879 3.2483701705932617
17880 3.2423436641693115
17881 3.2356817722320557
17882 3.223299026489258
17883 3.2251768112182617
17884 3.2178359031677246
17885 3.2247257232666016
17886 3.226240634918213
17887 3.218400239944458
17888 3.22625994682312
17889 3.2230710983276367
17890 3.2305357456207275
17891 3.2211031913757324
17892 3.242198944091797
17893 3.234434127807617
17894 3.2394371032714844
17895 3.22417950630188
17896 3.2263007164001465
17897 3.2151479721069336
17898 3.256850481033325
17899 3.2296085357666016
17900 3.22920298576355
17901 3.2259159088134766
17902 3.2290501594543457
17903 3.248746871948242
17904 3.23555326461792
17905 3.2308433055877686
17906 3.223081588745117
17907 3.226041316986084
17908 3.2198567390441895
17909 3.2301700115203857
17910 3.2172141075134277
17911 3.2349658012390137
17912 3.2188003063201904
17913 3.2238900661468506
17914 3.253305435180664
17915 3.2223737239837646
17916 3.22098445892334
17917 3.2236084938049316
17918 3.2246575355529785
17919 3.231081485748291
17920 3.2992539405822754
17921 3.2382917404174805
17922 3.2218446731567383
17923 3.2268123626708984
17924 3.230834484100342
17925 3.2167837619781494
17926 3.245393991470337
17927 3.22347354888916
17928 3.2253403663635254
17929 3.230604648590088
17930 3.2345690727233887
17931 3.231703996658325
17932 3.21524715423584
17933 3.242027521133423
17934 3.2353129386901855
17935 3.2209417819976807
17936 3.2215538024902344
17937 3.262150526046753
17938 3.251000165939331
17939 3.2127363681793213
17940 3.226320743560791
17941 3.2446982860565186
17942 3.2957820892333984
17943 3.2307019233703613
17944 3.2250804901123047
17945 3.223405361175537
17946 3.2280471324920654
17947 3.2219362258911133
17948 3.2176408767700195
17949 3.2218849658966064
17950 3.2313523292541504
17951 3.230105400085449
17952 3.2409920692443848
17953 3.2150843143463135
17954 3.232029914855957
17955 3.2160749435424805
17956 3.2135305404663086
17957 3.2234671115875244
17958 3.284245252609253
17959 3.2232255935668945
17960 3.21405029296875
17961 3.2414603233337402
17962 3.230384349822998
17963 3.2329912185668945
17964 3.230459213256836
17965 3.2335991859436035
17966 3.2275607585906982
17967 3.209785223007202
17968 3.2252330780029297
17969 3.2383694648742676
17970 3.245791435241699
17971 3.213535785675049
17972 3.2133090496063232
17973 3.224742889404297
17974 3.221782922744751
17975 3.220033884048462
17976 3.2453079223632812
17977 3.243196487426758
17978 3.241196632385254
17979 3.234297513961792
17980 3.252074718475342
17981 3.2304959297180176
17982 3.2254371643066406
17983 3.2214622497558594
17984 3.250622272491455
17985 3.216510057449341
17986 3.232531785964966
17987 3.273031711578369
17988 3.2248005867004395
17989 3.2221672534942627
17990 3.220672607421875
17991 3.2541537284851074
17992 3.222062826156616
17993 3.2201271057128906
17994 3.2164793014526367
17995 3.247567653656006
17996 3.227926731109619
17997 3.227646589279175
17998 3.21411395072937
17999 3.226396083831787
18000 3.230790615081787
18001 3.238884687423706
18002 3.220820665359497
18003 3.239898204803467
18004 3.236941337585449
18005 3.2338647842407227
18006 3.2470970153808594
18007 3.235759735107422
18008 3.254058837890625
18009 3.2488632202148438
18010 3.227320671081543
18011 3.2256569862365723
18012 3.2237448692321777
18013 3.273116111755371
18014 3.218888282775879
18015 3.225755214691162
18016 3.244229793548584
18017 3.222592830657959
18018 3.2205047607421875
18019 3.2372260093688965
18020 3.2218732833862305
18021 3.2214407920837402
18022 3.217266798019409
18023 3.2318344116210938
18024 3.254751443862915
18025 3.2218222618103027
18026 3.2337722778320312
18027 3.212071180343628
18028 3.2145981788635254
18029 3.225822687149048
18030 3.2386960983276367
18031 3.2364068031311035
18032 3.243809938430786
18033 3.2436347007751465
18034 3.217205047607422
18035 3.2337141036987305
18036 3.224226236343384
18037 3.2267184257507324
18038 3.21903920173645
18039 3.232362747192383
18040 3.222914457321167
18041 3.2295331954956055
18042 3.234097480773926
18043 3.227175235748291
18044 3.266309976577759
18045 3.2499139308929443
18046 3.2178897857666016
18047 3.2182235717773438
18048 3.2352423667907715
18049 3.220109462738037
18050 3.2290029525756836
18051 3.271923065185547
18052 3.235640048980713
18053 3.2204627990722656
18054 3.2239460945129395
18055 3.2431228160858154
18056 3.228283405303955
18057 3.227494716644287
18058 3.273754596710205
18059 3.2222917079925537
18060 3.2128493785858154
18061 3.22412109375
18062 3.2378783226013184
18063 3.2238845825195312
18064 3.265326499938965
18065 3.2184975147247314
18066 3.2272891998291016
18067 3.2278695106506348
18068 3.246833324432373
18069 3.2774624824523926
18070 3.2111620903015137
18071 3.2387452125549316
18072 3.2371344566345215
18073 3.2305078506469727
18074 3.2218177318573
18075 3.2482144832611084
18076 3.2183663845062256
18077 3.2530086040496826
18078 3.2231271266937256
18079 3.2490034103393555
18080 3.2227303981781006
18081 3.2263407707214355
18082 3.2381982803344727
18083 3.2275161743164062
18084 3.228142738342285
18085 3.2592387199401855
18086 3.2316246032714844
18087 3.229936361312866
18088 3.213207483291626
18089 3.2281951904296875
18090 3.227811813354492
18091 3.2251639366149902
18092 3.2319726943969727
18093 3.2604432106018066
18094 3.2177233695983887
18095 3.214420795440674
18096 3.225944995880127
18097 3.2137696743011475
18098 3.226257801055908
18099 3.2275028228759766
18100 3.2107439041137695
18101 3.224177122116089
18102 3.2453010082244873
18103 3.235302209854126
18104 3.2318367958068848
18105 3.2247982025146484
18106 3.2172274589538574
18107 3.2386035919189453
18108 3.2328474521636963
18109 3.2549591064453125
18110 3.2195281982421875
18111 3.25122332572937
18112 3.23886775970459
18113 3.2150018215179443
18114 3.232985019683838
18115 3.2482433319091797
18116 3.2188313007354736
18117 3.225801944732666
18118 3.242039918899536
18119 3.211176872253418
18120 3.221085548400879
18121 3.2253055572509766
18122 3.2147321701049805
18123 3.2229843139648438
18124 3.225635051727295
18125 3.2274322509765625
18126 3.2320072650909424
18127 3.227691173553467
18128 3.239307403564453
18129 3.2327871322631836
18130 3.2423930168151855
18131 3.260429620742798
18132 3.305619955062866
18133 3.213315486907959
18134 3.231682300567627
18135 3.2312378883361816
18136 3.240074872970581
18137 3.217895984649658
18138 3.220186710357666
18139 3.2314934730529785
18140 3.2309865951538086
18141 3.2367148399353027
18142 3.232151746749878
18143 3.2525455951690674
18144 3.2321879863739014
18145 3.223557472229004
18146 3.2313544750213623
18147 3.2151665687561035
18148 3.228689670562744
18149 3.2218992710113525
18150 3.2278523445129395
18151 3.2225441932678223
18152 3.224961757659912
18153 3.226193428039551
18154 3.271724224090576
18155 3.237759590148926
18156 3.215426206588745
18157 3.240063428878784
18158 3.241417407989502
18159 3.225092887878418
18160 3.2154321670532227
18161 3.229300022125244
18162 3.246534824371338
18163 3.26113224029541
18164 3.2199625968933105
18165 3.212122678756714
18166 3.214951753616333
18167 3.2213308811187744
18168 3.2244462966918945
18169 3.2172470092773438
18170 3.215656042098999
18171 3.248513698577881
18172 3.21848201751709
18173 3.25740909576416
18174 3.23012113571167
18175 3.228795051574707
18176 3.226280450820923
18177 3.226606845855713
18178 3.238748788833618
18179 3.2262628078460693
18180 3.2324719429016113
18181 3.246098279953003
18182 3.2220683097839355
18183 3.2329306602478027
18184 3.231400966644287
18185 3.242685317993164
18186 3.222743511199951
18187 3.2281336784362793
18188 3.2328505516052246
18189 3.233031988143921
18190 3.2198171615600586
18191 3.2532005310058594
18192 3.225830078125
18193 3.2217049598693848
18194 3.2537496089935303
18195 3.2201988697052
18196 3.2228646278381348
18197 3.218829870223999
18198 3.2278199195861816
18199 3.2192487716674805
18200 3.2247838973999023
18201 3.2527644634246826
18202 3.217766523361206
18203 3.2170777320861816
18204 3.226069450378418
18205 3.2090959548950195
18206 3.2140579223632812
18207 3.2868285179138184
18208 3.2763705253601074
18209 3.2217912673950195
18210 3.2165446281433105
18211 3.235252618789673
18212 3.2264723777770996
18213 3.2436232566833496
18214 3.2208309173583984
18215 3.2188103199005127
18216 3.224039077758789
18217 3.223511219024658
18218 3.2231884002685547
18219 3.2130637168884277
18220 3.231484889984131
18221 3.2212297916412354
18222 3.2292704582214355
18223 3.23606538772583
18224 3.212726354598999
18225 3.233725070953369
18226 3.215317964553833
18227 3.2087864875793457
18228 3.2239644527435303
18229 3.2268285751342773
18230 3.23531174659729
18231 3.222590446472168
18232 3.2317402362823486
18233 3.2840917110443115
18234 3.219036102294922
18235 3.2596631050109863
18236 3.2405338287353516
18237 3.2095541954040527
18238 3.2329249382019043
18239 3.2412757873535156
18240 3.22988224029541
18241 3.2305612564086914
18242 3.2502822875976562
18243 3.2280290126800537
18244 3.2201828956604004
18245 3.230832099914551
18246 3.262950897216797
18247 3.2545809745788574
18248 3.2291009426116943
18249 3.2146658897399902
18250 3.22342848777771
18251 3.268510341644287
18252 3.267487049102783
18253 3.2359085083007812
18254 3.2240943908691406
18255 3.238736867904663
18256 3.23529052734375
18257 3.255814552307129
18258 3.2238597869873047
18259 3.226620674133301
18260 3.2775301933288574
18261 3.2338902950286865
18262 3.2383036613464355
18263 3.2240614891052246
18264 3.2258453369140625
18265 3.219980239868164
18266 3.228628158569336
18267 3.2103404998779297
18268 3.2658324241638184
18269 3.2331442832946777
18270 3.220659017562866
18271 3.2938313484191895
18272 3.21146821975708
18273 3.2187860012054443
18274 3.228102207183838
18275 3.2294652462005615
18276 3.222550630569458
18277 3.2375240325927734
18278 3.2220869064331055
18279 3.2100393772125244
18280 3.27866530418396
18281 3.2381787300109863
18282 3.2325210571289062
18283 3.2456178665161133
18284 3.258819818496704
18285 3.2221221923828125
18286 3.223917007446289
18287 3.249851942062378
18288 3.2210705280303955
18289 3.282449722290039
18290 3.2245824337005615
18291 3.2317888736724854
18292 3.2343697547912598
18293 3.2380876541137695
18294 3.2647600173950195
18295 3.219028949737549
18296 3.2206573486328125
18297 3.2349610328674316
18298 3.2393059730529785
18299 3.232229232788086
18300 3.223538398742676
18301 3.2502474784851074
18302 3.2242674827575684
18303 3.2826766967773438
18304 3.2213029861450195
18305 3.2167797088623047
18306 3.2251100540161133
18307 3.21126127243042
18308 3.222658157348633
18309 3.242211103439331
18310 3.234708070755005
18311 3.2251625061035156
18312 3.259878635406494
18313 3.253516674041748
18314 3.245572328567505
18315 3.247244358062744
18316 3.2243452072143555
18317 3.2208776473999023
18318 3.2223410606384277
18319 3.2243733406066895
18320 3.2271509170532227
18321 3.2474710941314697
18322 3.239616870880127
18323 3.2355551719665527
18324 3.215442657470703
18325 3.222480297088623
18326 3.2344274520874023
18327 3.284090042114258
18328 3.2777366638183594
18329 3.233600616455078
18330 3.216496229171753
18331 3.2811269760131836
18332 3.264431953430176
18333 3.223189353942871
18334 3.3062644004821777
18335 3.242706537246704
18336 3.214967966079712
18337 3.234144449234009
18338 3.239020586013794
18339 3.232851028442383
18340 3.2437777519226074
18341 3.2626471519470215
18342 3.271341323852539
18343 3.287038803100586
18344 3.240884780883789
18345 3.232877731323242
18346 3.225390672683716
18347 3.232165813446045
18348 3.2199082374572754
18349 3.2240242958068848
18350 3.2406632900238037
18351 3.262230634689331
18352 3.300139904022217
18353 3.2453269958496094
18354 3.2424654960632324
18355 3.246612787246704
18356 3.2494730949401855
18357 3.2614622116088867
18358 3.250169277191162
18359 3.240227460861206
18360 3.2826695442199707
18361 3.272336483001709
18362 3.21380615234375
18363 3.2174549102783203
18364 3.254626750946045
18365 3.2288551330566406
18366 3.223086357116699
18367 3.254866600036621
18368 3.255645513534546
18369 3.2602295875549316
18370 3.225442886352539
18371 3.228675603866577
18372 3.2425968647003174
18373 3.243014097213745
18374 3.220913887023926
18375 3.245166778564453
18376 3.2391161918640137
18377 3.2514808177948
18378 3.270984411239624
18379 3.260329008102417
18380 3.277322769165039
18381 3.2479326725006104
18382 3.216179370880127
18383 3.233952522277832
18384 3.2971363067626953
18385 3.246027708053589
18386 3.2206826210021973
18387 3.2388880252838135
18388 3.2400264739990234
18389 3.234708547592163
18390 3.255812406539917
18391 3.256093978881836
18392 3.21366548538208
18393 3.276188373565674
18394 3.216785430908203
18395 3.2430531978607178
18396 3.2285149097442627
18397 3.2333154678344727
18398 3.235245943069458
18399 3.258892774581909
18400 3.2288944721221924
18401 3.219789981842041
18402 3.2484402656555176
18403 3.253852367401123
18404 3.2260332107543945
18405 3.241931915283203
18406 3.22721266746521
18407 3.222245216369629
18408 3.224820137023926
18409 3.2984395027160645
18410 3.219545602798462
18411 3.2311654090881348
18412 3.2452001571655273
18413 3.253046989440918
18414 3.222285270690918
18415 3.245631694793701
18416 3.2160933017730713
18417 3.264843463897705
18418 3.2267825603485107
18419 3.2169251441955566
18420 3.2188267707824707
18421 3.223104953765869
18422 3.2366862297058105
18423 3.227445602416992
18424 3.2206549644470215
18425 3.2435789108276367
18426 3.2189536094665527
18427 3.2380411624908447
18428 3.251054286956787
18429 3.257547378540039
18430 3.2389707565307617
18431 3.2476749420166016
18432 3.2449474334716797
18433 3.217507839202881
18434 3.2229161262512207
18435 3.2484359741210938
18436 3.225228786468506
18437 3.224274158477783
18438 3.2207822799682617
18439 3.2404093742370605
18440 3.244837760925293
18441 3.2847976684570312
18442 3.232632637023926
18443 3.218341827392578
18444 3.2159619331359863
18445 3.2285265922546387
18446 3.2194933891296387
18447 3.2609102725982666
18448 3.228076457977295
18449 3.2256181240081787
18450 3.211941719055176
18451 3.233232259750366
18452 3.2619998455047607
18453 3.211111545562744
18454 3.2148687839508057
18455 3.23606014251709
18456 3.2170944213867188
18457 3.2303078174591064
18458 3.2204887866973877
18459 3.221454620361328
18460 3.2307159900665283
18461 3.237739324569702
18462 3.2213358879089355
18463 3.25433087348938
18464 3.2311081886291504
18465 3.2287392616271973
18466 3.269496440887451
18467 3.2322282791137695
18468 3.2162039279937744
18469 3.2262659072875977
18470 3.2184293270111084
18471 3.2268669605255127
18472 3.2460341453552246
18473 3.2228500843048096
18474 3.252124547958374
18475 3.232064962387085
18476 3.222827911376953
18477 3.267683506011963
18478 3.235507011413574
18479 3.252338171005249
18480 3.2338922023773193
18481 3.21933650970459
18482 3.24904203414917
18483 3.2354719638824463
18484 3.2154617309570312
18485 3.239715099334717
18486 3.2237167358398438
18487 3.2242789268493652
18488 3.2337450981140137
18489 3.215717315673828
18490 3.239077568054199
18491 3.257997512817383
18492 3.228269338607788
18493 3.2380924224853516
18494 3.2204651832580566
18495 3.237807273864746
18496 3.223583221435547
18497 3.2280197143554688
18498 3.2539076805114746
18499 3.2612814903259277
18500 3.224355459213257
18501 3.2644119262695312
18502 3.2240192890167236
18503 3.223689079284668
18504 3.209667205810547
18505 3.2361268997192383
18506 3.279541492462158
18507 3.238220691680908
18508 3.222618579864502
18509 3.239229202270508
18510 3.22518253326416
18511 3.23807430267334
18512 3.219027042388916
18513 3.2269463539123535
18514 3.2173094749450684
18515 3.2469613552093506
18516 3.2280430793762207
18517 3.2231287956237793
18518 3.2529149055480957
18519 3.239422082901001
18520 3.2208821773529053
18521 3.2241370677948
18522 3.2214407920837402
18523 3.226562976837158
18524 3.2244873046875
18525 3.237100124359131
18526 3.2936224937438965
18527 3.2225677967071533
18528 3.2167768478393555
18529 3.21181583404541
18530 3.235913038253784
18531 3.239269495010376
18532 3.2258687019348145
18533 3.237731695175171
18534 3.2282495498657227
18535 3.223630905151367
18536 3.264342784881592
18537 3.216452121734619
18538 3.2226176261901855
18539 3.2195541858673096
18540 3.236262798309326
18541 3.226292133331299
18542 3.2207725048065186
18543 3.2171471118927
18544 3.2361912727355957
18545 3.2397923469543457
18546 3.2399520874023438
18547 3.240882396697998
18548 3.300358533859253
18549 3.2249197959899902
18550 3.2576284408569336
18551 3.2118308544158936
18552 3.2258009910583496
18553 3.2310614585876465
18554 3.2269554138183594
18555 3.2226758003234863
18556 3.2289717197418213
18557 3.240952491760254
18558 3.219834804534912
18559 3.228945255279541
18560 3.277252197265625
18561 3.247981309890747
18562 3.2371292114257812
18563 3.2250618934631348
18564 3.236721992492676
18565 3.230743408203125
18566 3.2189223766326904
18567 3.2233052253723145
18568 3.2193922996520996
18569 3.2273361682891846
18570 3.225916862487793
18571 3.2214787006378174
18572 3.226529359817505
18573 3.2434561252593994
18574 3.22141170501709
18575 3.242190361022949
18576 3.2212986946105957
18577 3.2301015853881836
18578 3.228081464767456
18579 3.2290706634521484
18580 3.2566747665405273
18581 3.2725141048431396
18582 3.230295181274414
18583 3.2125213146209717
18584 3.209134101867676
18585 3.2234740257263184
18586 3.215975284576416
18587 3.2312450408935547
18588 3.2175660133361816
18589 3.274345874786377
18590 3.2466535568237305
18591 3.2187013626098633
18592 3.219269037246704
18593 3.2139182090759277
18594 3.2169594764709473
18595 3.227271795272827
18596 3.253312110900879
18597 3.236825466156006
18598 3.217602491378784
18599 3.220518112182617
18600 3.2247884273529053
18601 3.2377123832702637
18602 3.274780035018921
18603 3.2297215461730957
18604 3.2422256469726562
18605 3.2283565998077393
18606 3.250230312347412
18607 3.22902250289917
18608 3.210150718688965
18609 3.2199923992156982
18610 3.231297731399536
18611 3.2243049144744873
18612 3.2205865383148193
18613 3.231306791305542
18614 3.2384352684020996
18615 3.224729061126709
18616 3.246725559234619
18617 3.2180466651916504
18618 3.232281446456909
18619 3.2408676147460938
18620 3.218747615814209
18621 3.2222840785980225
18622 3.2431161403656006
18623 3.2220160961151123
18624 3.2735512256622314
18625 3.2403550148010254
18626 3.237307548522949
18627 3.2405295372009277
18628 3.2198657989501953
18629 3.2208733558654785
18630 3.228732109069824
18631 3.2203025817871094
18632 3.2230465412139893
18633 3.2165136337280273
18634 3.235295295715332
18635 3.246887683868408
18636 3.213576078414917
18637 3.238403081893921
18638 3.216064453125
18639 3.21809720993042
18640 3.218055486679077
18641 3.2218313217163086
18642 3.216914176940918
18643 3.2168076038360596
18644 3.2298743724823
18645 3.2190661430358887
18646 3.236374855041504
18647 3.223255157470703
18648 3.2590317726135254
18649 3.252872943878174
18650 3.2171478271484375
18651 3.2933201789855957
18652 3.2342419624328613
18653 3.2249886989593506
18654 3.2281389236450195
18655 3.2486939430236816
18656 3.2177350521087646
18657 3.2185566425323486
18658 3.2620997428894043
18659 3.21592378616333
18660 3.2270314693450928
18661 3.2136902809143066
18662 3.2211318016052246
18663 3.221520185470581
18664 3.2345409393310547
18665 3.250535488128662
18666 3.235227108001709
18667 3.232654094696045
18668 3.2295420169830322
18669 3.226555109024048
18670 3.2197377681732178
18671 3.2237942218780518
18672 3.2119946479797363
18673 3.213998556137085
18674 3.225332260131836
18675 3.251131057739258
18676 3.24385404586792
18677 3.226306915283203
18678 3.2148916721343994
18679 3.228546142578125
18680 3.222822427749634
18681 3.2454426288604736
18682 3.21230411529541
18683 3.2274131774902344
18684 3.2432165145874023
18685 3.229238271713257
18686 3.2350382804870605
18687 3.2239279747009277
18688 3.223458766937256
18689 3.228586196899414
18690 3.2229981422424316
18691 3.2208809852600098
18692 3.22100830078125
18693 3.229418992996216
18694 3.2403106689453125
18695 3.226856231689453
18696 3.2211365699768066
18697 3.2213134765625
18698 3.2260804176330566
18699 3.2296085357666016
18700 3.224483013153076
18701 3.2638607025146484
18702 3.220750331878662
18703 3.2404284477233887
18704 3.282266616821289
18705 3.24324107170105
18706 3.255080223083496
18707 3.2276837825775146
18708 3.2166171073913574
18709 3.223227024078369
18710 3.286341667175293
18711 3.215832471847534
18712 3.233872413635254
18713 3.2282307147979736
18714 3.261991500854492
18715 3.2295663356781006
18716 3.259282112121582
18717 3.226405620574951
18718 3.2435779571533203
18719 3.2240209579467773
18720 3.2191812992095947
18721 3.220583915710449
18722 3.2421889305114746
18723 3.220447063446045
18724 3.26517653465271
18725 3.218130111694336
18726 3.2386932373046875
18727 3.2251768112182617
18728 3.220092296600342
18729 3.2298693656921387
18730 3.2287473678588867
18731 3.2370400428771973
18732 3.2739319801330566
18733 3.2422730922698975
18734 3.2110698223114014
18735 3.22223162651062
18736 3.2282891273498535
18737 3.2391433715820312
18738 3.2242164611816406
18739 3.2279903888702393
18740 3.21577787399292
18741 3.226975440979004
18742 3.2330336570739746
18743 3.212865114212036
18744 3.2729945182800293
18745 3.225054979324341
18746 3.223316192626953
18747 3.249868869781494
18748 3.285402774810791
18749 3.2132863998413086
18750 3.2301652431488037
18751 3.2224650382995605
18752 3.2456111907958984
18753 3.271738290786743
18754 3.232822895050049
18755 3.2504756450653076
18756 3.2204878330230713
18757 3.2138614654541016
18758 3.2250983715057373
18759 3.2322092056274414
18760 3.2249484062194824
18761 3.2229044437408447
18762 3.2665605545043945
18763 3.22360897064209
18764 3.2179200649261475
18765 3.212820529937744
18766 3.2366976737976074
18767 3.2607531547546387
18768 3.227208137512207
18769 3.23075008392334
18770 3.286573886871338
18771 3.2352609634399414
18772 3.236952543258667
18773 3.226036548614502
18774 3.225374698638916
18775 3.234424114227295
18776 3.217891216278076
18777 3.217529535293579
18778 3.2084274291992188
18779 3.237621307373047
18780 3.2501368522644043
18781 3.2415611743927
18782 3.22186279296875
18783 3.2330312728881836
18784 3.2284936904907227
18785 3.224790096282959
18786 3.226557731628418
18787 3.2799484729766846
18788 3.2486281394958496
18789 3.2573299407958984
18790 3.2253146171569824
18791 3.2611355781555176
18792 3.2429614067077637
18793 3.234989643096924
18794 3.241067409515381
18795 3.2223896980285645
18796 3.2131104469299316
18797 3.2691810131073
18798 3.2351183891296387
18799 3.254746913909912
18800 3.229132890701294
18801 3.2116758823394775
18802 3.2468576431274414
18803 3.22402024269104
18804 3.2352447509765625
18805 3.2410149574279785
18806 3.218583822250366
18807 3.239504337310791
18808 3.219592332839966
18809 3.2390618324279785
18810 3.224700927734375
18811 3.225844383239746
18812 3.2385077476501465
18813 3.2490110397338867
18814 3.225151300430298
18815 3.2424468994140625
18816 3.2259421348571777
18817 3.2195541858673096
18818 3.2204415798187256
18819 3.2325048446655273
18820 3.28787899017334
18821 3.2296676635742188
18822 3.2255380153656006
18823 3.245697259902954
18824 3.240311622619629
18825 3.256122589111328
18826 3.2233920097351074
18827 3.2300596237182617
18828 3.228752851486206
18829 3.2332701683044434
18830 3.2249743938446045
18831 3.220149517059326
18832 3.221999168395996
18833 3.2293128967285156
18834 3.2269577980041504
18835 3.227566719055176
18836 3.230231761932373
18837 3.2323670387268066
18838 3.230830669403076
18839 3.2220654487609863
18840 3.2786197662353516
18841 3.244253158569336
18842 3.2293238639831543
18843 3.2799839973449707
18844 3.2158989906311035
18845 3.2257080078125
18846 3.218626022338867
18847 3.2110178470611572
18848 3.3232526779174805
18849 3.231682777404785
18850 3.223456859588623
18851 3.2418527603149414
18852 3.227665901184082
18853 3.2249844074249268
18854 3.29437518119812
18855 3.2245171070098877
18856 3.2435364723205566
18857 3.2775697708129883
18858 3.244095802307129
18859 3.2146778106689453
18860 3.2576065063476562
18861 3.2142715454101562
18862 3.250911235809326
18863 3.2139892578125
18864 3.228910207748413
18865 3.2225825786590576
18866 3.23844575881958
18867 3.223820686340332
18868 3.219935894012451
18869 3.2188830375671387
18870 3.238203763961792
18871 3.2367491722106934
18872 3.2121493816375732
18873 3.241983413696289
18874 3.2468457221984863
18875 3.2487213611602783
18876 3.2324423789978027
18877 3.219139575958252
18878 3.2303836345672607
18879 3.2435991764068604
18880 3.2206554412841797
18881 3.2343077659606934
18882 3.2384252548217773
18883 3.260446310043335
18884 3.231517791748047
18885 3.2135207653045654
18886 3.216892719268799
18887 3.2208309173583984
18888 3.284536838531494
18889 3.2306008338928223
18890 3.2200403213500977
18891 3.2195703983306885
18892 3.2269623279571533
18893 3.243088722229004
18894 3.244645118713379
18895 3.257528305053711
18896 3.2637853622436523
18897 3.3029732704162598
18898 3.232268810272217
18899 3.2839298248291016
18900 3.2430472373962402
18901 3.242983341217041
18902 3.214995861053467
18903 3.226961612701416
18904 3.2269129753112793
18905 3.2377395629882812
18906 3.2291197776794434
18907 3.2384350299835205
18908 3.2224345207214355
18909 3.21480131149292
18910 3.2770743370056152
18911 3.257777690887451
18912 3.2255239486694336
18913 3.238783359527588
18914 3.2253313064575195
18915 3.2355387210845947
18916 3.2228870391845703
18917 3.2205898761749268
18918 3.2254483699798584
18919 3.2294650077819824
18920 3.2236552238464355
18921 3.225820302963257
18922 3.221710681915283
18923 3.2112314701080322
18924 3.2326159477233887
18925 3.2646660804748535
18926 3.275114059448242
18927 3.229640007019043
18928 3.2652807235717773
18929 3.2586488723754883
18930 3.26080322265625
18931 3.2394042015075684
18932 3.227226495742798
18933 3.2245101928710938
18934 3.2448625564575195
18935 3.2361741065979004
18936 3.236750364303589
18937 3.2257676124572754
18938 3.272014617919922
18939 3.220844268798828
18940 3.2592530250549316
18941 3.211209297180176
18942 3.2288098335266113
18943 3.2213265895843506
18944 3.216451644897461
18945 3.2163748741149902
18946 3.215461254119873
18947 3.236233711242676
18948 3.225142240524292
18949 3.2294037342071533
18950 3.2106006145477295
18951 3.2396862506866455
18952 3.2280802726745605
18953 3.2499234676361084
18954 3.2744908332824707
18955 3.22813081741333
18956 3.258969783782959
18957 3.2274835109710693
18958 3.2309350967407227
18959 3.211491584777832
18960 3.2392735481262207
18961 3.213608980178833
18962 3.2411515712738037
18963 3.2477264404296875
18964 3.289858818054199
18965 3.239657163619995
18966 3.2289741039276123
18967 3.2229723930358887
18968 3.2320621013641357
18969 3.2162232398986816
18970 3.231250762939453
18971 3.233279228210449
18972 3.231010913848877
18973 3.243525505065918
18974 3.2206039428710938
18975 3.268573760986328
18976 3.2502129077911377
18977 3.238194465637207
18978 3.2355570793151855
18979 3.2309088706970215
18980 3.2589406967163086
18981 3.253857374191284
18982 3.232090473175049
18983 3.2152557373046875
18984 3.2419354915618896
18985 3.2241291999816895
18986 3.2751989364624023
18987 3.2569994926452637
18988 3.225820541381836
18989 3.2412562370300293
18990 3.2301149368286133
18991 3.2096519470214844
18992 3.2146177291870117
18993 3.230879306793213
18994 3.3427062034606934
18995 3.223750591278076
18996 3.2159862518310547
18997 3.251955032348633
18998 3.2206268310546875
18999 3.221710443496704
19000 3.2511110305786133
19001 3.2343478202819824
19002 3.257420301437378
19003 3.250267505645752
19004 3.2096328735351562
19005 3.254056930541992
19006 3.2319865226745605
19007 3.2424445152282715
19008 3.217967987060547
19009 3.2272958755493164
19010 3.2348361015319824
19011 3.267498016357422
19012 3.2189581394195557
19013 3.220104694366455
19014 3.275303363800049
19015 3.3330702781677246
19016 3.2389578819274902
19017 3.2328402996063232
19018 3.2368268966674805
19019 3.2294564247131348
19020 3.219745635986328
19021 3.244495391845703
19022 3.2218801975250244
19023 3.219491958618164
19024 3.235720634460449
19025 3.2276010513305664
19026 3.2425527572631836
19027 3.2859954833984375
19028 3.214265823364258
19029 3.2425479888916016
19030 3.2280449867248535
19031 3.2532010078430176
19032 3.2291109561920166
19033 3.2363438606262207
19034 3.2369117736816406
19035 3.220532178878784
19036 3.222960948944092
19037 3.2237143516540527
19038 3.2264983654022217
19039 3.224827766418457
19040 3.2272138595581055
19041 3.236269474029541
19042 3.2220993041992188
19043 3.2273073196411133
19044 3.223068952560425
19045 3.232882261276245
19046 3.214707851409912
19047 3.220444679260254
19048 3.2503459453582764
19049 3.2274069786071777
19050 3.244724988937378
19051 3.251249074935913
19052 3.224417209625244
19053 3.2158212661743164
19054 3.2318992614746094
19055 3.2371163368225098
19056 3.244039535522461
19057 3.2675721645355225
19058 3.248500108718872
19059 3.222977876663208
19060 3.217043876647949
19061 3.217647075653076
19062 3.229604482650757
19063 3.2373569011688232
19064 3.2252469062805176
19065 3.2234315872192383
19066 3.2382524013519287
19067 3.236797332763672
19068 3.216686964035034
19069 3.2185730934143066
19070 3.217801809310913
19071 3.245497226715088
19072 3.2101447582244873
19073 3.2122883796691895
19074 3.2366943359375
19075 3.225792169570923
19076 3.228240489959717
19077 3.245408058166504
19078 3.221184730529785
19079 3.253080368041992
19080 3.211475372314453
19081 3.2242777347564697
19082 3.24841570854187
19083 3.2252824306488037
19084 3.2228729724884033
19085 3.2276930809020996
19086 3.265507698059082
19087 3.2124691009521484
19088 3.2182650566101074
19089 3.253962993621826
19090 3.2162094116210938
19091 3.2409520149230957
19092 3.222611427307129
19093 3.265979766845703
19094 3.238717555999756
19095 3.236349105834961
19096 3.221550226211548
19097 3.227074384689331
19098 3.3178908824920654
19099 3.226550340652466
19100 3.2208094596862793
19101 3.249298572540283
19102 3.216766834259033
19103 3.251811981201172
19104 3.2694897651672363
19105 3.2227542400360107
19106 3.2199511528015137
19107 3.2359108924865723
19108 3.238713264465332
19109 3.2321109771728516
19110 3.2489280700683594
19111 3.226832151412964
19112 3.237661123275757
19113 3.227689743041992
19114 3.230410575866699
19115 3.2249324321746826
19116 3.2366256713867188
19117 3.2319233417510986
19118 3.234233856201172
19119 3.213345766067505
19120 3.2294983863830566
19121 3.217256784439087
19122 3.2249486446380615
19123 3.221719741821289
19124 3.249077796936035
19125 3.2344558238983154
19126 3.246690273284912
19127 3.2338685989379883
19128 3.22188401222229
19129 3.2229697704315186
19130 3.2798843383789062
19131 3.2151386737823486
19132 3.2150943279266357
19133 3.229893922805786
19134 3.2217490673065186
19135 3.2255234718322754
19136 3.213047504425049
19137 3.2132465839385986
19138 3.2283873558044434
19139 3.2933125495910645
19140 3.2882156372070312
19141 3.2297699451446533
19142 3.263554573059082
19143 3.2345781326293945
19144 3.2305080890655518
19145 3.2425050735473633
19146 3.220717430114746
19147 3.2243552207946777
19148 3.2211129665374756
19149 3.239988088607788
19150 3.2316293716430664
19151 3.2177717685699463
19152 3.2443370819091797
19153 3.260472297668457
19154 3.2463197708129883
19155 3.2708919048309326
19156 3.2162246704101562
19157 3.2270798683166504
19158 3.218947410583496
19159 3.2477471828460693
19160 3.252725124359131
19161 3.225393295288086
19162 3.2346742153167725
19163 3.255171298980713
19164 3.289724349975586
19165 3.2221975326538086
19166 3.2259840965270996
19167 3.259958267211914
19168 3.2213034629821777
19169 3.221827983856201
19170 3.2261276245117188
19171 3.210566997528076
19172 3.273407459259033
19173 3.2201590538024902
19174 3.217897891998291
19175 3.2264208793640137
19176 3.216928720474243
19177 3.22662091255188
19178 3.264512538909912
19179 3.2240777015686035
19180 3.218141555786133
19181 3.236084461212158
19182 3.2497973442077637
19183 3.2197279930114746
19184 3.210843086242676
19185 3.221937656402588
19186 3.2204689979553223
19187 3.228590965270996
19188 3.23099946975708
19189 3.2238869667053223
19190 3.2297511100769043
19191 3.2487716674804688
19192 3.2709383964538574
19193 3.219160556793213
19194 3.236384391784668
19195 3.237020492553711
19196 3.2302064895629883
19197 3.2237119674682617
19198 3.228365182876587
19199 3.2127413749694824
19200 3.2323365211486816
19201 3.289976119995117
19202 3.221470355987549
19203 3.2249348163604736
19204 3.2266640663146973
19205 3.229358673095703
19206 3.235057830810547
19207 3.2416694164276123
19208 3.257650375366211
19209 3.218489170074463
19210 3.216813087463379
19211 3.23635196685791
19212 3.2428812980651855
19213 3.2338132858276367
19214 3.2333133220672607
19215 3.219308376312256
19216 3.2262659072875977
19217 3.2082645893096924
19218 3.219205379486084
19219 3.2146081924438477
19220 3.228243827819824
19221 3.2349886894226074
19222 3.2351901531219482
19223 3.237164258956909
19224 3.2193965911865234
19225 3.216102361679077
19226 3.226696491241455
19227 3.2326860427856445
19228 3.2147133350372314
19229 3.2303357124328613
19230 3.218226909637451
19231 3.2206625938415527
19232 3.215637683868408
19233 3.2431859970092773
19234 3.2186660766601562
19235 3.2815051078796387
19236 3.260401725769043
19237 3.210540294647217
19238 3.2392711639404297
19239 3.2517967224121094
19240 3.2247931957244873
19241 3.228677272796631
19242 3.209256649017334
19243 3.241809606552124
19244 3.2283005714416504
19245 3.23044490814209
19246 3.239150047302246
19247 3.2111995220184326
19248 3.212273597717285
19249 3.2234296798706055
19250 3.2096524238586426
19251 3.232466697692871
19252 3.254354476928711
19253 3.2243833541870117
19254 3.2202539443969727
19255 3.2212085723876953
19256 3.2437663078308105
19257 3.209029197692871
19258 3.223252773284912
19259 3.224487781524658
19260 3.2357094287872314
19261 3.2328548431396484
19262 3.2345194816589355
19263 3.226320266723633
19264 3.2144932746887207
19265 3.2233145236968994
19266 3.235349655151367
19267 3.240143299102783
19268 3.2201194763183594
19269 3.220555543899536
19270 3.2162160873413086
19271 3.2436485290527344
19272 3.219777822494507
19273 3.241617202758789
19274 3.2173943519592285
19275 3.2182979583740234
19276 3.2914042472839355
19277 3.2454540729522705
19278 3.215691566467285
19279 3.2217555046081543
19280 3.2245140075683594
19281 3.2344627380371094
19282 3.2164859771728516
19283 3.231769323348999
19284 3.2215933799743652
19285 3.2234835624694824
19286 3.211064338684082
19287 3.2323036193847656
19288 3.218162775039673
19289 3.218377113342285
19290 3.2164289951324463
19291 3.260120391845703
19292 3.2318475246429443
19293 3.229905605316162
19294 3.2343709468841553
19295 3.222170352935791
19296 3.2157390117645264
19297 3.2127983570098877
19298 3.2298924922943115
19299 3.2216084003448486
19300 3.2177131175994873
19301 3.2196991443634033
19302 3.232685089111328
19303 3.241361141204834
19304 3.227147340774536
19305 3.2312376499176025
19306 3.25146746635437
19307 3.226473093032837
19308 3.224642515182495
19309 3.2237191200256348
19310 3.22346830368042
19311 3.2268857955932617
19312 3.217153310775757
19313 3.2387218475341797
19314 3.212161064147949
19315 3.2212085723876953
19316 3.2350053787231445
19317 3.224734306335449
19318 3.2135908603668213
19319 3.228531837463379
19320 3.2277932167053223
19321 3.2342538833618164
19322 3.2200398445129395
19323 3.3010315895080566
19324 3.2405147552490234
19325 3.231166124343872
19326 3.237677574157715
19327 3.222832679748535
19328 3.223452091217041
19329 3.256944179534912
19330 3.22121524810791
19331 3.2197580337524414
19332 3.216585636138916
19333 3.2329704761505127
19334 3.217978000640869
19335 3.2208597660064697
19336 3.236095905303955
19337 3.2211461067199707
19338 3.219048023223877
19339 3.242940664291382
19340 3.2371392250061035
19341 3.2265946865081787
19342 3.220351219177246
19343 3.2185847759246826
19344 3.222947359085083
19345 3.209958076477051
19346 3.246307373046875
19347 3.2342123985290527
19348 3.2262353897094727
19349 3.2217092514038086
19350 3.2289843559265137
19351 3.2232120037078857
19352 3.2510764598846436
19353 3.2603511810302734
19354 3.2207393646240234
19355 3.2288413047790527
19356 3.2206625938415527
19357 3.225843906402588
19358 3.2145018577575684
19359 3.210056781768799
19360 3.2148232460021973
19361 3.2073376178741455
19362 3.2478771209716797
19363 3.235424518585205
19364 3.2303991317749023
19365 3.2241828441619873
19366 3.2156624794006348
19367 3.2327234745025635
19368 3.2148280143737793
19369 3.2193775177001953
19370 3.232264995574951
19371 3.224605083465576
19372 3.221493721008301
19373 3.2223639488220215
19374 3.21559476852417
19375 3.2229208946228027
19376 3.223919153213501
19377 3.223587989807129
19378 3.2311601638793945
19379 3.2398056983947754
19380 3.213646411895752
19381 3.2332942485809326
19382 3.2140274047851562
19383 3.2193455696105957
19384 3.2231781482696533
19385 3.223961353302002
19386 3.2382304668426514
19387 3.2264890670776367
19388 3.2422914505004883
19389 3.220961570739746
19390 3.216172218322754
19391 3.2253150939941406
19392 3.2357773780822754
19393 3.2334046363830566
19394 3.248499870300293
19395 3.2277708053588867
19396 3.225050210952759
19397 3.2202725410461426
19398 3.2276957035064697
19399 3.241575241088867
19400 3.2188634872436523
19401 3.2309091091156006
19402 3.224879503250122
19403 3.233384132385254
19404 3.233100414276123
19405 3.213858127593994
19406 3.2200307846069336
19407 3.218165874481201
19408 3.2237489223480225
19409 3.241326093673706
19410 3.231732130050659
19411 3.2165346145629883
19412 3.2409472465515137
19413 3.2207295894622803
19414 3.2194578647613525
19415 3.2303571701049805
19416 3.22119140625
19417 3.23152494430542
19418 3.227586269378662
19419 3.222224473953247
19420 3.2101404666900635
19421 3.2205755710601807
19422 3.217249870300293
19423 3.232243061065674
19424 3.236721992492676
19425 3.2206950187683105
19426 3.2375733852386475
19427 3.2158892154693604
19428 3.2312920093536377
19429 3.2153613567352295
19430 3.2153866291046143
19431 3.2171530723571777
19432 3.2424209117889404
19433 3.2291955947875977
19434 3.2261672019958496
19435 3.2129733562469482
19436 3.21890926361084
19437 3.2209105491638184
19438 3.2231740951538086
19439 3.2112624645233154
19440 3.223689317703247
19441 3.2275044918060303
19442 3.22302508354187
19443 3.2378084659576416
19444 3.217332363128662
19445 3.233987331390381
19446 3.239284038543701
19447 3.220968246459961
19448 3.239387035369873
19449 3.2272377014160156
19450 3.2288918495178223
19451 3.225245952606201
19452 3.217684268951416
19453 3.2275004386901855
19454 3.2229344844818115
19455 3.227966070175171
19456 3.212883949279785
19457 3.2273788452148438
19458 3.2588367462158203
19459 3.2072720527648926
19460 3.2305617332458496
19461 3.2150421142578125
19462 3.227588415145874
19463 3.218665361404419
19464 3.211026191711426
19465 3.2115345001220703
19466 3.216143846511841
19467 3.2273688316345215
19468 3.262932777404785
19469 3.2145164012908936
19470 3.216287612915039
19471 3.214674472808838
19472 3.232300281524658
19473 3.2201924324035645
19474 3.2140254974365234
19475 3.229124069213867
19476 3.2452292442321777
19477 3.2263970375061035
19478 3.217176914215088
19479 3.2221693992614746
19480 3.226604700088501
19481 3.208660840988159
19482 3.2181363105773926
19483 3.2096986770629883
19484 3.21203351020813
19485 3.2182655334472656
19486 3.2208096981048584
19487 3.229369878768921
19488 3.22007417678833
19489 3.227494955062866
19490 3.274294376373291
19491 3.2286314964294434
19492 3.213730812072754
19493 3.211043357849121
19494 3.2248754501342773
19495 3.221630811691284
19496 3.2151966094970703
19497 3.223144292831421
19498 3.2184391021728516
19499 3.221233367919922
19500 3.232494592666626
19501 3.2433533668518066
19502 3.241485595703125
19503 3.227604389190674
19504 3.2177090644836426
19505 3.2148289680480957
19506 3.2267942428588867
19507 3.2214088439941406
19508 3.219562292098999
19509 3.222651481628418
19510 3.2240161895751953
19511 3.2262659072875977
19512 3.2353925704956055
19513 3.2206435203552246
19514 3.24052095413208
19515 3.2309536933898926
19516 3.2124507427215576
19517 3.220982074737549
19518 3.218745708465576
19519 3.236405849456787
19520 3.2157034873962402
19521 3.212876796722412
19522 3.2289304733276367
19523 3.2281181812286377
19524 3.2204346656799316
19525 3.214303970336914
19526 3.219719886779785
19527 3.2158193588256836
19528 3.2182552814483643
19529 3.2137598991394043
19530 3.2339396476745605
19531 3.224926233291626
19532 3.223614454269409
19533 3.232983112335205
19534 3.2313127517700195
19535 3.2188456058502197
19536 3.230067729949951
19537 3.234856605529785
19538 3.2450788021087646
19539 3.2320728302001953
19540 3.2168776988983154
19541 3.2095298767089844
19542 3.2227699756622314
19543 3.215790033340454
19544 3.2213311195373535
19545 3.2374985218048096
19546 3.2316579818725586
19547 3.227391242980957
19548 3.228311061859131
19549 3.2132880687713623
19550 3.225067138671875
19551 3.22188663482666
19552 3.232785940170288
19553 3.225562334060669
19554 3.2281394004821777
19555 3.2255475521087646
19556 3.2197842597961426
19557 3.212798595428467
19558 3.227010726928711
19559 3.217090368270874
19560 3.2301266193389893
19561 3.2288384437561035
19562 3.249723196029663
19563 3.2502522468566895
19564 3.231311559677124
19565 3.2223827838897705
19566 3.2191896438598633
19567 3.235328197479248
19568 3.2183756828308105
19569 3.2131457328796387
19570 3.209057331085205
19571 3.229614734649658
19572 3.2339582443237305
19573 3.2210853099823
19574 3.2126946449279785
19575 3.2415199279785156
19576 3.234419345855713
19577 3.22430419921875
19578 3.2317700386047363
19579 3.2358992099761963
19580 3.2331433296203613
19581 3.231020927429199
19582 3.220150947570801
19583 3.2380154132843018
19584 3.2549092769622803
19585 3.227822780609131
19586 3.2474541664123535
19587 3.2205843925476074
19588 3.2274045944213867
19589 3.238546371459961
19590 3.2291345596313477
19591 3.2252209186553955
19592 3.2192866802215576
19593 3.233278512954712
19594 3.217555046081543
19595 3.21928071975708
19596 3.2228846549987793
19597 3.221745491027832
19598 3.2334229946136475
19599 3.22611665725708
19600 3.2117702960968018
19601 3.217174768447876
19602 3.2195096015930176
19603 3.2133426666259766
19604 3.2065303325653076
19605 3.218982219696045
19606 3.2150931358337402
19607 3.2228798866271973
19608 3.217306613922119
19609 3.2200927734375
19610 3.2281436920166016
19611 3.2229602336883545
19612 3.2308273315429688
19613 3.2200045585632324
19614 3.219280242919922
19615 3.210979461669922
19616 3.238312244415283
19617 3.2323074340820312
19618 3.2414746284484863
19619 3.2342610359191895
19620 3.228785514831543
19621 3.213501453399658
19622 3.213165283203125
19623 3.2236135005950928
19624 3.223951578140259
19625 3.2204082012176514
19626 3.2174172401428223
19627 3.2418782711029053
19628 3.2346725463867188
19629 3.2314605712890625
19630 3.2246298789978027
19631 3.2255213260650635
19632 3.2243669033050537
19633 3.2428197860717773
19634 3.219789981842041
19635 3.226245403289795
19636 3.2373409271240234
19637 3.2145721912384033
19638 3.231783866882324
19639 3.238348960876465
19640 3.223184823989868
19641 3.2127461433410645
19642 3.224301338195801
19643 3.218722343444824
19644 3.212981939315796
19645 3.221675395965576
19646 3.2212343215942383
19647 3.2254457473754883
19648 3.2425003051757812
19649 3.2145566940307617
19650 3.2211995124816895
19651 3.2170214653015137
19652 3.208240032196045
19653 3.2346017360687256
19654 3.20747971534729
19655 3.2254111766815186
19656 3.2150168418884277
19657 3.216597557067871
19658 3.235600471496582
19659 3.2296738624572754
19660 3.220681667327881
19661 3.231370687484741
19662 3.213627576828003
19663 3.2302470207214355
19664 3.2500131130218506
19665 3.2241806983947754
19666 3.2399652004241943
19667 3.228292942047119
19668 3.2151308059692383
19669 3.2425854206085205
19670 3.2238473892211914
19671 3.2150063514709473
19672 3.2162485122680664
19673 3.224393129348755
19674 3.217155933380127
19675 3.2076127529144287
19676 3.2096664905548096
19677 3.2251856327056885
19678 3.2252514362335205
19679 3.240090847015381
19680 3.2296409606933594
19681 3.215373992919922
19682 3.2110135555267334
19683 3.2190351486206055
19684 3.2209324836730957
19685 3.21975040435791
19686 3.222290515899658
19687 3.239406108856201
19688 3.2198171615600586
19689 3.2275943756103516
19690 3.243680000305176
19691 3.222252368927002
19692 3.2192392349243164
19693 3.2267842292785645
19694 3.2209787368774414
19695 3.2241742610931396
19696 3.2186636924743652
19697 3.2125675678253174
19698 3.2360076904296875
19699 3.223581075668335
19700 3.2340946197509766
19701 3.2179837226867676
19702 3.219180107116699
19703 3.2153711318969727
19704 3.244694948196411
19705 3.2435812950134277
19706 3.222500801086426
19707 3.2081809043884277
19708 3.220834493637085
19709 3.2235641479492188
19710 3.2418205738067627
19711 3.230480432510376
19712 3.208768844604492
19713 3.231900691986084
19714 3.2237741947174072
19715 3.222114086151123
19716 3.2095165252685547
19717 3.220628261566162
19718 3.2187180519104004
19719 3.21651029586792
19720 3.2116808891296387
19721 3.2197988033294678
19722 3.2220406532287598
19723 3.2269952297210693
19724 3.2207047939300537
19725 3.2312328815460205
19726 3.2129201889038086
19727 3.218050956726074
19728 3.2156009674072266
19729 3.2205147743225098
19730 3.218719959259033
19731 3.209078788757324
19732 3.2221484184265137
19733 3.2088239192962646
19734 3.2217390537261963
19735 3.2188031673431396
19736 3.2288033962249756
19737 3.215381622314453
19738 3.263246536254883
19739 3.225658416748047
19740 3.210916042327881
19741 3.215538501739502
19742 3.2286009788513184
19743 3.2117114067077637
19744 3.2338476181030273
19745 3.2250094413757324
19746 3.2441534996032715
19747 3.2194905281066895
19748 3.21504545211792
19749 3.2099099159240723
19750 3.2237777709960938
19751 3.2243728637695312
19752 3.2213077545166016
19753 3.225094795227051
19754 3.214524269104004
19755 3.2217676639556885
19756 3.2189502716064453
19757 3.226163625717163
19758 3.224207878112793
19759 3.222593307495117
19760 3.2156858444213867
19761 3.219172716140747
19762 3.2208943367004395
19763 3.223767042160034
19764 3.2216625213623047
19765 3.230539321899414
19766 3.225404739379883
19767 3.212926149368286
19768 3.2255611419677734
19769 3.2186388969421387
19770 3.2145843505859375
19771 3.2177236080169678
19772 3.2213141918182373
19773 3.2174596786499023
19774 3.2101869583129883
19775 3.2406132221221924
19776 3.2205891609191895
19777 3.217489719390869
19778 3.214019775390625
19779 3.2169551849365234
19780 3.247407913208008
19781 3.2223472595214844
19782 3.2200465202331543
19783 3.226161003112793
19784 3.2141637802124023
19785 3.2334656715393066
19786 3.2157299518585205
19787 3.2332215309143066
19788 3.2347798347473145
19789 3.2157063484191895
19790 3.222111701965332
19791 3.218811273574829
19792 3.226456880569458
19793 3.2314932346343994
19794 3.2130603790283203
19795 3.2642292976379395
19796 3.223628044128418
19797 3.2268309593200684
19798 3.219425916671753
19799 3.217297077178955
19800 3.231707811355591
19801 3.2219600677490234
19802 3.22170090675354
19803 3.2192959785461426
19804 3.2242541313171387
19805 3.2161312103271484
19806 3.2249574661254883
19807 3.2298216819763184
19808 3.27506685256958
19809 3.212672233581543
19810 3.2215685844421387
19811 3.2215094566345215
19812 3.218240737915039
19813 3.2117245197296143
19814 3.2126080989837646
19815 3.2118711471557617
19816 3.2386369705200195
19817 3.217538356781006
19818 3.2449216842651367
19819 3.219485282897949
19820 3.2178196907043457
19821 3.2451019287109375
19822 3.223867416381836
19823 3.2229533195495605
19824 3.228456497192383
19825 3.2200582027435303
19826 3.213024854660034
19827 3.247347116470337
19828 3.2254180908203125
19829 3.213315486907959
19830 3.22294020652771
19831 3.213050127029419
19832 3.2132318019866943
19833 3.2219743728637695
19834 3.2379112243652344
19835 3.2265758514404297
19836 3.21627140045166
19837 3.220513343811035
19838 3.2229254245758057
19839 3.2166171073913574
19840 3.228574514389038
19841 3.241029739379883
19842 3.2290537357330322
19843 3.2505249977111816
19844 3.215949058532715
19845 3.2174735069274902
19846 3.213789224624634
19847 3.2288475036621094
19848 3.2484121322631836
19849 3.225471019744873
19850 3.237593412399292
19851 3.211794137954712
19852 3.210041046142578
19853 3.2261111736297607
19854 3.2130892276763916
19855 3.2186622619628906
19856 3.2108304500579834
19857 3.2134616374969482
19858 3.2177207469940186
19859 3.223675012588501
19860 3.2166199684143066
19861 3.23507022857666
19862 3.223299026489258
19863 3.2358009815216064
19864 3.2544846534729004
19865 3.2245540618896484
19866 3.2140049934387207
19867 3.224125623703003
19868 3.2169384956359863
19869 3.239469528198242
19870 3.227104425430298
19871 3.2166988849639893
19872 3.2203683853149414
19873 3.2177910804748535
19874 3.2226595878601074
19875 3.2227602005004883
19876 3.223755359649658
19877 3.2283620834350586
19878 3.2150070667266846
19879 3.2332005500793457
19880 3.2217330932617188
19881 3.222522497177124
19882 3.2150607109069824
19883 3.233351945877075
19884 3.227572441101074
19885 3.223132848739624
19886 3.229503631591797
19887 3.2245352268218994
19888 3.2359538078308105
19889 3.2378246784210205
19890 3.2140557765960693
19891 3.2251181602478027
19892 3.218446731567383
19893 3.225033760070801
19894 3.2279410362243652
19895 3.231217384338379
19896 3.2249932289123535
19897 3.2143797874450684
19898 3.2339701652526855
19899 3.220902442932129
19900 3.2166550159454346
19901 3.2151288986206055
19902 3.2233049869537354
19903 3.2545266151428223
19904 3.2199459075927734
19905 3.215148687362671
19906 3.2221717834472656
19907 3.2053608894348145
19908 3.2133889198303223
19909 3.2208616733551025
19910 3.215819835662842
19911 3.2252771854400635
19912 3.2267613410949707
19913 3.2163355350494385
19914 3.213052272796631
19915 3.218477964401245
19916 3.2185215950012207
19917 3.248478889465332
19918 3.211428642272949
19919 3.242251396179199
19920 3.217970371246338
19921 3.208949089050293
19922 3.2224645614624023
19923 3.2209277153015137
19924 3.2357702255249023
19925 3.215179204940796
19926 3.2221930027008057
19927 3.221679210662842
19928 3.2321789264678955
19929 3.210371971130371
19930 3.208817958831787
19931 3.2110018730163574
19932 3.2241973876953125
19933 3.2197964191436768
19934 3.2358107566833496
19935 3.2139697074890137
19936 3.2098913192749023
19937 3.229667901992798
19938 3.219611167907715
19939 3.2174978256225586
19940 3.221848964691162
19941 3.2169971466064453
19942 3.2228281497955322
19943 3.2375216484069824
19944 3.2253167629241943
19945 3.2301368713378906
19946 3.220402479171753
19947 3.22068190574646
19948 3.237135410308838
19949 3.2132859230041504
19950 3.2193098068237305
19951 3.2108218669891357
19952 3.2355122566223145
19953 3.230154514312744
19954 3.224982500076294
19955 3.226808786392212
19956 3.225203275680542
19957 3.2264702320098877
19958 3.2247488498687744
19959 3.2220499515533447
19960 3.232675075531006
19961 3.2313637733459473
19962 3.2635343074798584
19963 3.230830192565918
19964 3.2180447578430176
19965 3.2489500045776367
19966 3.2116384506225586
19967 3.231877326965332
19968 3.230931282043457
19969 3.2258005142211914
19970 3.216979503631592
19971 3.2197513580322266
19972 3.2269015312194824
19973 3.2117278575897217
19974 3.215909719467163
19975 3.2182183265686035
19976 3.2197113037109375
19977 3.227966070175171
19978 3.235146999359131
19979 3.2341370582580566
19980 3.217978000640869
19981 3.2190675735473633
19982 3.219853639602661
19983 3.241067409515381
19984 3.214769124984741
19985 3.2153782844543457
19986 3.221320152282715
19987 3.2474727630615234
19988 3.2205402851104736
19989 3.2286534309387207
19990 3.228318691253662
19991 3.2210373878479004
19992 3.2143349647521973
19993 3.2266244888305664
19994 3.2446608543395996
19995 3.2326955795288086
19996 3.235283374786377
19997 3.2259702682495117
19998 3.22672176361084
19999 3.2149863243103027


==> figures/fig_data/SupCon_fit.csv <==
x y
0.0 1909.1204998314643
0.007070706950293647 1974.89856751344
0.014141413900587294 2042.9429951178804
0.021212120850880943 2113.331869269693
0.02828282780117459 2186.145967040666
0.035353534751468234 2261.4688486478635
0.042424241701761886 2339.3869533459015
0.04949494865205553 2419.989698623165
0.05656565560234918 2503.3695828157925
0.06363636255264282 2589.6222912571884
0.07070706950293647 2678.846806084883
0.07777777645323011 2771.145519830742
0.08484848340352377 2866.624352924893
0.09191919035381742 2965.392875248203
0.09898989730411106 3067.564431872808
0.10606060425440471 3173.2562731349826
0.11313131120469835 3282.589689189628
0.120202018154992 3395.6901492007864
0.12727272510528564 3512.687445327911
0.1343434320555793 3633.715841673141
0.14141413900587294 3758.914228360489
0.1484848459561666 3888.4262809237844
0.15555555290646023 4022.4006251862634
0.16262625985675389 4160.991007821032
0.16969696680704754 4304.356472788124
0.17676767375734118 4452.661543850637
0.18383838070763484 4606.076413379404
0.19090908765792847 4764.777137662846
0.19797979460822213 4928.945838946178
0.20505050155851576 5098.770914431782
0.21212120850880942 5274.447252480632
0.21919191545910305 5456.1764562628505
0.2262626224093967 5644.167075114066
0.23333332935969037 5838.634843863083
0.240404036309984 6039.802930405482
0.24747474326027766 6247.902191807306
0.2545454502105713 6463.171439232675
0.26161615716086495 6685.857711999423
0.2686868641111586 6916.216561077194
0.2757575710614522 7154.512342353388
0.28282827801174587 7401.018520003461
0.28989898496203953 7656.017980313754
0.2969696919123332 7919.803356316976
0.30404039886262685 8192.677363612875
0.31111110581292045 8474.953147759492
0.3181818127632141 8766.954643633697
0.32525251971350777 9069.01694717329
0.33232322666380143 9381.486699927402
0.3393939336140951 9704.72248685644
0.3464646405643887 10039.095247838044
0.35353534751468235 10384.988703351402
0.360606054464976 10742.799794828292
0.36767676141526967 11112.939140176328
0.3747474683655633 11495.831504997048
0.38181817531585693 11891.91629003971
0.3888888822661506 12301.64803545006
0.39595958921644425 12725.496942392867
0.4030302961667379 13163.949412646782
0.4101010031170315 13617.50860679069
0.4171717100673252 14086.695021622254
0.42424241701761883 14572.047087471117
0.4313131239679125 15074.12178609241
0.4383838309182061 15593.495289849487
0.44545453786849976 16130.763622919521
0.4525252448187934 16686.543345280694
0.4595959517690871 17261.472260265888
0.46666665871938073 17856.21014649494
0.47373736566967434 18471.43951502532
0.480808072619968 19107.866392590207
0.48787877957026166 19766.2211318227
0.4949494865205553 20447.259249396062
0.5020201934708489 21151.76229304176
0.5090909004211426 21880.538738440355
0.5161616073714362 22634.424917014352
0.5232323143217299 23414.28597568792
0.5303030212720236 24221.016869714713
0.5373737282223172 25055.543389713326
0.5444444351726109 25918.82322408876
0.5515151421229044 26811.847058059302
0.5585858490731981 27735.63971055007
0.5656565560234917 28691.26131025764
0.5727272629737854 29679.808512235704
0.5797979699240791 30702.41575639775
0.5868686768743727 31760.25656938089
0.5939393838246664 32854.54491126506
0.60101009077496 33986.53656869291
0.6080807977252537 35157.53059598914
0.6151515046755472 36368.87080593303
0.6222222116258409 37621.947311895274
0.6292929185761346 38918.19812310811
0.6363636255264282 40259.11079490034
0.6434343324767219 41646.22413579051
0.6505050394270155 43081.1299733972
0.6575757463773092 44565.47498119332
0.6646464533276029 46100.9625682006
0.6717171602778965 47689.354833792546
0.6787878672281902 49332.47458984979
0.6858585741784837 51032.207452587856
0.6929292811287774 52790.504006458206
0.699999988079071 54609.38204260572


==> figures/fig_data/SupCon_raw.csv <==
x y
0.0 4000.0
0.1 6000.0
0.2 7500.0
0.3 7500.0
0.4 8000.0
0.5 16000.0
0.6 41500.0
0.7 61000.0


==> figures/minimizers/333.csv <==
0.000000000000000000e+00,1.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00
-8.660254037844385966e-01,-5.000000000000002220e-01
-8.660254037844385966e-01,-5.000000000000002220e-01
-8.660254037844385966e-01,-5.000000000000002220e-01
8.660254037844385966e-01,-5.000000000000002220e-01
8.660254037844385966e-01,-5.000000000000002220e-01
8.660254037844385966e-01,-5.000000000000002220e-01


==> figures/minimizers/441.csv <==
-2.220446049250313081e-16,1.000000000000000000e+00
-2.220446049250313081e-16,1.000000000000000000e+00
-2.220446049250313081e-16,1.000000000000000000e+00
-2.220446049250313081e-16,1.000000000000000000e+00
2.804496994501473051e-01,-9.598687233566485233e-01
2.804496994501473051e-01,-9.598687233566485233e-01
2.804496994501473051e-01,-9.598687233566485233e-01
2.804496994501473051e-01,-9.598687233566485233e-01
-9.899163407471989196e-01,-1.416532326552273346e-01


==> figures/minimizers/522.csv <==
2.449293598294706907e-16,1.000000000000000222e+00
-2.546710012518497525e-16,1.000000000000000000e+00
-3.656933037143654065e-16,1.000000000000000000e+00
-3.656933037143654065e-16,1.000000000000000000e+00
2.449293598294706907e-16,1.000000000000000222e+00
7.767011066255180562e-01,-6.298693443617460197e-01
7.767011066255180562e-01,-6.298693443617460197e-01
-7.767011066255180562e-01,-6.298693443617460197e-01
-7.767011066255180562e-01,-6.298693443617460197e-01


==> figures/minimizers/531.csv <==
5.551115123125782702e-17,1.000000000000000000e+00
5.551115123125782702e-17,1.000000000000000000e+00
5.551115123125782702e-17,1.000000000000000000e+00
-6.106226635438360972e-16,1.000000000000000000e+00
5.551115123125782702e-17,1.000000000000000000e+00
2.821061299997038585e-01,-9.593832036348093339e-01
2.821061299997038585e-01,-9.593832036348093339e-01
2.821061299997038585e-01,-9.593832036348093339e-01
-9.852359755386621565e-01,-1.712018472575011496e-01


==> figures/minimizers/621.csv <==
-5.551115123125782702e-17,1.000000000000000000e+00
-1.665334536937734811e-16,1.000000000000000000e+00
-2.664535259100375697e-15,1.000000000000000000e+00
-2.997602166487922659e-15,1.000000000000000000e+00
-5.551115123125782702e-17,1.000000000000000000e+00
-2.997602166487922659e-15,1.000000000000000000e+00
2.886096163100707046e-01,-9.574468598169580957e-01
2.886096163100707046e-01,-9.574468598169580957e-01
-9.763079041649607159e-01,-2.163859428544794294e-01


==> figures/minimizers/711.csv <==
-1.550910762415537897e-16,1.000000000000000222e+00
-2.106022274728116168e-16,1.000000000000000222e+00
-4.326468323978429248e-16,1.000000000000000222e+00
-4.881579836291007519e-16,1.000000000000000222e+00
3.286600300096431288e-15,1.000000000000000000e+00
3.286600300096431288e-15,1.000000000000000000e+00
3.286600300096431288e-15,1.000000000000000000e+00
4.406877377903813569e-17,-1.000000000000000222e+00
-3.175577997633915634e-15,-1.000000000000000000e+00


==> figures/minimizers/720.csv <==
-5.551115123125782702e-17,-1.000000000000000000e+00
-5.551115123125782702e-17,-1.000000000000000000e+00
-5.551115123125782702e-17,-1.000000000000000000e+00
0.000000000000000000e+00,-1.000000000000000000e+00
-1.942890293094023946e-15,-1.000000000000000000e+00
-1.998401444325281773e-15,-1.000000000000000000e+00
-1.942890293094023946e-15,-1.000000000000000000e+00
1.110223024625156540e-15,1.000000000000000000e+00
1.110223024625156540e-15,1.000000000000000000e+00


==> figures/overfit_data/CE100_raw.csv <==
x y
0.0 4500
0.1 3500
0.2 3500
0.3 4000
0.4 4000
0.5 4000
0.6 4000
0.7 4000
0.8 4500
0.9 4500
1.0 4500


==> figures/overfit_data/CE_fit.csv <==
x y
0.0 4788.104585321259
0.010101010101010102 4819.521011607983
0.020202020202020204 4851.143572038822
0.030303030303030304 4882.973619131883
0.04040404040404041 4915.012514279613
0.05050505050505051 4947.261627807035
0.06060606060606061 4979.722339030348
0.07070707070707072 5012.396036315932
0.08080808080808081 5045.284117139719
0.09090909090909091 5078.387988146968
0.10101010101010102 5111.709065212435
0.11111111111111112 5145.248773500919
0.12121212121212122 5179.008547528225
0.13131313131313133 5212.989831222515
0.14141414141414144 5247.194077986071
0.15151515151515152 5281.622750757455
0.16161616161616163 5316.277322074076
0.17171717171717174 5351.159274135178
0.18181818181818182 5386.270098865233
0.19191919191919193 5421.61129797775
0.20202020202020204 5457.184383039499
0.21212121212121213 5492.990875535176
0.22222222222222224 5529.032306932465
0.23232323232323235 5565.310218747544
0.24242424242424243 5601.826162611018
0.25252525252525254 5638.581700334283
0.26262626262626265 5675.578403976323
0.27272727272727276 5712.817855910951
0.2828282828282829 5750.301648894489
0.29292929292929293 5788.031386133885
0.30303030303030304 5826.0086813552925
0.31313131313131315 5864.2351588730835
0.32323232323232326 5902.712453659323
0.33333333333333337 5941.4422114137005
0.3434343434343435 5980.426088633915
0.3535353535353536 6019.6657526865265
0.36363636363636365 6059.162881878266
0.37373737373737376 6098.919165527823
0.38383838383838387 6138.9363040381
0.393939393939394 6179.216008968933
0.4040404040404041 6219.7600031103
0.4141414141414142 6260.570020556007
0.42424242424242425 6301.647806777854
0.43434343434343436 6342.995118700293
0.4444444444444445 6384.613724775566
0.4545454545454546 6426.505405059355
0.4646464646464647 6468.671951286902
0.4747474747474748 6511.115166949656
0.48484848484848486 6553.836867372395
0.494949494949495 6596.8388797908865
0.5050505050505051 6640.123043430023
0.5151515151515152 6683.691209582497
0.5252525252525253 6727.545241687978
0.5353535353535354 6771.687015412812
0.5454545454545455 6816.11841873025
0.5555555555555556 6860.841352001193
0.5656565656565657 6905.8577280554755
0.5757575757575758 6951.169472273673
0.5858585858585859 6996.77852266946
0.595959595959596 7042.68682997249
0.6060606060606061 7088.89635771184
0.6161616161616162 7135.409082299986
0.6262626262626263 7182.226993117332
0.6363636363636365 7229.352092597308
0.6464646464646465 7276.786396312004
0.6565656565656566 7324.531933058385
0.6666666666666667 7372.5907449450615
0.6767676767676768 7420.964887479629
0.686868686868687 7469.656429656592
0.696969696969697 7518.6674540458425
0.7070707070707072 7568.000056881746
0.7171717171717172 7617.656348152792
0.7272727272727273 7667.638451691844
0.7373737373737375 7717.948505266973
0.7474747474747475 7768.58866067289
0.7575757575757577 7819.561083822986
0.7676767676767677 7870.867954841965
0.7777777777777778 7922.511468159091
0.787878787878788 7974.493832602045
0.797979797979798 8026.817271491396
0.8080808080808082 8079.484022735698
0.8181818181818182 8132.496338927202
0.8282828282828284 8185.856487438206
0.8383838383838385 8239.566750518028
0.8484848484848485 8293.62942539062
0.8585858585858587 8348.046824352827
0.8686868686868687 8402.821274873271
0.8787878787878789 8457.955119691924
0.888888888888889 8513.450716920275
0.8989898989898991 8569.310440142224
0.9090909090909092 8625.53667851557
0.9191919191919192 8682.131836874216
0.9292929292929294 8739.098335831022
0.9393939393939394 8796.43861188133
0.9494949494949496 8854.155117507184
0.9595959595959597 8912.25032128221
0.9696969696969697 8970.726707977221
0.9797979797979799 9029.586778666468
0.98989898989899 9088.833050834626
1.0 9148.46805848447


==> figures/overfit_data/CE_fix_fit.csv <==
x y
0.0 3067.2877992433814
0.010101010101010102 3092.4752971538032
0.020202020202020204 3117.869626014729
0.030303030303030304 3143.472484249807
0.04040404040404041 3169.2855842295485
0.05050505050505051 3195.3106523858532
0.06060606060606061 3221.5494293274787
0.07070707070707072 3248.003669956455
0.08080808080808081 3274.675143585453
0.09090909090909091 3301.5656340561272
0.10101010101010102 3328.6769398584133
0.11111111111111112 3356.010874250822
0.12121212121212122 3383.5692653817077
0.13131313131313133 3411.353956411546
0.14141414141414144 3439.3668056362
0.15151515151515152 3467.6096866112107
0.16161616161616163 3496.0844882771066
0.17171717171717174 3524.793115085735
0.18181818181818182 3553.7374871276384
0.19191919191919193 3582.919540260473
0.20202020202020204 3612.3412262384822
0.21212121212121213 3642.004512843038
0.22222222222222224 3671.9113840142427
0.23232323232323235 3702.0638399836257
0.24242424242424243 3732.46389740792
0.25252525252525254 3763.1135895039392
0.26262626262626265 3794.0149661845653
0.27272727272727276 3825.170094195851
0.2828282828282829 3856.5810572552455
0.29292929292929293 3888.24995619096
0.30303030303030304 3920.1789090824736
0.31313131313131315 3952.370051402197
0.32323232323232326 3984.8255361582937
0.33333333333333337 4017.547534038682
0.3434343434343435 4050.5382335562103
0.3535353535353536 4083.7998411950325
0.36363636363636365 4117.334581558181
0.37373737373737376 4151.144697516353
0.38383838383838387 4185.232450357916
0.393939393939394 4219.600119940152
0.4040404040404041 4254.250004841732
0.4141414141414142 4289.18442251646
0.42424242424242425 4324.405709448255
0.43434343434343436 4359.916221307432
0.4444444444444445 4395.71833310825
0.4545454545454546 4431.814439367753
0.4646464646464647 4468.2069542659265
0.4747474747474748 4504.898311807162
0.48484848484848486 4541.890965983041
0.494949494949495 4579.187390936474
0.5050505050505051 4616.790081127167
0.5151515151515152 4654.7015514984605
0.5252525252525253 4692.924337645532
0.5353535353535354 4731.460995984985
0.5454545454545455 4770.314103925823
0.5555555555555556 4809.486260041829
0.5656565656565657 4848.980084245377
0.5757575757575758 4888.798217962641
0.5858585858585859 4928.943324310269
0.595959595959596 4969.418088273493
0.6060606060606061 5010.225216885708
0.6161616161616162 5051.3674394095215
0.6262626262626263 5092.847507519296
0.6363636363636365 5134.6681954851865
0.6464646464646465 5176.832300358682
0.6565656565656566 5219.342642159687
0.6666666666666667 5262.202064065124
0.6767676767676768 5305.413432599094
0.686868686868687 5348.979637824596
0.696969696969697 5392.903593536814
0.7070707070707072 5437.188237458008
0.7171717171717172 5481.8365314339835
0.7272727272727273 5526.8514616321945
0.7373737373737375 5572.23603874146
0.7474747474747475 5617.993298173327
0.7575757575757577 5664.12630026508
0.7676767676767677 5710.63813048443
0.7777777777777778 5757.53189963587
0.787878787878788 5804.81074406874
0.797979797979798 5852.47782588698
0.8080808080808082 5900.53633316063
0.8181818181818182 5948.989480139049
0.8282828282828284 5997.84050746589
0.8383838383838385 6047.09268239584
0.8484848484848485 6096.749299013148
0.8585858585858587 6146.8136784519265
0.8686868686868687 6197.2891691182895
0.8787878787878789 6248.179146914293
0.888888888888889 6299.487015463721
0.8989898989898991 6351.216206339732
0.9090909090909092 6403.370179294366
0.9191919191919192 6455.95242248994
0.9292929292929294 6508.966452732345
0.9393939393939394 6562.415815706253
0.9494949494949496 6616.304086212266
0.9595959595959597 6670.6348684059985
0.9696969696969697 6725.411796039136
0.9797979797979799 6780.638532702466
0.98989898989899 6836.318772070907
1.0 6892.456238150545


==> figures/overfit_data/CE_fix_raw.csv <==
x y
0.0 3000
0.1 3500
0.2 3500
0.3 4500
0.4 3500
0.5 5000
0.6 4500
0.7 6000
0.8 6000
0.9 6000
1.0 7000


==> figures/overfit_data/CE_raw.csv <==
x y
0.0 4500
0.1 6000
0.2 5500
0.3 6500
0.4 6000
0.5 6500
0.6 6500
0.7 7000
0.8 8000
0.9 9500
1.0 9000


==> figures/overfit_data/CEfix100_raw.csv <==
x y
0.0 3000
0.1 3000
0.2 3000
0.3 3500
0.4 3500
0.5 3000
0.6 3500
0.7 4000
0.8 3000
0.9 3000
1.0 3500


==> figures/overfit_data/SC100_raw.csv <==
x y
0.0 6000
0.1 8500
0.2 9000
0.3 10500
0.4 13000
0.5 17000
0.6 22000
0.7 34000
0.8 55500
0.9 70500


==> figures/overfit_data/SC_fit.csv <==
x y
0.0 2148.5060875932963
0.008080808201221505 2217.6058367825726
0.01616161640244301 2288.9279559086126
0.024242424603664513 2362.543920312409
0.03232323280488602 2438.527504108118
0.040404041006107526 2516.954854115665
0.048484849207329025 2597.904566171145
0.05656565740855053 2681.4577638915152
0.06464646560977204 2767.698179972485
0.07272727381099355 2856.7122401010947
0.08080808201221505 2948.5891495670776
0.08888889021343656 3043.420982659782
0.09696969841465805 3141.3027749402704
0.10505050661587956 3242.332618481044
0.11313131481710106 3346.611760168847
0.12121212301832257 3454.2447031690654
0.12929293121954408 3565.3393116533916
0.13737373942076558 3680.006918895727
0.1454545476219871 3798.362438844634
0.1535353558232086 3920.5244812841506
0.1616161640244301 4046.6154706983893
0.1696969722256516 4176.761768959022
0.17777778042687312 4311.093801958625
0.18585858862809462 4449.7461903167505
0.1939393968293161 4592.857884289771
0.2020202050305376 4740.572303019633
0.21010101323175912 4893.037478261108
0.21818182143298062 5050.406202731566
0.22626262963420213 5212.8361832319415
0.23434343783542363 5380.490198692333
0.24242424603664514 5553.536263300635
0.2505050542378667 5732.147794877673
0.25858586243908815 5916.503788667571
0.26666667064030963 6106.788996717547
0.27474747884153117 6303.194113026853
0.28282828704275265 6505.9159646504495
0.2909090952439742 6715.157708948897
0.29898990344519566 6931.129037182173
0.3070707116464172 7154.046384651407
0.3151515198476387 7384.13314759915
0.3232323280488602 7621.619907085545
0.3313131362500817 7866.74466006474
0.3393939444513032 8119.753057893145
0.3474747526525247 8380.898652508506
0.35555556085374623 8650.44315052657
0.3636363690549677 8928.6566755099
0.37171717725618925 9215.818038671781
0.3797979854574107 9512.215018286377
0.3878787936586322 9818.144648085257
0.39595960185985374 10133.913514929236
0.4040404100610752 10459.838066053888
0.41212121826229675 10796.244926196603
0.42020202646351823 11143.471224923012
0.42828283466473976 11501.864934480825
0.43636364286596124 11871.785218519604
0.4444444510671828 12253.602792026033
0.45252525926840426 12647.700292835298
0.4606060674696258 13054.472665090962
0.46868687567084727 13474.327555037546
0.4767676838720688 13907.685719542545
0.4848484920732903 14354.981447757204
0.4929293002745118 14816.66299633865
0.5010101084757334 15293.193038669557
0.5090909166769548 15785.049128525461
0.5171717248781763 16292.724178654516
0.5252525330793978 16816.72695474914
0.5333333412806193 17357.582585304684
0.5414141494818409 17915.833087876108
0.5494949576830623 18492.037912259882
0.5575757658842838 19086.77450114575
0.5656565740855053 19700.63886879985
0.5737373822867269 20334.24619835947
0.5818181904879484 20988.23145833776
0.5898989986891698 21663.250038956336
0.5979798068903913 22359.97840894354
0.6060606150916129 23079.11479345638
0.6141414232928344 23821.37987380565
0.6222222314940559 24587.517509685615
0.6303030396952773 25378.295484631635
0.6383838478964989 26194.506275453165
0.6464646560977204 27036.967846413056
0.6545454642989419 27906.524468949054
0.6626262725001634 28804.047567759008
0.6707070807013849 29730.43659409762
0.6787878889026064 30686.619927160027
0.6868686971038279 31673.555804455435
0.6949495053050494 32692.233282103192
0.7030303135062709 33743.67322601378
0.7111111217074925 34828.92933494777
0.719191929908714 35949.08919647824
0.7272727381099354 37105.275376914986
0.7353535463111569 38298.64654628221
0.7434343545123785 39530.39863947798
0.7515151627136 40801.76605477809
0.7595959709148215 42114.022890886416
0.7676767791160429 43468.48422377074
0.7757575873172644 44866.50742456382
0.783838395518486 46309.493519850614
0.7919192037197075 47798.88859570475
0.800000011920929 49336.18524688117


==> figures/overfit_data/SC_raw.csv <==
x y
0.0 3000.0
0.1 6500.0
0.2 5500.0
0.3 7500.0
0.4 9500.0
0.5 10000.0
0.6 20500.0
0.7 37000.0
0.8 56000.0


==> figures/sc_eval/raw.csv <==
value,count
10.85045,8000.0
11.15751,42000.0
11.31838,14700.0
11.55536,26880.0
11.70155,16800.0
12.292,20160.0
13.0445,5760.0
13.59773,11760.0
14.02731,10080.0
14.92601,7200.0
15.81831,3960.0
18.71497,660.0


==> figures/sphere/raw/000.csv <==
-0.830,0.557
0.711,0.704
-1.000,0.011
0.809,-0.588
0.351,0.936
1.000,-0.015
0.998,-0.065
-0.910,0.414
-0.212,-0.977
0.832,-0.555
0.300,0.954
-0.536,-0.844
-0.787,0.616
0.739,0.673
-0.609,0.793
-0.900,-0.436
0.575,-0.818
-0.903,0.429
-0.481,0.877
-0.996,-0.089
0.958,-0.288
0.881,-0.473
0.174,-0.985
-0.806,-0.592
-0.853,-0.522
0.747,0.665
0.924,-0.382
-0.013,1.000
0.591,-0.806
-1.000,0.014
-0.920,-0.393
0.986,-0.168
0.047,-0.999
-0.491,-0.871
-0.023,1.000
-0.632,0.775
0.831,-0.556
0.461,-0.887
-0.376,-0.927
-0.629,-0.777
-0.825,-0.564
-0.496,-0.868
-0.978,0.206
0.964,0.265
-0.961,0.275
-0.523,0.853
0.849,0.528
-0.998,0.060
-0.926,-0.376
0.898,0.439
0.969,0.248
-0.298,-0.955
0.409,0.912
-0.093,0.996
0.687,-0.727
-0.970,0.244
0.886,0.464
-1.000,-0.014
0.596,-0.803
0.992,-0.123
-0.496,-0.869
-0.851,0.526
-0.966,-0.259
0.962,-0.274
-1.000,-0.029
0.574,0.819
0.685,-0.729
-0.449,0.893
0.605,-0.796
-0.469,0.883
-0.993,0.119
-0.432,0.902
-0.244,-0.970
1.000,0.001
0.405,-0.914
0.961,-0.275
0.968,0.252
-0.756,0.654
0.108,-0.994
0.756,0.655
-0.651,-0.759
-0.998,-0.059
-0.717,0.697
-0.990,0.138
0.861,-0.509
0.838,0.545
-0.207,0.978
-0.769,0.639
-0.918,-0.396
-0.905,-0.425
-0.531,-0.848
0.390,0.921
0.763,0.646
-0.756,0.655
-0.923,-0.385
-0.146,0.989
-0.545,-0.838
0.583,0.812
-0.792,-0.610
0.948,0.317
0.073,-0.997
-0.601,0.799
-0.996,0.084
0.489,0.872
-0.566,0.824
0.735,0.678
0.876,0.483
-0.790,-0.614
0.084,-0.996
-0.983,-0.182
0.779,0.627
-0.290,-0.957
0.689,-0.724
-0.936,0.351
-0.987,0.161
0.639,0.769
-0.745,0.667
0.842,-0.539
0.998,0.059
-0.818,0.576
0.340,-0.940
0.784,0.620
0.982,-0.189
-0.807,0.590
0.030,-1.000
-0.077,-0.997
-0.169,0.986
-0.791,-0.611
0.812,-0.584
-0.951,0.310
-0.073,-0.997
0.883,-0.470
-0.092,-0.996
0.879,-0.477
-0.770,0.637
0.253,-0.968
-0.173,0.985
0.281,-0.960
0.921,-0.389
0.103,0.995
0.048,-0.999
0.718,-0.696
0.880,0.474
0.827,0.563
-0.083,0.997
0.773,-0.634
0.317,0.949
0.960,-0.278
-0.875,0.485
0.841,-0.541
0.282,0.960
-0.080,0.997
-0.353,0.936
0.970,-0.245
0.885,0.466
0.684,-0.729
-0.540,0.842
0.623,0.782
-0.572,0.820
-0.063,-0.998
0.976,0.220
0.370,-0.929
-0.317,-0.949
-0.360,-0.933
0.931,0.366
-0.897,0.442
0.468,-0.884
0.007,-1.000
-0.776,-0.630
0.122,0.993
-0.804,0.595
-0.004,1.000
-0.994,0.105
-0.980,-0.198
-0.719,0.695
1.000,0.018
0.451,0.892
0.942,0.336
0.971,0.241
0.042,0.999
-0.298,0.954
0.448,0.894
0.290,-0.957
-0.033,0.999
-0.785,0.620
-0.598,-0.802
0.403,-0.915
-0.650,-0.760
0.444,0.896
-0.113,0.994
1.000,-0.006
0.994,0.112
0.988,0.154
0.351,0.936
0.835,0.551
0.618,-0.786
0.450,0.893
0.966,-0.258
0.572,-0.820
0.088,-0.996
0.805,0.594
-0.005,1.000
-0.104,0.995
0.999,-0.055
-0.047,0.999
0.691,-0.723
-0.314,0.949
0.975,0.222
-0.760,0.650
-0.974,0.225
0.324,0.946
-0.484,-0.875
0.492,-0.870
0.558,-0.830
-0.854,-0.520
0.512,0.859
0.291,-0.957
0.885,-0.465
0.038,0.999
0.306,-0.952
-0.991,-0.131
-0.684,0.730
0.804,-0.595
0.998,-0.056
-0.776,0.631
0.515,0.857
0.464,0.886
0.013,1.000
-0.860,-0.510
-0.801,-0.599
0.412,-0.911
0.962,0.274
0.522,0.853
0.400,-0.916
-0.620,-0.785
-0.010,1.000
-0.942,-0.334
-0.386,0.922
0.738,0.675
0.921,-0.388
-0.529,-0.848
0.579,-0.815
0.524,-0.852
1.000,0.012
0.725,-0.689
-0.073,0.997
0.577,-0.817
0.417,-0.909
-0.198,-0.980
0.854,0.521
0.658,0.753
-0.177,-0.984
-0.748,0.663
0.638,0.770
0.887,-0.461
0.044,-0.999
-0.995,-0.103
-0.349,0.937
0.232,0.973
0.321,0.947
-0.966,0.257
-0.091,0.996
-0.187,0.982
-0.841,-0.541
-0.861,0.508
0.345,-0.938
-0.831,0.556
0.450,0.893
0.971,-0.238
0.872,-0.490
0.041,-0.999
-0.997,-0.072
0.945,-0.327
-0.251,0.968
0.954,-0.301
0.909,0.416
-0.744,0.668
0.988,0.155
-0.604,-0.797
0.530,0.848
-0.980,-0.201
0.061,-0.998
-0.572,-0.820
-0.257,-0.966
0.194,-0.981
-0.420,0.907
-0.971,-0.240
-0.999,-0.035
-0.776,0.630
0.992,0.127
0.574,-0.819
0.930,0.368
-0.255,-0.967
0.192,-0.981
-0.774,-0.633
0.867,-0.498
-0.374,-0.927
-0.776,-0.631
-0.849,-0.528
0.982,-0.191


==> figures/sphere/raw/002.csv <==
-0.935,0.354
0.465,0.885
-1.000,-0.017
0.634,-0.774
-0.044,0.999
1.000,-0.026
0.995,-0.096
-0.972,0.237
-0.528,-0.849
0.675,-0.738
-0.103,0.995
-0.718,-0.696
-0.912,0.411
0.515,0.857
-0.793,0.609
-0.944,-0.330
0.233,-0.973
-0.969,0.247
-0.708,0.706
-0.997,-0.082
0.914,-0.405
0.766,-0.643
-0.273,-0.962
-0.890,-0.457
-0.918,-0.398
0.528,0.850
0.849,-0.528
-0.397,0.918
0.260,-0.966
-1.000,-0.016
-0.955,-0.297
0.971,-0.241
-0.371,-0.928
-0.690,-0.724
-0.405,0.915
-0.809,0.588
0.675,-0.738
0.059,-0.998
-0.620,-0.784
-0.778,-0.628
-0.901,-0.433
-0.693,-0.720
-0.995,0.103
0.932,0.362
-0.989,0.145
-0.735,0.678
0.714,0.700
-1.000,0.014
-0.959,-0.284
0.807,0.591
0.941,0.338
-0.576,-0.818
0.026,1.000
-0.457,0.890
0.420,-0.908
-0.992,0.125
0.783,0.622
-0.999,-0.033
0.267,-0.964
0.984,-0.178
-0.693,-0.721
-0.946,0.325
-0.980,-0.199
0.923,-0.386
-0.999,-0.043
0.248,0.969
0.416,-0.909
-0.688,0.726
0.283,-0.959
-0.700,0.714
-0.999,0.050
-0.677,0.736
-0.546,-0.838
1.000,-0.004
-0.019,-1.000
0.922,-0.387
0.939,0.344
-0.892,0.451
-0.327,-0.945
0.544,0.839
-0.792,-0.610
-0.998,-0.062
-0.867,0.499
-0.998,0.061
0.729,-0.684
0.694,0.720
-0.535,0.845
-0.901,0.435
-0.954,-0.299
-0.947,-0.321
-0.715,-0.699
0.003,1.000
0.557,0.830
-0.892,0.452
-0.957,-0.290
-0.494,0.869
-0.724,-0.690
0.262,0.965
-0.881,-0.472
0.902,0.432
0.601,-0.799
-0.015,1.000
-0.938,0.346
0.767,0.642
0.029,1.000
0.859,0.512
0.907,0.421
-0.604,-0.797
0.611,-0.791
-0.997,-0.073
0.874,0.485
0.209,-0.978
0.983,-0.184
-0.733,0.681
-0.894,0.448
0.825,0.565
-0.252,0.968
1.000,-0.020
0.963,0.269
-0.414,0.910
0.834,-0.552
0.876,0.482
0.985,0.174
-0.389,0.921
0.556,-0.831
0.443,-0.897
0.390,0.921
-0.608,-0.794
0.999,-0.054
-0.775,0.632
0.447,-0.895
1.000,0.027
0.425,-0.905
1.000,0.022
-0.305,0.952
0.768,-0.641
0.387,0.922
0.790,-0.613
0.997,0.075
0.575,0.818
0.575,-0.818
0.988,-0.154
0.909,0.418
0.890,0.455
0.453,0.891
0.995,-0.096
0.690,0.724
0.991,0.133
-0.562,0.827
1.000,-0.022
0.673,0.740
0.455,0.890
0.242,0.970
0.989,0.149
0.910,0.414
0.982,-0.189
0.059,0.998
0.819,0.574
0.022,1.000
0.458,-0.889
0.946,0.324
0.854,-0.520
0.179,-0.984
0.129,-0.992
0.927,0.376
-0.622,0.783
0.909,-0.416
0.532,-0.847
-0.573,-0.819
0.586,0.810
-0.382,0.924
0.508,0.862
-0.927,0.375
-0.995,-0.100
-0.201,0.980
0.967,0.254
0.751,0.660
0.931,0.365
0.944,0.331
0.537,0.843
0.288,0.958
0.750,0.662
0.797,-0.604
0.488,0.873
-0.337,0.941
-0.208,-0.978
0.874,-0.486
-0.302,-0.953
0.748,0.664
0.432,0.902
0.969,0.245
0.958,0.287
0.953,0.302
0.707,0.708
0.893,0.450
0.966,-0.258
0.751,0.661
0.990,0.143
0.952,-0.306
0.616,-0.788
0.948,0.317
0.247,0.969
0.137,0.991
0.980,-0.197
0.201,0.980
0.736,-0.677
-0.094,0.996
1.000,-0.005
-0.699,0.716
-0.990,0.143
0.590,0.808
-0.224,-0.974
0.571,-0.821
0.628,-0.778
-0.701,-0.713
0.755,0.655
0.384,-0.923
0.879,-0.477
0.295,0.956
0.398,-0.917
-0.960,-0.280
-0.570,0.822
0.820,-0.573
0.980,-0.198
-0.726,0.688
0.758,0.653
0.716,0.698
0.267,0.964
-0.712,-0.702
-0.615,-0.789
0.498,-0.867
0.999,0.033
0.763,0.646
0.487,-0.874
-0.363,-0.932
0.241,0.970
-0.857,-0.516
-0.174,0.985
0.913,0.407
0.906,-0.423
-0.266,-0.964
0.646,-0.764
0.599,-0.801
0.988,-0.152
0.761,-0.648
0.171,0.985
0.644,-0.765
0.502,-0.865
-0.012,-1.000
0.970,0.243
0.863,0.505
0.003,-1.000
-0.679,0.734
0.850,0.527
0.880,-0.475
0.166,-0.986
-0.969,-0.247
-0.132,0.991
0.501,0.866
0.587,0.809
-0.984,0.181
0.151,0.988
0.044,0.999
-0.680,-0.734
-0.862,0.507
0.435,-0.900
-0.817,0.577
0.704,0.710
0.947,-0.320
0.869,-0.495
0.164,-0.986
-0.978,-0.210
0.925,-0.381
-0.026,1.000
0.932,-0.363
0.989,0.148
-0.672,0.741
0.999,-0.054
-0.345,-0.939
0.770,0.639
-0.931,-0.364
0.180,-0.984
-0.310,-0.951
-0.052,-0.999
0.295,-0.955
-0.212,0.977
-0.913,-0.408
-0.986,-0.166
-0.727,0.686
0.997,-0.074
0.641,-0.767
0.994,0.108
-0.050,-0.999
0.293,-0.956
-0.573,-0.819
0.865,-0.501
-0.135,-0.991
-0.576,-0.818
-0.693,-0.720
0.958,-0.288


==> figures/sphere/raw/004.csv <==
-0.984,0.181
-0.508,0.862
-1.000,-0.009
-0.148,-0.989
-0.750,0.661
0.962,-0.273
0.901,-0.435
-0.992,0.126
-0.849,-0.529
-0.080,-0.997
-0.769,0.639
-0.911,-0.413
-0.978,0.207
-0.464,0.886
-0.954,0.300
-0.982,-0.190
-0.590,-0.807
-0.991,0.132
-0.936,0.353
-0.999,-0.047
0.478,-0.878
0.090,-0.996
-0.789,-0.614
-0.966,-0.260
-0.974,-0.227
-0.451,0.892
0.282,-0.959
-0.857,0.515
-0.570,-0.821
-1.000,-0.008
-0.985,-0.172
0.720,-0.694
-0.811,-0.586
-0.901,-0.434
-0.859,0.511
-0.957,0.290
-0.081,-0.997
-0.689,-0.725
-0.877,-0.480
-0.931,-0.365
-0.969,-0.247
-0.902,-0.432
-0.998,0.058
0.614,0.789
-0.997,0.081
-0.942,0.337
-0.185,0.983
-1.000,0.009
-0.986,-0.165
0.049,0.999
0.670,0.743
-0.863,-0.506
-0.727,0.687
-0.873,0.487
-0.426,-0.905
-0.998,0.071
-0.021,1.000
-1.000,-0.018
-0.565,-0.825
0.804,-0.594
-0.902,-0.432
-0.986,0.168
-0.993,-0.116
0.508,-0.861
-1.000,-0.024
-0.640,0.768
-0.429,-0.903
-0.931,0.365
-0.553,-0.833
-0.934,0.357
-1.000,0.029
-0.929,0.371
-0.854,-0.520
0.977,-0.215
-0.720,-0.694
0.506,-0.863
0.655,0.755
-0.974,0.225
-0.801,-0.599
-0.435,0.901
-0.936,-0.352
-0.999,-0.036
-0.969,0.247
-0.999,0.036
0.017,-1.000
-0.224,0.975
-0.894,0.448
-0.976,0.217
-0.985,-0.173
-0.983,-0.185
-0.910,-0.416
-0.735,0.678
-0.420,0.908
-0.974,0.225
-0.986,-0.168
-0.883,0.469
-0.913,-0.408
-0.634,0.774
-0.963,-0.269
0.440,0.898
0.878,0.478
0.787,0.617
0.079,0.997
0.829,0.560
0.789,0.614
0.834,0.552
0.836,0.548
0.627,-0.779
0.878,0.479
-0.805,0.593
0.834,0.551
0.939,0.345
0.851,0.525
0.622,0.783
0.279,0.960
0.832,0.555
0.773,0.634
0.847,0.531
0.841,0.542
0.757,0.653
0.863,0.505
0.835,0.551
0.843,0.538
0.761,0.649
0.882,0.471
0.895,0.446
0.809,0.588
0.618,-0.786
0.848,0.530
0.568,0.823
0.894,0.447
0.846,0.533
0.898,0.441
0.846,0.533
0.769,0.639
0.867,0.498
0.809,0.588
0.866,0.500
0.845,0.535
0.819,0.574
0.881,0.474
0.850,0.526
0.837,0.548
0.835,0.550
0.812,0.583
0.849,0.528
0.825,0.566
0.844,0.537
0.727,0.687
0.847,0.531
0.824,0.567
0.812,0.583
0.801,0.599
0.843,0.537
0.837,0.548
0.851,0.525
0.791,0.612
0.831,0.556
0.789,0.614
0.893,0.450
0.839,0.544
0.862,0.507
0.945,0.326
0.957,0.291
0.838,0.546
0.703,0.711
0.858,0.514
0.885,0.466
0.696,-0.718
0.819,0.573
0.761,0.648
0.815,0.579
0.137,0.991
-0.857,0.515
0.776,0.630
0.841,0.541
0.828,0.561
0.838,0.546
0.839,0.544
0.817,0.577
0.804,0.595
0.828,0.561
0.866,0.501
0.814,0.581
0.766,0.643
0.999,-0.052
0.861,0.509
0.981,-0.192
0.828,0.561
0.811,0.585
0.841,0.541
0.840,0.542
0.840,0.543
0.825,0.565
0.836,0.549
0.853,0.522
0.828,0.561
0.844,0.537
0.854,0.520
0.877,0.480
0.843,-0.538
0.943,0.332
0.892,0.452
0.765,-0.644
0.923,0.384
0.728,-0.686
0.750,0.662
0.785,-0.619
0.019,1.000
-0.993,0.119
0.995,-0.100
0.533,-0.846
0.710,-0.705
0.716,-0.698
0.118,-0.993
0.950,-0.314
0.682,-0.731
0.744,-0.668
0.961,0.277
0.685,-0.729
-0.571,-0.821
0.286,0.958
0.737,-0.676
0.765,-0.644
-0.056,0.998
0.949,-0.316
0.965,-0.264
0.951,0.309
0.101,-0.995
0.238,-0.971
0.700,-0.714
0.790,-0.613
0.946,-0.324
0.698,-0.716
0.468,-0.884
0.941,0.338
-0.178,-0.984
0.692,0.722
0.867,-0.499
0.748,-0.664
0.517,-0.856
0.718,-0.696
0.713,-0.701
0.769,-0.639
0.731,-0.683
0.909,0.416
0.718,-0.696
0.701,-0.714
0.598,-0.802
0.826,-0.564
0.897,-0.442
0.601,-0.799
0.068,0.998
0.904,-0.427
0.744,-0.668
0.640,-0.769
-0.628,-0.778
0.723,0.691
1.000,0.017
0.995,-0.097
-0.975,0.222
0.900,0.437
0.840,0.542
0.150,-0.989
-0.512,0.859
0.691,-0.723
-0.349,0.937
0.968,-0.249
0.755,-0.655
0.743,-0.670
0.639,-0.769
-0.690,-0.724
0.751,-0.661
0.796,0.605
0.752,-0.659
0.808,-0.589
0.086,0.996
0.780,-0.626
0.478,-0.878
0.944,-0.331
-0.426,-0.905
0.643,-0.766
0.497,-0.868
0.587,-0.809
0.666,-0.746
0.663,0.749
-0.350,-0.937
-0.761,-0.649
-0.060,0.998
0.777,-0.629
0.718,-0.696
0.801,-0.598
0.588,-0.809
0.666,-0.746
0.288,-0.957
0.742,-0.670
0.564,-0.826
0.285,-0.958
0.129,-0.992
0.758,-0.653


==> figures/sphere/raw/010.csv <==
-0.996,-0.088
-1.000,-0.019
-0.993,-0.118
-0.976,-0.216
-0.999,-0.035
-0.965,-0.261
-0.965,-0.264
-0.995,-0.097
-0.984,-0.176
-0.976,-0.218
-0.999,-0.037
-0.986,-0.165
-0.996,-0.084
-1.000,-0.016
-0.998,-0.071
-0.990,-0.142
-0.980,-0.199
-0.995,-0.096
-0.998,-0.064
-0.992,-0.124
-0.972,-0.237
-0.975,-0.223
-0.983,-0.184
-0.989,-0.150
-0.989,-0.146
-1.000,-0.016
-0.973,-0.229
-0.999,-0.047
-0.980,-0.200
-0.993,-0.118
-0.990,-0.140
-0.969,-0.249
-0.983,-0.181
-0.986,-0.167
-0.999,-0.047
-0.997,-0.072
-0.976,-0.218
-0.981,-0.193
-0.985,-0.171
-0.987,-0.160
-0.989,-0.148
-0.986,-0.167
-0.994,-0.108
-1.000,0.028
-0.995,-0.104
-0.998,-0.066
-1.000,-0.005
-0.993,-0.115
-0.990,-0.139
-1.000,0.002
-0.999,0.034
-0.985,-0.174
-0.999,-0.033
-0.999,-0.049
-0.978,-0.207
-0.994,-0.106
-1.000,0.000
-0.993,-0.119
-0.980,-0.201
-0.968,-0.252
-0.986,-0.167
-0.996,-0.090
-0.991,-0.133
-0.971,-0.238
-0.993,-0.120
-1.000,-0.027
-0.978,-0.207
-0.998,-0.062
-0.980,-0.201
-0.998,-0.063
-0.994,-0.112
-0.998,-0.062
-0.985,-0.175
-0.957,-0.289
-0.982,-0.190
-0.971,-0.238
-0.999,0.033
-0.997,-0.081
-0.983,-0.182
-1.000,-0.015
-0.987,-0.159
-0.993,-0.122
-0.997,-0.078
-0.994,-0.111
-0.975,-0.221
-1.000,-0.006
-0.999,-0.053
-0.997,-0.082
-0.990,-0.140
-0.990,-0.141
-0.986,-0.165
-0.999,-0.034
-1.000,-0.014
-0.997,-0.081
-0.990,-0.139
-0.999,-0.051
-0.986,-0.164
-1.000,-0.026
-0.989,-0.150
-1.000,0.012
0.577,0.817
0.575,0.818
0.575,0.818
0.576,0.817
0.575,0.818
0.576,0.817
0.576,0.817
0.582,0.813
0.577,0.817
0.552,0.834
0.576,0.817
0.578,0.816
0.577,0.817
0.572,0.820
0.573,0.819
0.576,0.817
0.575,0.818
0.576,0.817
0.576,0.817
0.575,0.818
0.577,0.817
0.576,0.817
0.576,0.817
0.575,0.818
0.577,0.817
0.577,0.816
0.576,0.818
0.582,0.813
0.576,0.817
0.572,0.820
0.577,0.816
0.576,0.817
0.577,0.816
0.576,0.817
0.575,0.818
0.577,0.817
0.576,0.818
0.577,0.817
0.576,0.817
0.576,0.818
0.577,0.817
0.577,0.817
0.576,0.817
0.576,0.817
0.576,0.818
0.577,0.817
0.576,0.817
0.576,0.817
0.574,0.819
0.576,0.817
0.576,0.817
0.576,0.818
0.575,0.818
0.576,0.817
0.576,0.817
0.577,0.817
0.575,0.818
0.576,0.817
0.575,0.818
0.577,0.816
0.576,0.817
0.577,0.817
0.578,0.816
0.578,0.816
0.576,0.817
0.573,0.819
0.577,0.817
0.577,0.817
0.583,0.812
0.576,0.818
0.575,0.818
0.576,0.818
0.575,0.818
0.556,0.831
0.575,0.818
0.576,0.817
0.576,0.817
0.576,0.817
0.576,0.817
0.576,0.818
0.576,0.818
0.576,0.817
0.577,0.817
0.576,0.818
0.575,0.818
0.577,0.816
0.577,0.817
0.577,0.817
0.576,0.817
0.576,0.818
0.576,0.817
0.576,0.817
0.576,0.817
0.576,0.817
0.576,0.817
0.577,0.817
0.576,0.817
0.576,0.817
0.577,0.817
0.577,0.817
0.738,-0.675
0.740,-0.673
0.740,-0.673
0.738,-0.675
0.740,-0.673
0.738,-0.675
0.730,-0.683
0.738,-0.675
0.752,-0.659
0.607,-0.795
0.736,-0.677
0.736,-0.677
0.738,-0.675
0.738,-0.675
0.729,-0.684
0.737,-0.676
0.738,-0.675
0.738,-0.675
0.740,-0.673
0.738,-0.675
0.707,-0.708
0.726,-0.688
0.738,-0.675
0.738,-0.675
0.757,-0.654
0.737,-0.676
0.736,-0.677
0.740,-0.673
0.729,-0.684
0.731,-0.682
0.738,-0.675
0.738,-0.675
0.737,-0.676
0.738,-0.675
0.735,-0.678
0.740,-0.673
0.724,-0.690
0.725,-0.689
0.738,-0.675
0.738,-0.675
0.736,-0.677
0.738,-0.675
0.738,-0.675
0.738,-0.675
0.738,-0.675
0.740,-0.673
0.738,-0.675
0.738,-0.675
0.737,-0.676
0.738,-0.675
0.737,-0.676
0.737,-0.676
0.748,-0.664
0.737,-0.676
0.738,-0.675
0.737,-0.676
0.705,-0.709
0.728,-0.686
0.737,-0.676
0.736,-0.677
0.796,-0.605
0.740,-0.673
0.737,-0.676
0.730,-0.684
0.693,-0.721
0.738,-0.675
0.734,-0.679
0.736,-0.677
0.738,-0.675
0.738,-0.675
0.737,-0.676
0.704,-0.710
0.738,-0.675
0.734,-0.679
0.738,-0.675
0.738,-0.675
0.746,-0.666
0.738,-0.675
0.735,-0.678
0.737,-0.676
0.713,-0.701
0.737,-0.676
0.735,-0.678
0.737,-0.676
0.738,-0.675
0.722,-0.692
0.717,-0.697
0.701,-0.713
0.757,-0.653
0.738,-0.675
0.738,-0.675
0.738,-0.675
0.737,-0.676
0.738,-0.675
0.732,-0.681
0.738,-0.675
0.736,-0.677
0.732,-0.681
0.730,-0.684
0.738,-0.675


==> figures/sphere/raw/020.csv <==
-0.995,-0.098
-0.998,-0.058
-0.993,-0.120
-0.983,-0.182
-0.998,-0.066
-0.980,-0.199
-0.980,-0.200
-0.995,-0.104
-0.987,-0.160
-0.983,-0.183
-0.998,-0.067
-0.988,-0.153
-0.995,-0.095
-0.998,-0.057
-0.996,-0.086
-0.991,-0.137
-0.985,-0.174
-0.995,-0.103
-0.997,-0.082
-0.992,-0.124
-0.982,-0.191
-0.983,-0.186
-0.986,-0.165
-0.990,-0.143
-0.990,-0.140
-0.998,-0.057
-0.982,-0.188
-0.997,-0.072
-0.985,-0.175
-0.993,-0.120
-0.991,-0.136
-0.981,-0.195
-0.987,-0.164
-0.988,-0.155
-0.997,-0.072
-0.996,-0.087
-0.983,-0.183
-0.985,-0.171
-0.988,-0.157
-0.989,-0.150
-0.990,-0.142
-0.988,-0.154
-0.994,-0.112
-0.999,-0.042
-0.994,-0.109
-0.997,-0.083
-0.999,-0.052
-0.993,-0.118
-0.991,-0.135
-0.999,-0.050
-0.999,-0.040
-0.987,-0.159
-0.998,-0.065
-0.997,-0.073
-0.984,-0.178
-0.994,-0.110
-0.999,-0.051
-0.993,-0.121
-0.985,-0.175
-0.980,-0.197
-0.988,-0.154
-0.995,-0.099
-0.991,-0.131
-0.981,-0.192
-0.993,-0.121
-0.998,-0.062
-0.984,-0.178
-0.997,-0.081
-0.985,-0.175
-0.997,-0.082
-0.993,-0.115
-0.997,-0.081
-0.987,-0.160
-0.978,-0.207
-0.986,-0.169
-0.981,-0.192
-0.999,-0.041
-0.996,-0.093
-0.986,-0.164
-0.998,-0.057
-0.989,-0.149
-0.992,-0.123
-0.996,-0.091
-0.993,-0.115
-0.983,-0.185
-0.999,-0.053
-0.997,-0.076
-0.996,-0.094
-0.991,-0.136
-0.991,-0.137
-0.988,-0.153
-0.998,-0.065
-0.998,-0.056
-0.996,-0.093
-0.991,-0.135
-0.997,-0.074
-0.988,-0.153
-0.998,-0.062
-0.990,-0.143
-0.999,-0.047
0.512,0.859
0.511,0.859
0.511,0.859
0.512,0.859
0.511,0.859
0.512,0.859
0.512,0.859
0.515,0.857
0.512,0.859
0.500,0.866
0.512,0.859
0.513,0.859
0.512,0.859
0.510,0.860
0.510,0.860
0.512,0.859
0.511,0.859
0.512,0.859
0.512,0.859
0.511,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.514,0.858
0.512,0.859
0.510,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.859
0.512,0.859
0.511,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.513,0.859
0.513,0.859
0.512,0.859
0.510,0.860
0.512,0.859
0.512,0.859
0.515,0.857
0.512,0.859
0.511,0.860
0.512,0.859
0.511,0.859
0.502,0.865
0.511,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.511,0.860
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.512,0.859
0.680,-0.733
0.681,-0.732
0.681,-0.733
0.680,-0.733
0.681,-0.732
0.680,-0.733
0.676,-0.737
0.680,-0.733
0.686,-0.727
0.623,-0.782
0.679,-0.734
0.679,-0.734
0.680,-0.733
0.680,-0.733
0.676,-0.737
0.679,-0.734
0.680,-0.733
0.680,-0.733
0.681,-0.733
0.680,-0.733
0.664,-0.747
0.674,-0.739
0.680,-0.733
0.680,-0.733
0.689,-0.725
0.679,-0.734
0.679,-0.734
0.681,-0.732
0.676,-0.737
0.677,-0.736
0.680,-0.733
0.680,-0.733
0.679,-0.734
0.680,-0.733
0.679,-0.735
0.681,-0.732
0.673,-0.740
0.674,-0.739
0.680,-0.733
0.680,-0.733
0.679,-0.734
0.680,-0.733
0.680,-0.733
0.680,-0.733
0.680,-0.733
0.681,-0.732
0.680,-0.733
0.680,-0.733
0.679,-0.734
0.680,-0.733
0.680,-0.734
0.679,-0.734
0.685,-0.729
0.680,-0.734
0.680,-0.733
0.680,-0.734
0.664,-0.748
0.675,-0.738
0.679,-0.734
0.679,-0.734
0.704,-0.710
0.681,-0.732
0.680,-0.734
0.676,-0.737
0.658,-0.753
0.680,-0.733
0.678,-0.735
0.679,-0.734
0.680,-0.733
0.680,-0.733
0.680,-0.734
0.663,-0.749
0.680,-0.733
0.678,-0.735
0.680,-0.733
0.680,-0.733
0.684,-0.730
0.680,-0.733
0.679,-0.735
0.679,-0.734
0.668,-0.745
0.680,-0.734
0.679,-0.734
0.679,-0.734
0.680,-0.733
0.672,-0.740
0.670,-0.743
0.661,-0.750
0.689,-0.725
0.680,-0.733
0.680,-0.733
0.680,-0.733
0.679,-0.734
0.680,-0.733
0.677,-0.736
0.680,-0.733
0.679,-0.734
0.677,-0.736
0.676,-0.737
0.680,-0.733


==> figures/sphere/raw/180.csv <==
-0.994,-0.109
-0.995,-0.104
-0.994,-0.113
-0.992,-0.123
-0.995,-0.104
-0.992,-0.124
-0.992,-0.124
-0.994,-0.110
-0.993,-0.120
-0.992,-0.123
-0.995,-0.104
-0.993,-0.119
-0.994,-0.108
-0.995,-0.104
-0.994,-0.107
-0.993,-0.116
-0.993,-0.122
-0.994,-0.110
-0.994,-0.106
-0.994,-0.114
-0.992,-0.123
-0.992,-0.123
-0.993,-0.121
-0.993,-0.117
-0.993,-0.117
-0.995,-0.104
-0.992,-0.123
-0.994,-0.105
-0.993,-0.122
-0.994,-0.113
-0.993,-0.116
-0.992,-0.124
-0.993,-0.121
-0.993,-0.119
-0.994,-0.105
-0.994,-0.107
-0.992,-0.123
-0.993,-0.121
-0.993,-0.120
-0.993,-0.119
-0.993,-0.117
-0.993,-0.119
-0.994,-0.111
-0.995,-0.103
-0.994,-0.111
-0.994,-0.106
-0.995,-0.103
-0.994,-0.112
-0.993,-0.116
-0.995,-0.103
-0.995,-0.102
-0.993,-0.120
-0.995,-0.104
-0.994,-0.105
-0.993,-0.122
-0.994,-0.111
-0.995,-0.103
-0.994,-0.113
-0.993,-0.122
-0.992,-0.124
-0.993,-0.119
-0.994,-0.109
-0.993,-0.115
-0.992,-0.123
-0.994,-0.113
-0.995,-0.104
-0.993,-0.122
-0.994,-0.106
-0.993,-0.122
-0.994,-0.106
-0.994,-0.112
-0.994,-0.106
-0.993,-0.120
-0.992,-0.124
-0.993,-0.121
-0.992,-0.123
-0.995,-0.102
-0.994,-0.108
-0.993,-0.121
-0.995,-0.104
-0.993,-0.118
-0.994,-0.113
-0.994,-0.108
-0.994,-0.112
-0.992,-0.123
-0.995,-0.103
-0.994,-0.105
-0.994,-0.108
-0.993,-0.116
-0.993,-0.116
-0.993,-0.119
-0.995,-0.104
-0.995,-0.104
-0.994,-0.108
-0.993,-0.116
-0.994,-0.105
-0.993,-0.119
-0.995,-0.104
-0.993,-0.117
-0.995,-0.103
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.411,0.912
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.411,0.912
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.412,0.911
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.598,-0.802
0.598,-0.801
0.593,-0.805
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.596,-0.803
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.801
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.801
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.596,-0.803
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.600,-0.800
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.596,-0.803
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.596,-0.803
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.801
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.803
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.597,-0.802
0.596,-0.803
0.598,-0.801
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.598,-0.802
0.598,-0.802
0.597,-0.802
0.597,-0.802
0.598,-0.802

